Parallel Recursive LSTM

Transformers have become the dominant architecture for sequence modeling by using self-attention to enable expressive and highly parallel processing. However, the resulting quadratic time and memory costs limit efficiency in long-context settings. Recurrent models such as LSTMs provide explicit nonlinear state updates and strong state-tracking capabilities, yet their strictly sequential computation limits parallelism. We introduce the Parallel Recursive LSTM (PR-LSTM), a hierarchical recurrent architecture that replaces left-to-right recurrence with recursive nonlinear state composition over a balanced computation tree. Tokens are first mapped independently to latent states, which are then recursively merged by a learned gated composition block. This structure uses the reduction pattern underlying parallel scans as a fixed execution schedule, rather than assuming an associative recurrence. As a result, PR-LSTM retains nonlinear gated state representations while reducing recurrent parallel depth from linear to logarithmic. Empirically, PR-LSTM achieves strong sequence-length generalization on formal-language benchmarks, solving more tasks than standard RNN, LSTM, and Transformer baselines, while avoiding the quadratic scaling of attention. These results suggest that recurrent computation can be reorganized hierarchically to expose parallelism without restricting the transition dynamics to linear or associative forms.

==> figures/dat/binary_addition-lscm-training.dat <==
loss accuracy time step
1.097347617149353 0.30527636408805847 0.0 0
0.7861231419444085 0.4299555780738592 0.9437570571899414 200
0.6562125810235738 0.48565661534667015 1.9768826961517334 400
0.614798956234008 0.5029601819813252 2.984281539916992 600
0.5511427349131555 0.5668062771856784 3.956472396850586 800
0.5631252935167868 0.5534519472718239 4.988022327423096 1000
0.49971421106718483 0.6040297783911228 5.947253942489624 1200
0.5042242964974138 0.5980066600441932 6.952731609344482 1400
0.4634712350316113 0.6164055420458316 7.964411020278931 1600
0.4412529351271223 0.6398190523684025 8.94737696647644 1800
0.3647613397217356 0.6964943152666092 9.892854452133179 2000
0.38046771356952375 0.6802485683560371 10.968302011489868 2200
0.37136176680585775 0.6889401458203792 12.046290636062622 2400
0.3478730366499076 0.7033166748285293 13.091737270355225 2600
0.33434764578247267 0.7137404495477676 14.147564888000488 2800
0.34295975127330164 0.7058479183912277 15.234243869781494 3000
0.31853617411288726 0.7271471640467644 16.294909954071045 3200
0.3074125870248463 0.7379592269659042 17.31530499458313 3400
0.30276248247095283 0.7431993386149407 18.327849626541138 3600
0.27549715758405 0.767022832930088 19.314943075180054 3800
0.29801108340478094 0.7487360990047455 20.33202362060547 4000
0.27640708726601587 0.7639119777083397 21.361424922943115 4200
0.2794302167521255 0.7621742826700211 22.417399883270264 4400
0.2647247241470268 0.7722859555482864 23.463698387145996 4600
0.2754135367038998 0.7677502703666687 24.51474928855896 4800
0.2738444010573858 0.7709742933511734 25.54453420639038 5000
0.2667521399796533 0.7717916512489319 26.587716817855835 5200
0.26250973949582657 0.7748889476060867 27.655762195587158 5400
0.2650784136922175 0.7743522951006889 28.703377962112427 5600
0.24066726954520617 0.7931167867779731 29.7010498046875 5800
0.2701429834522196 0.7698547130823136 30.77731466293335 6000
0.23623771520465425 0.7965005120635033 31.812931776046753 6200
0.25315794385104484 0.7833088499307632 32.86482095718384 6400
0.2502088123579733 0.7865133714675904 33.91398096084595 6600
0.24793321907592145 0.7989188253879547 34.910502433776855 6800
0.24526689178413108 0.7896399495005607 35.97341585159302 7000
0.23358376492319166 0.800383377969265 36.99773335456848 7200
0.24014209628182925 0.7948946294188499 38.07917785644531 7400
0.23750368101644653 0.7956113064289093 39.18567681312561 7600
0.23141073533359757 0.8024395668506622 40.280484199523926 7800
0.2286374028615205 0.8057231736183167 41.35721158981323 8000
0.2231302704908535 0.8097252151370049 42.43010210990906 8200
0.24025937721299784 0.799195491373539 43.53745651245117 8400
0.2382509385313574 0.8062304756045342 44.596195220947266 8600
0.23082029551810593 0.8034235221147538 45.70909333229065 8800
0.2394802935849907 0.7958402788639068 46.852556467056274 9000
0.22275889696241735 0.8121990165114403 47.947521686553955 9200
0.21333307048148753 0.8197805088758469 49.02239489555359 9400
0.20955396881560318 0.8250168856978416 50.099406719207764 9600
0.22523339024360667 0.8117231574654579 51.21060538291931 9800
0.21775778025824138 0.8185107508301734 52.304784297943115 10000
0.20384884599730868 0.8319666332006455 53.34696412086487 10200
0.19806004379740785 0.8358979654312134 54.40126943588257 10400
0.19914532015213696 0.8351494008302689 55.46199584007263 10600
0.19425138895865984 0.8374594247341156 56.58432936668396 10800
0.22569277267035148 0.811777020394802 57.76945948600769 11000
0.21140647236686164 0.8266763281822205 58.88315510749817 11200
0.1934728320658911 0.8407137954235077 59.96905183792114 11400
0.18811431530240383 0.8464106532931328 61.01999545097351 11600
0.176568384887521 0.8554183119535446 62.03161907196045 11800
0.19389657784087602 0.8391815033555031 63.09821128845215 12000
0.1939631415047171 0.8405189284682274 64.1650710105896 12200
0.1854482353849059 0.8465602049231529 65.25654697418213 12400
0.18729347542356664 0.8471259170770645 66.34481692314148 12600
0.19185495211045578 0.8426146018505096 67.43110418319702 12800
0.17919727264830043 0.8519476336240769 68.49421310424805 13000
0.16987067573994521 0.8606945577263833 69.5664119720459 13200
0.18667848862897585 0.8473780903220177 70.66111612319946 13400
0.16506621700156301 0.8642819344997406 71.73539924621582 13600
0.16859195733168575 0.8610442501306533 72.77868509292603 13800
0.17804387077744593 0.8554166060686111 73.84268736839294 14000
0.17508247818275038 0.855110966861248 74.90105652809143 14200
0.18723470588582217 0.8445510736107826 76.00095772743225 14400
0.18667066262774512 0.8456096059083938 77.09289050102234 14600
0.1677271029740055 0.8615364393591881 78.15131568908691 14800
0.16514458755423247 0.8644544807076454 79.19654083251953 15000
0.18748838409816926 0.8489939013123512 80.29815196990967 15200
0.16228879708978128 0.866756817996502 81.38349986076355 15400
0.16318222058731804 0.8660731390118599 82.46694016456604 15600
0.1712480305259379 0.8625922960042953 83.53304386138916 15800
0.16956073531603608 0.8593035045266152 84.61966323852539 16000
0.18247746135787452 0.8563654145598412 85.68973755836487 16200
0.1589372229382002 0.8708018833398818 86.74345111846924 16400
0.16672891966125206 0.8641244801878929 87.82930397987366 16600
0.14962493773299143 0.8764753016829491 88.89476680755615 16800
0.1592489771545543 0.8695788258314132 89.97981071472168 17000
0.1495581003751232 0.8779724484682083 91.05117750167847 17200
0.1513744980442948 0.8779612496495247 92.13475823402405 17400
0.16740046614312676 0.8650600433349609 93.25612092018127 17600
0.1442773019888739 0.8822312021255493 94.3172082901001 17800
0.1495008825080626 0.8776498427987098 95.41555118560791 18000
0.13824601871190084 0.8868894672393799 96.49724507331848 18200
0.1462829959636531 0.8816077423095703 97.56120872497559 18400
0.151381466582136 0.877970985174179 98.66477823257446 18600
0.15693088481038614 0.8731932961940765 99.775639295578 18800
0.16114309681875555 0.8673748341202736 100.91734004020691 19000
0.14172905654332396 0.8846353077888489 101.95223498344421 19200
0.15190403052500728 0.8755096399784088 103.0454843044281 19400
0.14521628980584864 0.8819712206721306 104.1205894947052 19600
0.15974853965445476 0.8716218101978302 105.22274804115295 19800
0.13256226373895288 0.892294955253601 106.48279023170471 20000
0.14376866948977152 0.8850906533002854 107.52933526039124 20200
0.11968121866346379 0.9034552031755447 108.50649499893188 20400
0.13500349933858644 0.8889291813969612 109.54172039031982 20600
0.14542777464218035 0.8827862292528152 110.56891536712646 20800
0.14277417830056124 0.8891198980808258 111.54293251037598 21000
0.1503755250696406 0.8769694218039512 112.60533714294434 21200
0.16100978400430663 0.8678874364495277 113.68832564353943 21400
0.14567821826506333 0.8811471828818321 114.73932957649231 21600
0.14180607570908293 0.8869165849685668 115.75521683692932 21800
0.13079096240337748 0.8952565053105355 116.76255249977112 22000
0.13739475738001516 0.8913448679447175 117.80732560157776 22200
0.13581748670740978 0.8907592630386353 118.87825441360474 22400
0.12547725963490763 0.9002621135115624 119.86831903457642 22600
0.13451321445359768 0.8919824096560478 120.88840508460999 22800
0.13254317070311347 0.8933392345905304 121.90673685073853 23000
0.13430214803914622 0.8917006456851959 122.95077800750732 23200
0.13317750074239534 0.8969168257713318 123.98195123672485 23400
0.12536405368926573 0.8987713131308556 125.03851795196533 23600
0.13355564772149578 0.892316025197506 126.15973496437073 23800
0.1368418053477818 0.89028345733881 127.2891902923584 24000
0.1430515683856325 0.8961439642310143 128.36464428901672 24200
0.1251547905701807 0.9003455850481987 129.48150205612183 24400
0.12065389823782766 0.9041942331194878 130.58196115493774 24600
0.1269470331779212 0.8982320132851601 131.68613123893738 24800
0.12251111760432337 0.9028121715784073 132.77454590797424 25000
0.12098404379482958 0.9037774085998536 133.86713027954102 25200
0.12957445695572403 0.8974188929796219 134.9597852230072 25400
0.12621524646707427 0.8991262656450272 136.0727982521057 25600
0.14267664450294604 0.8895683753490448 137.19445633888245 25800
0.13381174683995112 0.8926792025566102 138.33020091056824 26000
0.12514143597680116 0.9019864702224731 139.40122628211975 26200
0.13531215115601042 0.8928971844911575 140.5213189125061 26400
0.10354346673642567 0.9193964138627052 141.54698204994202 26600
0.11423242346495101 0.9103383159637451 142.6208782196045 26800
0.12439808689579791 0.9013206270337105 143.72574067115784 27000
0.1122187209318372 0.9106184947490692 144.80107378959656 27200
0.11465528980347471 0.9088652038574219 145.90749549865723 27400
0.10684735768266933 0.9153357756137848 146.9662208557129 27600
0.11520965516102308 0.9090593606233597 148.0662806034088 27800
0.11282722121913082 0.9112923574447632 149.1603639125824 28000
0.12240724842023099 0.9058937898278236 150.23833847045898 28200
0.11891628867955717 0.9065030089020729 151.34853887557983 28400
0.12142196831104143 0.9069941848516464 152.41719126701355 28600
0.12311422854573095 0.9051220035552978 153.54444885253906 28800
0.09626477334342781 0.9245772770047188 154.6149914264679 29000
0.10418490190309938 0.9171691930294037 155.71050238609314 29200
0.11512710870790528 0.9092126816511155 156.8433392047882 29400
0.10151521938911542 0.9203257259726524 157.9172284603119 29600
0.10822721252077087 0.918155766427517 158.96619987487793 29800
0.10414953691196217 0.9176751652359962 160.034499168396 30000
0.096106352345179 0.9250325533747673 161.06143045425415 30200
0.11129192385226389 0.9185262745618821 162.04326367378235 30400
0.10526265813394729 0.9180539748072625 163.10178065299988 30600
0.09918470883976496 0.9228539082407952 164.12435102462769 30800
0.11382470293822536 0.912321115732193 165.17665243148804 31000
0.09967669819193815 0.9226403233408927 166.21666860580444 31200
0.1005353204084824 0.9216084608435631 167.27615237236023 31400
0.09810273741451823 0.9241422471404076 168.32984733581543 31600
0.09629439840423287 0.9268933463096619 169.36060500144958 31800
0.11100638837623336 0.9129150676727295 170.4640645980835 32000
0.1014542258892348 0.921477344930172 171.54427242279053 32200
0.10977808595446845 0.9195015102624893 172.59721422195435 32400
0.1001017071210461 0.9214393237233162 173.68735671043396 32600
0.08940325728110281 0.9305383759737015 174.71998524665833 32800
0.09690420103429119 0.9244297206401825 175.75174736976624 33000
0.09543444583097013 0.926034349501133 176.8342010974884 33200
0.09672290844602983 0.9245952394604683 177.93389463424683 33400
0.11023097912477027 0.9170134598016739 179.03094100952148 33600
0.10759936843076105 0.9183547121286392 180.11865830421448 33800
0.11914165173620461 0.9110501399636268 181.21864247322083 34000
0.0781826313926615 0.9398140788078309 182.2300899028778 34200
0.09992854300032235 0.9225473791360855 183.3538498878479 34400
0.08718629962546089 0.9331728231906891 184.40124702453613 34600
0.08732924869502597 0.932437829375267 185.452250957489 34800
0.09159717185494913 0.9287798374891281 186.5424449443817 35000
0.08586738470963468 0.9341345605254173 187.5807387828827 35200
0.11205924474852764 0.9136657372117043 188.69281792640686 35400
0.08505878116296088 0.9342206013202667 189.75113677978516 35600
0.09354726598648767 0.92730747371912 190.85529017448425 35800
0.10706393392993227 0.9185308992862702 192.0037214756012 36000
0.10335845370147367 0.9249225318431854 193.06626915931702 36200
0.08659434728543204 0.9331913349032402 194.11379885673523 36400
0.09224440337291284 0.9285972464084625 195.18699264526367 36600
0.07933482204521937 0.938096191585064 196.24659872055054 36800
0.09691865842881882 0.9236107033491134 197.39415860176086 37000
0.08524314314462324 0.9367874482274056 198.45696902275085 37200
0.0874167550504437 0.9319775906205178 199.60001420974731 37400
0.09159878686128252 0.9296618071198464 200.73182678222656 37600
0.07901606511200057 0.9385935273766518 201.80850386619568 37800
0.08146733241959694 0.937244633436203 202.87982320785522 38000
0.09167931765623535 0.9283996751904487 203.9862928390503 38200
0.0855222661547289 0.9353051650524139 205.02813982963562 38400
0.08722104748504571 0.9319224619865417 206.10122632980347 38600
0.11243803677649737 0.9195575723052025 207.16860032081604 38800
0.09160493238050918 0.9307951056957244 208.24569010734558 39000
0.08109074059925096 0.9370520135760307 209.28988575935364 39200
0.08433502732617462 0.9353385701775551 210.36390161514282 39400
0.08218077653973452 0.9365449157357216 211.4352548122406 39600
0.0834207113561618 0.9351123788952828 212.49885153770447 39800
0.0909707371746044 0.9294106137752532 213.9418590068817 40000


==> figures/dat/binary_addition-lscm-viz.dat <==
x y c
23.701414 -77.446556 100.0
30.40985 -90.99584 100.0
22.46783 -79.11287 100.0
23.116013 -80.425705 100.0
21.775446 -84.835526 100.0
23.126719 -79.67347 100.0
23.566603 -85.69222 100.0
28.257912 -86.64646 100.0
30.08149 -78.40788 100.0
14.312152 -69.83051 100.0
35.49096 -98.56064 100.0
27.730835 -79.67723 100.0
24.196177 -79.11395 100.0
28.1547 -89.02183 100.0
28.941725 -76.717125 100.0
32.136044 -96.03396 100.0
31.966969 -97.2532 100.0
28.32523 -85.13514 100.0
28.484602 -91.43547 100.0
28.097942 -90.07972 100.0
31.36925 -94.3707 100.0
33.23948 -96.50967 100.0
25.705364 -89.72572 100.0
26.328293 -77.45444 100.0
25.691225 -75.673164 100.0
20.199448 -66.38831 100.0
26.286741 -77.05879 100.0
19.150152 -69.2463 100.0
26.11274 -90.04314 100.0
35.631836 -95.20548 100.0
25.411274 -78.83405 100.0
25.9056 -82.822624 100.0
34.78318 -98.817825 200.0
21.241259 -82.818 200.0
36.86851 -100.53377 200.0
21.212317 -78.730255 200.0
18.482622 -72.37803 200.0
19.80078 -77.54899 200.0
25.360666 -91.49863 200.0
15.611286 -65.09441 200.0
28.390364 -79.03134 200.0
28.056437 -81.55665 200.0
24.169682 -72.204216 200.0
29.475254 -76.84782 200.0
21.926598 -78.89465 200.0
27.00025 -77.40804 200.0
32.798157 -85.54252 200.0
27.927046 -82.10509 200.0
18.912853 -77.60653 200.0
19.256405 -70.71776 200.0
13.967793 -63.27774 200.0
20.311623 -73.999344 200.0
26.137789 -88.97179 200.0
25.618803 -90.25242 200.0
22.66099 -74.044235 200.0
23.16389 -83.83398 200.0
21.272833 -76.78799 200.0
22.578936 -81.084724 200.0
19.614727 -63.432575 200.0
33.35632 -86.283005 200.0
21.764359 -78.28602 200.0
19.076916 -61.70246 200.0
25.88156 -76.24012 200.0
15.799148 -63.82331 200.0
25.827787 -69.03103 300.0
21.62284 -72.54804 300.0
24.892105 -76.09284 300.0
25.764908 -85.52739 300.0
22.270964 -78.757515 300.0
14.294883 -64.08989 300.0
27.150194 -80.23091 300.0
15.756377 -63.031277 300.0
17.456444 -74.198975 300.0
13.676154 -64.46586 300.0
24.210304 -78.2567 300.0
12.6966715 -60.254753 300.0
24.761986 -80.98745 300.0
27.06144 -77.769455 300.0
11.445768 -59.883854 300.0
20.489037 -82.68135 300.0
28.392141 -78.00228 300.0
26.654379 -80.03411 300.0
24.089453 -82.43226 300.0
18.096067 -69.34025 300.0
18.612028 -66.74593 300.0
17.324331 -73.93071 300.0
24.507832 -83.90992 300.0
14.250952 -64.24129 300.0
21.151785 -77.29403 300.0
12.271752 -67.0723 300.0
17.498543 -72.86326 300.0
25.717243 -80.8556 300.0
23.063023 -76.4386 300.0
24.842426 -87.48386 300.0
16.304644 -70.823494 300.0
17.804745 -67.58272 300.0
25.293459 -79.56923 400.0
33.59046 -95.118904 400.0
35.020668 -91.83206 400.0
31.899109 -86.6152 400.0
26.972225 -88.005135 400.0
26.167456 -88.38465 400.0
26.10407 -83.25406 400.0
17.188625 -64.19289 400.0
24.838104 -79.869995 400.0
22.16218 -68.518456 400.0
19.785915 -67.85904 400.0
17.879116 -67.465904 400.0
32.2472 -84.04991 400.0
39.717026 -93.756134 400.0
30.890709 -89.43993 400.0
33.646217 -87.12057 400.0
28.808897 -85.59053 400.0
31.652294 -90.419106 400.0
28.150167 -79.413826 400.0
46.477913 -107.026184 400.0
20.50357 -63.484943 400.0
32.764763 -87.43905 400.0
25.00806 -77.67271 400.0
21.74179 -74.74136 400.0
26.34425 -78.169136 400.0
37.61671 -93.33852 400.0
31.961723 -89.77704 400.0
37.415005 -97.13343 400.0
35.7883 -91.730576 400.0
30.85959 -84.91502 400.0
39.23019 -99.797676 400.0
35.005737 -95.40213 400.0
21.153198 -69.14359 500.0
22.111267 -78.38532 500.0
17.449522 -66.45284 500.0
19.957928 -79.15888 500.0
20.444899 -70.30668 500.0
21.805054 -73.8015 500.0
22.85419 -70.295135 500.0
21.38303 -67.02691 500.0
22.369972 -77.726 500.0
12.335845 -60.41281 500.0
24.734058 -77.291145 500.0
21.498768 -69.914314 500.0
20.784912 -79.40731 500.0
26.733568 -88.76873 500.0
26.167734 -76.34429 500.0
20.770504 -73.34378 500.0
22.542688 -79.67511 500.0
26.189327 -83.30945 500.0
17.704197 -75.648705 500.0
25.241316 -79.40505 500.0
25.241098 -80.62519 500.0
24.471096 -73.26566 500.0
18.43007 -60.27778 500.0
27.357965 -78.45712 500.0
22.133028 -70.627266 500.0
28.474026 -84.61651 500.0
30.974783 -88.044975 500.0
24.778906 -69.14733 500.0
13.112351 -69.88004 500.0
24.11936 -84.48482 500.0
21.07895 -76.45551 500.0
18.428078 -69.73453 500.0


==> figures/dat/binary_addition-lstm-training.dat <==
loss accuracy time step
1.0827244520187378 0.36306533217430115 0.0 0
0.8168363252282143 0.4200453116744757 1.0065391063690186 200
0.761961544752121 0.4146161522716284 2.2005090713500977 400
0.7345989120006561 0.45455999866127966 3.431211471557617 600
0.6845898297429085 0.5172437679767609 4.610443592071533 800
0.6371693712472916 0.5064027950167656 5.879220485687256 1000
0.6123794683814049 0.5419727905094623 7.03335428237915 1200
0.5933162918686867 0.5316303186118603 8.241631746292114 1400
0.5533006709069014 0.5382120551168919 9.471801042556763 1600
0.5342334770597518 0.5657837004959583 10.671217918395996 1800
0.4788080609962344 0.6063873200118541 11.808651447296143 2000
0.4923896564915776 0.5922176127135753 13.018038749694824 2200
0.49029991541057827 0.5986530600488186 14.242891550064087 2400
0.4218606207938865 0.637518118172884 15.474167346954346 2600
0.4227413683244958 0.6431698296964169 16.700739860534668 2800
0.42884403505595403 0.6353317818045616 17.987138032913208 3000
0.3917382921464741 0.6646013933420182 19.222286462783813 3200
0.37445869817631317 0.6822428697347641 20.400505781173706 3400
0.36723616180941465 0.6863413476943969 21.595661401748657 3600
0.3576151124853641 0.7072293002903461 22.757488250732422 3800
0.3731033555878093 0.6873672844469547 23.98283290863037 4000
0.3349921672642813 0.719214361011982 25.18943738937378 4200
0.3151160180686566 0.7298631671071053 26.419344902038574 4400
0.293705049042328 0.7460754382610321 27.644612550735474 4600
0.29222234996967017 0.7491156426072121 28.88200569152832 4800
0.28528878784840345 0.7569354239106179 30.103007316589355 5000
0.27788817751210443 0.7618063977360725 31.340152263641357 5200
0.2906097397031408 0.7577077156305313 32.599287271499634 5400
0.2699725490306446 0.7717907720804215 33.85291528701782 5600
0.25065255500016065 0.7914008870720863 35.030927658081055 5800
0.2665695343047992 0.7773549738526344 36.323803663253784 6000
0.25097538302590694 0.7967739236354828 37.55686545372009 6200
0.2497683281424179 0.7928028580546379 38.818432331085205 6400
0.2275700139874789 0.8080010855197907 40.07639265060425 6600
0.20531974335091946 0.8298835331201553 41.24049353599548 6800
0.21859316788631986 0.8176752188801766 42.51593804359436 7000
0.209177187020523 0.8273943415284157 43.742385387420654 7200
0.21542303279033148 0.8209819635748863 45.015827655792236 7400
0.2033445022809974 0.8307370746135712 46.28009748458862 7600
0.19698694072764739 0.8369504642486573 47.52108430862427 7800
0.1938459845690886 0.8402143442630767 48.75737500190735 8000
0.1772104327671241 0.854536369740963 49.98109436035156 8200
0.19558177057113427 0.8407607811689377 51.24850416183472 8400
0.1750534461998768 0.8607795715332032 52.45689868927002 8600
0.17876992091656574 0.8537647768855094 53.735990047454834 8800
0.1826686224343939 0.8509781965613366 55.05367636680603 9000
0.17526372228862783 0.864981728196144 56.30243968963623 9200
0.15408420597300845 0.8754295858740807 57.537269115448 9400
0.15373003702794905 0.8761706840991974 58.75569272041321 9600
0.15849512135489477 0.8700182834267616 60.0288348197937 9800
0.14620321280945064 0.8810410875082016 61.28525710105896 10000
0.13821343839306338 0.8896330180764198 62.46530342102051 10200
0.12816047697191152 0.8963403809070587 63.67819404602051 10400
0.13882768228683062 0.8883237770199776 64.89203071594238 10600
0.13663646973806634 0.8900769054889679 66.1109790802002 10800
0.15830134520326739 0.8735699045658112 67.45722270011902 11000
0.1457158593625377 0.8854883775115013 68.7207441329956 11200
0.13146136926969804 0.897648715376854 69.95949578285217 11400
0.11733854089908619 0.9065562471747398 71.17024445533752 11600
0.12028771850614248 0.9087003409862519 72.35395073890686 11800
0.11605669930487465 0.9071684616804123 73.61662244796753 12000
0.1289344741726245 0.905936875641346 74.86604380607605 12200
0.12023858388933832 0.9074586132168769 76.11229038238525 12400
0.12076702655034978 0.9078350737690926 77.35361886024475 12600
0.11264535140242288 0.9118303763866424 78.59820199012756 12800
0.10102057888885156 0.9193769532442093 79.83230924606323 13000
0.11071358986268251 0.9189170616865158 81.03724145889282 13200
0.10698947122913297 0.9181106442213058 82.27986311912537 13400
0.08788567176088236 0.9307253727316857 83.4974434375763 13600
0.08011291791890471 0.9365279379487038 84.6892294883728 13800
0.08710385165648632 0.9311640536785126 85.92151522636414 14000
0.11241080154101496 0.9170384386181831 87.16877341270447 14200
0.10157531141319395 0.9206091096997261 88.48737931251526 14400
0.09518287587612122 0.9254100117087364 89.78681588172913 14600
0.08024439717304062 0.9374271497130394 91.0329761505127 14800
0.07511439768709578 0.9420251128077507 92.26739859580994 15000
0.08853399378990957 0.9336206671595574 93.56845903396606 15200
0.09715652699396742 0.9322855505347252 94.8059287071228 15400
0.08052464914195526 0.9391250240802765 96.06684947013855 15600
0.07157504888446282 0.9454152888059616 97.31261372566223 15800
0.08861451277902688 0.9343875366449356 98.60264897346497 16000
0.0738211683533575 0.9441259038448334 99.86959528923035 16200
0.07573425628018982 0.9433356681466103 101.11294794082642 16400
0.06661781031468536 0.949703411757946 102.37289381027222 16600
0.0616555239834895 0.953252327144146 103.58662486076355 16800
0.0764016661708797 0.9447806903719902 104.83367466926575 17000
0.06261593437924262 0.9528199529647827 106.04902362823486 17200
0.05810135778927702 0.9570315229892731 107.27914834022522 17400
0.07687577247398736 0.9436154747009278 108.56067228317261 17600
0.050118636538542205 0.9622566750645638 109.76338171958923 17800
0.05926526774439935 0.9555447286367417 111.01955580711365 18000
0.05354839374536482 0.9602765145897866 112.22957444190979 18200
0.08816232794876327 0.9448969230055809 113.44516730308533 18400
0.05116112690880072 0.961960779428482 114.69919276237488 18600
0.05474768510604463 0.959640956223011 115.96641492843628 18800
0.05674592269373988 0.9579303738474846 117.2822654247284 19000
0.07637286396047557 0.9507118740677833 118.50219964981079 19200
0.05173187188309953 0.9622012990713119 119.78970384597778 19400
0.050970208303435245 0.9634057438373566 121.0459463596344 19600
0.05092409552484355 0.9631106811761856 122.35270547866821 19800
0.05766501427034939 0.9586062958836555 123.77665758132935 20000
0.05052136987266181 0.9633181121945381 124.97719764709473 20200
0.042453962143086985 0.9693114250898361 126.11342644691467 20400
0.05523278319189046 0.960495682656765 127.33014702796936 20600
0.06828826244283846 0.9568985936045646 128.54477381706238 20800
0.05092509241563448 0.9644932034611702 129.7204566001892 21000
0.046091189195531686 0.9662597581744194 131.02858304977417 21200
0.05102768569082912 0.9629747167229652 132.3723464012146 21400
0.04509275845246009 0.96751345038414 133.65403604507446 21600
0.042395107997583066 0.9704418411850929 134.90139174461365 21800
0.04399509883848936 0.9703773650527 136.10813784599304 22000
0.039721860541372965 0.9733547815680503 137.33348751068115 22200
0.046289166569460465 0.9682167780399322 138.59236884117126 22400
0.03793525101594753 0.9742939177155495 139.7851939201355 22600
0.0333247076237393 0.9760818621516227 141.01576280593872 22800
0.04552907926579167 0.9707924264669419 142.2468454837799 23000
0.03772367916592941 0.9737092363834381 143.5064890384674 23200
0.03768889002728457 0.9744338804483413 144.72706961631775 23400
0.033840488140097304 0.97641283005476 145.9394998550415 23600
0.03541989949665719 0.9750434541702271 147.2149043083191 23800
0.04136792391565166 0.9720717665553092 148.50122237205505 24000
0.054606336953657714 0.9722864836454391 149.67606139183044 24200
0.03440228960350538 0.975953534245491 150.90963196754456 24400
0.05739547140585358 0.964655020236969 152.12331342697144 24600
0.027299018470014574 0.9811120793223381 153.38007473945618 24800
0.030822448026721076 0.9789784839749336 154.5950620174408 25000
0.032727068304743624 0.9785421481728553 155.82975101470947 25200
0.02337403934390835 0.9837954437732697 157.09318685531616 25400
0.03116565384942305 0.9785459998250008 158.3786497116089 25600
0.06270535835157887 0.9629478430747986 159.68521189689636 25800
0.0357218714508258 0.9751625776290893 161.02636647224426 26000
0.028652045933708337 0.9807742282748222 162.272723197937 26200
0.03381642877493704 0.9776659587025642 163.59896755218506 26400
0.02155133300990684 0.9860017967224121 164.78661060333252 26600
0.025702412465543743 0.9829498401284218 166.02032136917114 26800
0.025316951462122858 0.9825184378027916 167.30181002616882 27000
0.025927735547573435 0.9830041441321373 168.5239760875702 27200
0.03453051058887354 0.9790990802645684 169.7848711013794 27400
0.024897885011251616 0.9831863027811051 171.0022256374359 27600
0.023063247837128813 0.9845839613676071 172.28885769844055 27800
0.02319166191901843 0.9846105372905731 173.54241394996643 28000
0.03128765253191666 0.9816248553991318 174.78087162971497 28200
0.020659412471009945 0.9866740003228187 176.0545461177826 28400
0.027264876696129932 0.9835167703032494 177.28285551071167 28600
0.030400933994574473 0.9795275983214379 178.5597047805786 28800
0.028871524853722547 0.9836361184716225 179.7656865119934 29000
0.023207655245197144 0.9849070933461189 181.01322770118713 29200
0.034704324942717336 0.980131019949913 182.32220339775085 29400
0.028260337327483284 0.982463273704052 183.54525208473206 29600
0.01704883763500618 0.9890866667032242 184.73327589035034 29800
0.021238307116595367 0.9859052857756615 185.97709941864014 30000
0.017385038371801328 0.9886015477776527 187.18052625656128 30200
0.015500642538398779 0.9899758887290955 188.32761526107788 30400
0.0166506945132096 0.9891146445274352 189.58285689353943 30600
0.029680459378795376 0.9837116551399231 190.79434394836426 30800
0.018517468919155247 0.988207824230194 192.040296792984 31000
0.022469763174010778 0.9859952509403229 193.27203226089478 31200
0.019887269336290102 0.9873058277368546 194.52868914604187 31400
0.02550422689033411 0.9855001538991928 195.76272797584534 31600
0.015032953212080997 0.9905570036172867 196.92883825302124 31800
0.02072011050039009 0.9872249695658684 198.23116493225098 32000
0.02047099434021277 0.9880845522880555 199.49546909332275 32200
0.01861164932061058 0.988658316731453 200.70375156402588 32400
0.02997498454340416 0.9824677181243896 201.9567894935608 32600
0.011631085758949382 0.9925246900320053 203.18028450012207 32800
0.01625404876587197 0.989591281414032 204.39812660217285 33000
0.013229896212884569 0.991594629585743 205.6482012271881 33200
0.016827403250436534 0.989760240316391 206.9205048084259 33400
0.05984162543929059 0.9760825526714325 208.19361090660095 33600
0.043853388744484786 0.9775034749507904 209.44686222076416 33800
0.021370673848692262 0.9872416561841965 210.7235872745514 34000
0.014618824782951947 0.9921576726436615 211.89564657211304 34200
0.017662679781113296 0.989176581799984 213.18890190124512 34400
0.019590562884620227 0.9885451692342758 214.3938946723938 34600
0.010294745666791415 0.9938752111792565 215.62171363830566 34800
0.02306008589710473 0.9863930696249008 216.88112235069275 35000
0.012465161469111762 0.992363311946392 218.09672236442566 35200
0.015334795207887452 0.9903417924046516 219.42682147026062 35400
0.01753619692283479 0.9894746056199074 220.65030527114868 35600
0.012908168022072175 0.9922117611765862 221.91766214370728 35800
0.011188002300486772 0.9932014879584312 223.24308037757874 36000
0.03292242146062449 0.9837628725171089 224.4801197052002 36200
0.01078119961534867 0.9937841448187829 225.70558834075928 36400
0.01034943370814176 0.9938800838589669 226.9848017692566 36600
0.010442850965498565 0.993530370593071 228.20643711090088 36800
0.018220152145765667 0.9891457068920135 229.53479862213135 37000
0.009693748626696816 0.994223610162735 230.72569704055786 37200
0.020425178740174913 0.9887026730179787 231.99388527870178 37400
0.04043605149311446 0.9783358561992646 233.27696561813354 37600
0.009757256189397481 0.9942316401004792 234.50707149505615 37800
0.00911178022154985 0.9945431578159333 235.75506043434143 38000
0.010887226683441326 0.9932809260487556 237.04882764816284 38200
0.011106670547708006 0.9931046983599663 238.2617847919464 38400
0.01605039465716267 0.9916698661446571 239.54361748695374 38600
0.013742851037869598 0.9921841743588448 240.7968213558197 38800
0.011681969503744939 0.9929177224636078 242.0295341014862 39000
0.01735090881422792 0.9897132307291031 243.23155069351196 39200
0.04796167202084746 0.9778763687610627 244.48518633842468 39400
0.00806858066762345 0.9953639355301857 245.7321538925171 39600
0.012638582452386799 0.9923207923769951 246.98447704315186 39800
0.010115185718852046 0.9939684534072876 248.54445624351501 40000


==> figures/dat/binary_addition-transformer_encoder-training.dat <==
loss accuracy time step
1.2276540994644165 0.3090452253818512 0.0 0
0.7667251592874527 0.43243940904736516 1.2348713874816895 200
0.6783589373528958 0.46839028283953665 2.6856539249420166 400
0.6663699698494747 0.4788340020179749 4.163168430328369 600
0.647347849830985 0.5051212939620018 5.578833341598511 800
0.6596772561222315 0.4902484209835529 7.067532777786255 1000
0.6139555879170076 0.5298432652652264 8.471871376037598 1200
0.6153156657190993 0.5153311766684056 9.9226233959198 1400
0.6139393906621262 0.5159641553461551 11.390517234802246 1600
0.5925767092313617 0.5235892088711261 12.841500520706177 1800
0.589914191927528 0.5397125312685966 14.248260736465454 2000
0.5951184059376828 0.5193395462632179 15.711596488952637 2200
0.5833035297523019 0.5328135092556476 17.181589603424072 2400
0.5873371405445504 0.5306171247363091 18.654802083969116 2600
0.582321666222997 0.5349664054811001 20.127214193344116 2800
0.5982592285051942 0.5213364066183567 21.634639501571655 3000
0.5761190553568304 0.5347812788188457 23.115612268447876 3200
0.5428808297193609 0.5528952910006046 24.5580415725708 3400
0.5389760922733694 0.5497925911843776 26.00355553627014 3600
0.5153980146197137 0.5787242431938648 27.429333448410034 3800
0.5172060017028707 0.5667907959222793 28.892695903778076 4000
0.5181099997769343 0.5758563886582851 30.348012447357178 4200
0.5095293054070499 0.5774776211380959 31.8215811252594 4400
0.4887846651019936 0.5973720826208592 33.28705859184265 4600
0.4754368571548548 0.6054976560175419 34.76645255088806 4800
0.4979880816244986 0.593724250048399 36.24276065826416 5000
0.48946182988052894 0.5985615500807762 37.72656750679016 5200
0.5046452727491851 0.5925079193711281 39.2308349609375 5400
0.48274013237707547 0.6088569244742393 40.726322889328 5600
0.4634446578400093 0.6252648618817329 42.169827699661255 5800
0.47839562927314544 0.6148481617867947 43.68428039550781 6000
0.4457355692550482 0.63906009465456 45.168469190597534 6200
0.47399493346063537 0.6159630690515041 46.66404390335083 6400
0.4592736243094259 0.6319183707237244 48.157514572143555 6600
0.43660428615636193 0.6465094211697578 49.594951152801514 6800
0.4484928657101409 0.6377066013216972 51.1094856262207 7000
0.42888837923135725 0.6579440727829933 52.59748148918152 7200
0.42614923332323085 0.6574611702561378 54.12159442901611 7400
0.4333525792452565 0.651652829349041 55.62977647781372 7600
0.4271257525520923 0.6598477536439895 57.12015700340271 7800
0.41121440902199535 0.6689365668594838 58.602492809295654 8000
0.424119569882605 0.665090582370758 60.078126430511475 8200
0.4167810975213797 0.6681926868855953 61.58963441848755 8400
0.4120501854960457 0.673888418674469 63.0802059173584 8600
0.41016221754187426 0.6781858628988267 64.6230571269989 8800
0.42619606936146737 0.6627022014558315 66.19155144691467 9000
0.39988084122000145 0.6840199482440948 67.69418692588806 9200
0.3926635594774416 0.6890597927570343 69.17811441421509 9400
0.38567424938904876 0.6984265011548996 70.6528856754303 9600
0.399022241720304 0.6870979675650597 72.15794539451599 9800
0.3831092062003154 0.7030692151188851 73.66141629219055 10000
0.38123135166009886 0.7070033806562424 75.1123297214508 10200
0.38182859465581714 0.7030941957235336 76.5804352760315 10400
0.3653229318153899 0.7142715147137642 78.05820512771606 10600
0.35278407638292264 0.725254870057106 79.53721237182617 10800
0.4012579570667367 0.6846468295156956 81.1033501625061 11000
0.36450289614949727 0.7148151266574859 82.6163444519043 11200
0.3791596813577053 0.7090552589297294 84.10154128074646 11400
0.3458664491072341 0.7338670119643211 85.5696485042572 11600
0.3448045156635635 0.7367297166585922 87.00021934509277 11800
0.3437395299000491 0.7346148249506951 88.45502400398254 12000
0.39423927784526314 0.7156286811828614 89.91686797142029 12200
0.3735787397270906 0.7229802665114403 91.34100079536438 12400
0.3577498433687288 0.7278870037198066 92.76392459869385 12600
0.3399866419085447 0.7384887319803238 94.18232679367065 12800
0.32454096527566434 0.7510306844115258 95.58959674835205 13000
0.31838728574442937 0.759215432703495 96.98507356643677 13200
0.32860247142667504 0.7508870914578438 98.40947818756104 13400
0.3263899831750314 0.7546231666207314 99.81117939949036 13600
0.31071412849090846 0.7664345279335976 101.18684816360474 13800
0.3236783092541737 0.7575461879372597 102.59070658683777 14000
0.317182120935322 0.7597701886296272 104.0067548751831 14200
0.33337259622356213 0.745266475379467 105.47085499763489 14400
0.33520627043919377 0.7481159630417824 106.93225741386414 14600
0.3032039657771384 0.7736004847288132 108.35858273506165 14800
0.3091203691838018 0.7691393053531647 109.77704310417175 15000
0.32496791943714926 0.7575816550850868 111.22966384887695 15200
0.3055135862554016 0.7739950513839722 112.63976192474365 15400
0.3125719808257418 0.7681618839502334 114.06565761566162 15600
0.30104640905261476 0.776947430074215 115.48876357078552 15800
0.2993313817111084 0.7763616505265236 116.94059491157532 16000
0.29961581123658104 0.7787218609452248 118.35656499862671 16200
0.27930817114305684 0.7939194095134735 119.77963328361511 16400
0.30299599172129094 0.7764691555500031 121.21890091896057 16600
0.2827835604513166 0.7930589166283607 122.64581656455994 16800
0.28897106740689193 0.7872333624958991 124.06553268432617 17000
0.27638183416642276 0.800104070007801 125.46854758262634 17200
0.28586142127676795 0.7939578759670257 126.87359166145325 17400
0.30193702558877705 0.7784095492959022 128.30880069732666 17600
0.26071633097370067 0.8088870614767074 129.69794058799744 17800
0.2879397714940751 0.789213595688343 131.12630891799927 18000
0.2557529431981493 0.8140240904688835 132.55404543876648 18200
0.2746889134211415 0.8059017041325569 133.97797274589539 18400
0.26865384125318087 0.8070915159583092 135.41373467445374 18600
0.27258410966936936 0.8048752149939538 136.85002851486206 18800
0.2854029633593018 0.790801388323307 138.3042812347412 19000
0.23800665764480072 0.8276656031608581 139.6904182434082 19200
0.25914576921875776 0.8109282991290092 141.1277780532837 19400
0.2696715642806521 0.8060358515381814 142.54142570495605 19600
0.2710275283905867 0.8063189959526063 143.9901134967804 19800
0.24250257721090748 0.8269613394141198 145.60802602767944 20000
0.24299109417563158 0.8275879395008087 147.0484802722931 20200
0.23379629516173736 0.835882893204689 148.43261051177979 20400
0.24149210056844822 0.8265338200330734 149.87813568115234 20600
0.24586699465513448 0.8248779630661011 151.31861090660095 20800
0.2172719294547096 0.8455253887176514 152.73851442337036 21000
0.24384475556427787 0.8240048861503602 154.24458694458008 21200
0.28318290478891867 0.7953776851296425 155.77767872810364 21400
0.23875265574530202 0.8302567648887634 157.2690396308899 21600
0.23980913290957687 0.830304779112339 158.73391890525818 21800
0.21875375299874578 0.8458594283461571 160.17790913581848 22000
0.21973492210756376 0.8458048462867737 161.6345136165619 22200
0.22653217920054886 0.8398393499851227 163.11432576179504 22400
0.22425564191647937 0.8456436854600906 164.54133939743042 22600
0.21170337364195801 0.8502844741940498 166.0106451511383 22800
0.21432754674126045 0.8515404269099236 167.48514795303345 23000
0.23801021477338508 0.8378693038225173 168.98358964920044 23200
0.22557980686546217 0.8451860603690148 170.4497926235199 23400
0.20313110932946074 0.8577738237380982 171.9080948829651 23600
0.2308410896933492 0.8393604379892349 173.4085304737091 23800
0.22058933674350556 0.8482613199949265 174.92006087303162 24000
0.1981383908886346 0.8650003626942635 176.36586141586304 24200
0.20992692371921293 0.8545408949255944 177.85143280029297 24400
0.20620016229593602 0.8575427091121673 179.3247435092926 24600
0.22109856725506688 0.8471995410323143 180.8189995288849 24800
0.19296588304127 0.8653367707133293 182.29450464248657 25000
0.20465521318325045 0.858615180850029 183.7767035961151 25200
0.20205207262022667 0.8600529637932778 185.28505420684814 25400
0.21141409801972258 0.8544852018356324 186.8021523952484 25600
0.2253402097469916 0.8423391449451446 188.3092896938324 25800
0.21520310393205364 0.8493596643209458 189.82660722732544 26000
0.2179726161902181 0.8527580124139785 191.2458691596985 26200
0.2134213225735948 0.8537616634368896 192.7153298854828 26400
0.17656868907350146 0.8842451104521751 194.08837461471558 26600
0.17820658717544574 0.8818245249986648 195.49431037902832 26800
0.2044008890130317 0.8613040950894356 196.93558025360107 27000
0.18089095526505844 0.8768037909269333 198.34096240997314 27200
0.19755243711764706 0.8675611752271652 199.79410552978516 27400
0.17888900940097302 0.878777388036251 201.22021436691284 27600
0.19780375965761776 0.868173572421074 202.68422722816467 27800
0.1860087994133937 0.8759823548793793 204.10788321495056 28000
0.15886033485463485 0.8950235986709595 205.5165078639984 28200
0.1989232981866553 0.8700299286842346 206.95173859596252 28400
0.17631367882762788 0.8831615772843361 208.35098910331726 28600
0.1751733499157308 0.8826054108142852 209.7854199409485 28800
0.1758882986439494 0.8862086334824562 211.16677927970886 29000
0.17322772284465826 0.8850750952959061 212.56987857818604 29200
0.18945664784518157 0.8738813319802284 214.01979422569275 29400
0.15933181064106974 0.894486657679081 215.41224217414856 29600
0.15809224093754892 0.895131509900093 216.78287887573242 29800
0.19077696217149423 0.8726195442676544 218.1863853931427 30000
0.14931927988400276 0.903671402335167 219.56120800971985 30200
0.1496692614417225 0.9027361148595809 220.9039912223816 30400
0.17240211803993588 0.8879000455141067 222.32707905769348 30600
0.1461242994647 0.9044603332877159 223.70935368537903 30800
0.17455464380040212 0.88612284719944 225.11755633354187 31000
0.1569617019742691 0.8975674563646316 226.52345848083496 31200
0.15900924648196452 0.8956641796231269 227.93924808502197 31400
0.14734367532329998 0.9037356448173522 229.33216047286987 31600
0.14346086890015614 0.9094304537773132 230.69512605667114 31800
0.18839105838274917 0.8761905533075333 232.1398742198944 32000
0.15404331161222218 0.8993199196457863 233.55270195007324 32200
0.1486989851839462 0.9035712432861328 234.9367711544037 32400
0.18499150351733987 0.8802465042471885 236.34802722930908 32600
0.12632219127517602 0.918670346736908 237.73489618301392 32800
0.14462378177126084 0.9071990621089935 239.11977982521057 33000
0.1391535713731173 0.9114007818698883 240.52945756912231 33200
0.1477271792267311 0.9058872786164284 241.9502556324005 33400
0.1625966701871039 0.8938977587223053 243.37745714187622 33600
0.14225469517922648 0.9104626849293709 244.79283046722412 33800
0.14934884082430472 0.9048379209637641 246.22970819473267 34000
0.13333659707499465 0.9178048914670944 247.59135675430298 34200
0.15631596318664379 0.9014912104606628 249.0408194065094 34400
0.12779857149374038 0.9190230005979538 250.42750215530396 34600
0.13873658859432908 0.9147995620965957 251.8265609741211 34800
0.1412988466524257 0.9097854152321816 253.24895668029785 35000
0.12141009666609534 0.9228549593687058 254.64559507369995 35200
0.1342128201788546 0.9140530556440354 256.11296010017395 35400
0.14042127806142163 0.9120534935593605 257.5136921405792 35600
0.13436063487266436 0.9140085470676422 258.94377040863037 35800
0.1343781148199014 0.9165389704704284 260.40956473350525 36000
0.13180452903559853 0.9195731309056282 261.81551790237427 36200
0.13073085717685898 0.9188147586584091 263.21278405189514 36400
0.1437979721586089 0.912202177643776 264.66526794433594 36600
0.11259758784413862 0.9297746992111207 266.07232308387756 36800
0.13714037336279944 0.9126766923069954 267.5508518218994 37000
0.11638363506770474 0.9287659633159637 268.9368636608124 37200
0.12194118709870054 0.9229835313558579 270.37366580963135 37400
0.13076721774554245 0.9200152823328972 271.8085422515869 37600
0.1096656495213938 0.9319486576318741 273.2224431037903 37800
0.12608037417372542 0.9273832198977471 274.67393040657043 38000
0.13952763388933817 0.9136690643429756 276.14622235298157 38200
0.11255382152612584 0.9291373479366303 277.56607127189636 38400
0.1182634132984822 0.9277027735114097 279.01860785484314 38600
0.15795300304915144 0.9027296587824821 280.4492197036743 38800
0.11915970924494104 0.9252876228094101 281.8677079677582 39000
0.12610188024463242 0.9229932826757431 283.2584795951843 39200
0.1237056107490207 0.9258204677700996 284.6797800064087 39400
0.13367418509144044 0.9183038166165352 286.10406279563904 39600
0.11683230653596183 0.9273640957474708 287.5325827598572 39800
0.13213340784834146 0.920740759074688 289.23886609077454 40000


==> figures/dat/binary_multiplication-lscm-training.dat <==
loss accuracy time step
1.0978413820266724 0.28926554322242737 0.0 0
0.8664015901088714 0.44910594198852777 0.9088766574859619 200
0.7548629058897496 0.5345118397474289 1.9128155708312988 400
0.6950642521306872 0.557077659368515 2.904496431350708 600
0.6164067537046504 0.6022877189517021 3.8311774730682373 800
0.6007962894870434 0.6041577711701394 4.825730562210083 1000
0.5058171150594717 0.6652890418469906 5.737506628036499 1200
0.49238287200569175 0.6636305615305901 6.6968464851379395 1400
0.4839047948765801 0.6667872878909111 7.668159484863281 1600
0.46873689472718977 0.6782137553393841 8.621111869812012 1800
0.42008321420391437 0.7065448613464832 9.527448654174805 2000
0.43975777232866675 0.6880883300304412 10.571993350982666 2200
0.4225967592408415 0.7005472815036774 11.625288724899292 2400
0.41734018726612704 0.7015852254629135 12.673505544662476 2600
0.4067402555318404 0.7100596982240677 13.701205730438232 2800
0.4197930793310479 0.6997988256812095 14.745890140533447 3000
0.39432111654125035 0.7176148188114166 15.777897834777832 3200
0.3927086850051728 0.7231848627328873 16.744489908218384 3400
0.38151420507300826 0.7282913562655449 17.72198462486267 3600
0.34492652204911795 0.7538459491729737 18.673206090927124 3800
0.3746101688521594 0.7325987875461578 19.664103269577026 4000
0.362312951167728 0.7401203817129135 20.656620264053345 4200
0.36456906860411437 0.7377768921852111 21.681960105895996 4400
0.35537691485444156 0.7446748155355454 22.68891191482544 4600
0.34993982501930077 0.748254413306713 23.704185724258423 4800
0.34290463618177003 0.7521408158540726 24.71194100379944 5000
0.3617729022617073 0.7410924810171128 25.74270534515381 5200
0.36057462209045527 0.7419052985310555 26.808056592941284 5400
0.34694698135266205 0.7496846508979798 27.859779357910156 5600
0.33208150626297084 0.7608655989170074 28.83956527709961 5800
0.3617033914868148 0.7388585317134857 29.88632559776306 6000
0.3293442282676676 0.763589331805706 30.89915180206299 6200
0.34598703533636127 0.7489346182346344 31.958210229873657 6400
0.3384867164047137 0.7560933643579483 33.0248818397522 6600
0.30228373966095373 0.7830147525668144 34.033780336380005 6800
0.33878216048107956 0.7555595484375953 35.1002995967865 7000
0.31776510480910247 0.7705509728193283 36.12519192695618 7200
0.3401739638081915 0.757221196591854 37.20403480529785 7400
0.32739268720619974 0.764068306684494 38.27791905403137 7600
0.31856086034124104 0.7715612807869912 39.33666253089905 7800
0.31279346616170356 0.7758196640014648 40.384010314941406 8000
0.30819707098018173 0.7787027055025101 41.43441200256348 8200
0.31988383864580044 0.769820647239685 42.49783277511597 8400
0.31010951509111206 0.7824854663014412 43.48732542991638 8600
0.32268794206259827 0.769838674068451 44.528801679611206 8800
0.33687653028251574 0.7580015978217125 45.606837034225464 9000
0.3079531068018916 0.7804284992814065 46.63176155090332 9200
0.3039905879884778 0.7831355446577072 47.66942501068115 9400
0.2931700543883056 0.7913931345939637 48.69210505485535 9600
0.31326468534102775 0.7758052182197571 49.73749613761902 9800
0.3009935957514605 0.7849870133399963 50.77335548400879 10000
0.2816047625068126 0.7991770187020302 51.755093812942505 10200
0.2917011594766744 0.7931870624423027 52.785622119903564 10400
0.2865260505065268 0.7963717004656792 53.817922592163086 10600
0.28509983110776127 0.7967099726200104 54.842002868652344 10800
0.3345020633533089 0.7618539559841156 55.96948575973511 11000
0.29398354217573325 0.7904931464791298 57.032475233078 11200
0.2885331265469334 0.7947341865301132 58.090548276901245 11400
0.2717908825485003 0.8067236280441284 59.12984824180603 11600
0.26354188625733277 0.8132659435272217 60.169787883758545 11800
0.29464241442179395 0.7914219170808792 61.2503764629364 12000
0.28812721582259654 0.7949359002709389 62.322421073913574 12200
0.2852937643137102 0.7971075147390365 63.394813537597656 12400
0.27864815651525987 0.8025521439313889 64.47055220603943 12600
0.28364995611965244 0.7974959832429885 65.53668975830078 12800
0.2745696099218799 0.8044657322764397 66.59409308433533 13000
0.26252934852944465 0.8135228046774864 67.62897968292236 13200
0.2791379547001361 0.8017391338944435 68.71315622329712 13400
0.2652898423407714 0.8119327300786972 69.79036617279053 13600
0.25890417287625495 0.8150993099808693 70.81110191345215 13800
0.26321119173809165 0.8119551450014114 71.8432412147522 14000
0.2738162033282788 0.8053253298997879 72.88399076461792 14200
0.2869387920353165 0.794704170525074 73.9711742401123 14400
0.28615458920423864 0.7950525403022766 75.04429721832275 14600
0.2722661498641378 0.8069431507587432 76.08403658866882 14800
0.2638529622782562 0.8119991961121559 77.11920237541199 15000
0.28111973940377993 0.7995247974991798 78.20827531814575 15200
0.26292754417077957 0.8125895828008651 79.24879121780396 15400
0.2667739163279157 0.809602689743042 80.31002426147461 15600
0.2701403598983393 0.8086825436353684 81.36080026626587 15800
0.2778125893429615 0.8017923146486282 82.43405556678772 16000
0.26249968767272774 0.8122898742556572 83.47088360786438 16200
0.2517764707239667 0.8201568844914436 84.5088803768158 16400
0.2657891500909091 0.810294184088707 85.59542846679688 16600
0.2512715425230908 0.8207802459597587 86.67322325706482 16800
0.2602832810812674 0.8143068361282348 87.77148342132568 17000
0.2458849334248839 0.8248103201389313 88.8469033241272 17200
0.2557936655440244 0.819810850918293 89.92939519882202 17400
0.27051778803066556 0.810084177851677 91.04862523078918 17600
0.23909657841020818 0.8299120154976845 92.10543775558472 17800
0.25105543063688857 0.82131825953722 93.1807610988617 18000
0.2394608687445225 0.8300996416807175 94.22541761398315 18200
0.24266357236023395 0.8282405570149421 95.27009868621826 18400
0.24452499623592758 0.8267566227912903 96.3538248538971 18600
0.25770436213901576 0.8169503238797188 97.45488023757935 18800
0.2730596571971409 0.8052796187996865 98.56205201148987 19000
0.2412370398294206 0.8284848800301552 99.60080599784851 19200
0.25973446308008535 0.8149408826231956 100.68660688400269 19400
0.2587095833942772 0.8179012933373451 101.7393479347229 19600
0.2809334836154403 0.8072638511657715 102.83561730384827 19800
0.22995395989071313 0.838014757335186 109.07795691490173 20000
0.23844753010619799 0.8303293856978416 110.19528579711914 20200
0.21443964864942244 0.8489388474822044 111.20066809654236 20400
0.2403671583419259 0.8297828140854836 112.25987434387207 20600
0.24177384497653748 0.8289076787233353 113.31786775588989 20800
0.2263327351119301 0.8402260482311249 114.33372569084167 21000
0.2647626235603002 0.8127349585294723 115.44978141784668 21200
0.2822797365727274 0.7996790787577629 116.5998764038086 21400
0.2569633685690667 0.8175824794173241 117.70428276062012 21600
0.24609311873940898 0.8274257546663284 118.78094148635864 21800
0.23041926881767266 0.8375087952613831 119.8462188243866 22000
0.2450951732567887 0.8284167984127998 120.91367244720459 22200
0.24538944081300998 0.8272296369075776 122.02622413635254 22400
0.22503919624832064 0.8420912730693817 123.09243845939636 22600
0.23724154806846173 0.832814154624939 124.1818356513977 22800
0.23847860465939447 0.8326036903262138 125.26749515533447 23000
0.24906114289927359 0.8248296374082565 126.37229633331299 23200
0.22821361234603046 0.8389776909351349 127.45717573165894 23400
0.23244610041080932 0.8355628401041031 128.49938321113586 23600
0.2509919177368647 0.8230810654163361 129.5817425251007 23800
0.25240393863770466 0.8221950790286064 130.68055963516235 24000
0.2153968923427692 0.8483756750822067 131.69325709342957 24200
0.2395742789937117 0.8320304492115974 132.7696988582611 24400
0.23295022751951136 0.8358855247497559 133.81705570220947 24600
0.24101262641614996 0.8295587939023972 134.91234517097473 24800
0.22436655315663528 0.8417367789149285 135.9879813194275 25000
0.2300194580594615 0.837149364054203 137.0615200996399 25200
0.24674480096133153 0.825170361995697 138.15180921554565 25400
0.2484143771421759 0.8245133066177368 139.28626585006714 25600
0.25353289490218456 0.8202204504609107 140.3983235359192 25800
0.26075390170962237 0.815246929526329 141.54093956947327 26000
0.23666447121526063 0.8330341112613678 142.5987458229065 26200
0.26174267072168733 0.8142587533593177 143.71409106254578 26400
0.21749555001150497 0.8475975129008293 144.7305247783661 26600
0.23063048432675032 0.836476454436779 145.77576804161072 26800
0.24279692765004227 0.8287842035293579 146.85764718055725 27000
0.2225268422157029 0.8422594410181046 147.90661191940308 27200
0.23748373232460382 0.8327333173155784 148.98367142677307 27400
0.22255162262252895 0.8421585604548454 150.01885628700256 27600
0.2418771899352909 0.8298140013217926 151.12704253196716 27800
0.23393333732436672 0.8352210766077042 152.1789321899414 28000
0.22519983359624804 0.8404474231600761 153.21802878379822 28200
0.238720197987156 0.8307350540161133 154.29905247688293 28400
0.22209307588848218 0.8427441701292991 155.34375476837158 28600
0.23654749670076797 0.8327453267574311 156.4216332435608 28800
0.21566098383301097 0.8480619499087334 157.42249965667725 29000
0.22700707814253065 0.8388023096323013 158.47043752670288 29200
0.24638847877430578 0.8251810571551323 159.58784437179565 29400
0.2151256150791471 0.8476850846409798 160.63790559768677 29600
0.20836507685402197 0.8521738642454147 161.66216683387756 29800
0.21949028834236287 0.8437320005893707 162.71739673614502 30000
0.20995894573709678 0.8516848891973495 163.74108958244324 30200
0.19288496359524757 0.8639141151309013 164.71711802482605 30400
0.23421642141239063 0.8369814261794091 165.78137278556824 30600
0.20934919297886728 0.8518107423186302 166.8098442554474 30800
0.22252737272278167 0.8424316585063935 167.86387515068054 31000
0.21953940834303823 0.8445077592134476 168.91165018081665 31200
0.22105459065757244 0.843062539100647 169.98145008087158 31400
0.2083722973153835 0.8525625848770142 171.0225384235382 31600
0.20444946571136455 0.8555475431680679 172.02576994895935 31800
0.23987355050608414 0.8291509774327278 173.12179613113403 32000
0.2288463823255978 0.8377983838319778 174.2212314605713 32200
0.2140090304862916 0.8486976736783981 175.2777202129364 32400
0.22229054505021226 0.8420317730307579 176.3750102519989 32600
0.20939496890749013 0.8515553843975067 177.43893337249756 32800
0.20895589201910894 0.8518163445591926 178.53067922592163 33000
0.21768759675444074 0.8454284921288491 179.65155935287476 33200
0.22951646064193 0.8381217807531357 180.78532242774963 33400
0.2297836422674206 0.8372812086343765 181.8949887752533 33600
0.2221344797436251 0.8428500160574913 182.99825477600098 33800
0.227609923190889 0.8387848138809204 184.121258020401 34000
0.19406091771927947 0.8634814950823784 185.1621127128601 34200
0.22932658377012216 0.8370903879404068 186.2803909778595 34400
0.20462096314679257 0.8551554760336876 187.3238697052002 34600
0.2131915663267239 0.849647704064846 188.37622618675232 34800
0.2194269313523182 0.8445770266652107 189.44767498970032 35000
0.20663093770927163 0.8535762587189675 190.48287868499756 35200
0.24156755381635492 0.8285931384563446 191.6061179637909 35400
0.2098326022088304 0.8516352063417435 192.64753532409668 35600
0.22342925179976333 0.8407142713665963 193.7325370311737 35800
0.2337718355332595 0.8342549794912338 194.8412823677063 36000
0.2090421624461456 0.8524637445807457 195.8846960067749 36200
0.20675906293586876 0.8532139399647712 196.92099285125732 36400
0.2236387184639352 0.8417953771352767 197.9998471736908 36600
0.19816241660923964 0.8594323402643204 199.0330674648285 36800
0.23749055340934488 0.8306659251451493 200.14413928985596 37000
0.1984163660906333 0.8601352581381798 201.17031693458557 37200
0.21529179837497225 0.8476354217529297 202.24338054656982 37400
0.21808985205712816 0.845700466632843 203.31132221221924 37600
0.20230993398010214 0.8566213086247444 204.341388463974 37800
0.2045607190220437 0.8554329088330269 205.39308834075928 38000
0.2241548912824055 0.840216859281063 206.4835283756256 38200
0.20153730675078121 0.8576071062684059 207.5258822441101 38400
0.21702931342779322 0.8460763654112816 208.60274839401245 38600
0.21396481851575133 0.8487140861153603 209.66076374053955 38800
0.2011468320353356 0.8573803222179412 210.72826099395752 39000
0.19568616760503488 0.8611095115542412 211.79609036445618 39200
0.21583263905771274 0.846800095140934 212.91643953323364 39400
0.21410977640618342 0.8480931368470191 214.01986384391785 39600
0.21143480508151696 0.8501320472359657 215.0995466709137 39800
0.2350778141825839 0.8340848898887634 216.49155521392822 40000


==> figures/dat/binary_multiplication-lscm-viz.dat <==
x y c
-14.5042095 7.25167 100.0
-8.179261 1.3426752 100.0
2.55626 -22.985868 100.0
23.181433 -45.724808 100.0
-10.61574 -1.2247367 100.0
-15.868076 -1.9541808 100.0
-3.438563 -2.0915756 100.0
24.01488 -44.069298 100.0
-20.694506 9.178765 100.0
33.47222 -60.25905 100.0
-2.5127575 -1.0756205 100.0
-11.466042 -2.8782408 100.0
1.6832821 -0.29797643 100.0
16.782196 -47.621834 100.0
-18.900017 2.1723409 100.0
-10.815895 3.2944849 100.0
-22.76306 5.423472 100.0
-29.021109 0.2830582 100.0
-6.824233 4.458951 100.0
-2.6560566 -31.25531 100.0
4.756846 -5.053675 100.0
-22.353397 5.0034924 100.0
10.573479 -36.484875 100.0
2.1571753 -5.9794827 100.0
-14.043683 1.0272996 100.0
3.1018646 -33.226982 100.0
3.560534 -3.463015 100.0
-31.494892 -4.669551 100.0
-20.857172 5.276328 100.0
-20.49086 9.43235 100.0
-20.644037 1.4985954 100.0
-3.1634862 -3.890381 100.0
-5.107278 4.3210735 200.0
-2.7204928 3.6128654 200.0
-4.23244 2.6693213 200.0
-11.028414 6.910083 200.0
-5.714071 0.90870047 200.0
1.1072459 -7.807923 200.0
-1.1368324 -0.3235818 200.0
1.2802742 -1.8962759 200.0
-1.689469 -0.045557573 200.0
-2.7627535 1.7844014 200.0
5.0882607 -4.4357295 200.0
-1.8067046 1.0132746 200.0
3.9126987 -4.070375 200.0
0.8848095 -0.18132989 200.0
-3.9918854 2.7584825 200.0
1.2076834 -1.7325402 200.0
0.03703916 -0.751778 200.0
2.770733 -6.383495 200.0
1.3673956 -2.643295 200.0
-10.686361 4.802398 200.0
-4.8093247 4.754468 200.0
-1.8703651 1.1597979 200.0
-0.8063457 1.5698175 200.0
-3.9374213 3.9145086 200.0
2.6148424 -2.7144153 200.0
-4.662716 3.694064 200.0
-2.8525426 3.595992 200.0
-0.19312376 0.3178441 200.0
-2.5226092 3.484319 200.0
-0.045347005 -1.1687087 200.0
1.6550022 -0.6506236 200.0
-6.729316 -7.911981 200.0
-0.68142164 2.426063 300.0
-0.9506718 2.188723 300.0
-0.74047923 1.3250067 300.0
0.30522433 0.27775794 300.0
1.5162587 -0.8687502 300.0
0.3881177 -2.3371952 300.0
2.6957967 -1.880854 300.0
0.05105576 -0.21449171 300.0
-5.597112 5.8526173 300.0
-1.1408921 2.419736 300.0
1.93768 -2.7802548 300.0
-1.7285775 2.858914 300.0
0.53302765 0.17088033 300.0
0.25722352 0.72022516 300.0
-6.649686 7.0551977 300.0
-2.106997 2.6795328 300.0
-0.23667076 0.9416931 300.0
-2.1691623 1.8270847 300.0
-0.6289579 0.5395399 300.0
-1.1615185 2.02912 300.0
0.5368509 0.019759685 300.0
-0.6490736 1.4306269 300.0
-2.254765 3.1208105 300.0
-4.2001104 4.093416 300.0
-1.3898681 2.0591333 300.0
-0.9687606 0.47274786 300.0
-1.4766705 2.2309637 300.0
1.2771239 -1.0180382 300.0
-2.7111702 0.94677645 300.0
-1.0736485 1.8335408 300.0
-2.5118372 3.787209 300.0
-3.3530567 3.0021958 300.0
-1.9959927 2.498676 400.0
-0.52050865 0.95877635 400.0
1.2535484 -1.580746 400.0
4.8706727 -4.769268 400.0
-4.6282887 5.0907917 400.0
0.9329574 -0.48596466 400.0
-0.2346054 1.1975044 400.0
0.2206802 0.83520603 400.0
0.642107 0.63178104 400.0
-1.7219464 2.2376027 400.0
-1.1029266 1.4344316 400.0
0.29178682 -0.4684884 400.0
1.6050041 -0.6569285 400.0
-1.2579556 2.0445874 400.0
0.8998816 0.14158967 400.0
3.1954439 -2.6507812 400.0
1.2354864 -2.4840994 400.0
1.3134573 -1.5258846 400.0
1.7757964 -0.32886857 400.0
0.29772255 1.003804 400.0
3.2385404 -2.231728 400.0
-0.2351456 1.3839376 400.0
1.5938329 -0.37239087 400.0
0.34184393 0.8147381 400.0
1.0007732 -0.65612805 400.0
-3.5284739 4.3774514 400.0
-0.7462729 1.9818013 400.0
-0.48558393 1.0403168 400.0
-1.6520514 2.2702026 400.0
-1.8176188 0.83683085 400.0
3.6684597 -2.7475512 400.0
-4.8176746 5.253394 400.0
1.2684819 -0.015962169 500.0
4.988946 -4.3985214 500.0
-6.2813253 6.648495 500.0
1.8425207 -2.6067228 500.0
-3.0836802 2.873966 500.0
3.249133 -4.32111 500.0
-0.31008723 0.5312385 500.0
3.536801 -2.7030966 500.0
-1.3414286 1.9568208 500.0
3.7416983 -4.193013 500.0
-1.6522495 0.052460447 500.0
-0.74220955 0.9773242 500.0
1.7779303 -2.6086261 500.0
0.074807644 0.22088645 500.0
3.2604976 -4.131735 500.0
-3.7338934 1.8860211 500.0
1.4663676 -2.32659 500.0
-5.854203 6.140882 500.0
2.6871634 -1.934822 500.0
-0.30977756 0.8945422 500.0
3.9930835 -3.2687144 500.0
-10.255404 8.774301 500.0
0.11876273 1.0325664 500.0
-4.011748 3.7030404 500.0
0.82418907 -0.65484077 500.0
0.32014033 0.9128881 500.0
-1.0829726 1.6207317 500.0
1.3033206 -1.2435365 500.0
-3.6830833 3.8377144 500.0
3.3204274 -3.4156668 500.0
3.0231407 -3.409627 500.0
1.3773263 -0.7267643 500.0


==> figures/dat/binary_multiplication-lstm-training.dat <==
loss accuracy time step
1.0863621234893799 0.38079097867012024 0.0 0
0.8868961390852929 0.447186260856688 0.9969420433044434 200
0.8544263353943825 0.49015873119235037 2.172152042388916 400
0.8107582995295525 0.4964222648739815 3.372403144836426 600
0.7544860979169608 0.5306167554855347 4.526104927062988 800
0.7178050993382931 0.5484911590814591 5.775599718093872 1000
0.6462071828916669 0.596386794000864 6.909789800643921 1200
0.6239072112552821 0.5995064501464367 8.10315465927124 1400
0.6105863237567246 0.6030597376823426 9.320382356643677 1600
0.5628221217123791 0.6353360651433468 10.518311977386475 1800
0.5140702213649638 0.6685533526539803 11.64096450805664 2000
0.5159296154626645 0.6572649276256561 12.835566520690918 2200
0.4970604539522901 0.6647583800554275 14.046886444091797 2400
0.4812448497780133 0.6720042955875397 15.261688232421875 2600
0.46598891328671016 0.6799853488802909 16.472712755203247 2800
0.4733690107299481 0.6678441208600998 17.757659435272217 3000
0.4329842767002992 0.694153500199318 18.994561672210693 3200
0.44305826621071903 0.6937339273095131 20.16962957382202 3400
0.4176164062554017 0.7062555167078972 21.359246492385864 3600
0.3794350704972749 0.7329138311743736 22.515207529067993 3800
0.4266003345095669 0.7047092351317406 23.735867023468018 4000
0.3868306654709158 0.7240642902255058 24.939030170440674 4200
0.3847560030804016 0.7282472667098046 26.172287940979004 4400
0.37550974302968826 0.735559631884098 27.390971183776855 4600
0.36333287565634237 0.7425668779015541 28.62748122215271 4800
0.35071808701621193 0.7515225464105606 29.856574058532715 5000
0.3511640807965887 0.7496914204955101 31.09704351425171 5200
0.3725664284481172 0.740813592672348 32.354220390319824 5400
0.3400648921741231 0.7570160865783692 33.60203528404236 5600
0.33615710286278044 0.7654909113049507 34.77430033683777 5800
0.34155089666593996 0.7552433931827545 36.05963921546936 6000
0.30675050766709316 0.780141119658947 37.29916524887085 6200
0.3267936617589294 0.7681472787261009 38.564913749694824 6400
0.32049955944243264 0.7754297631978989 39.82419276237488 6600
0.2740149014141571 0.8071623006463051 40.98931884765625 6800
0.3061869275105346 0.7832606855034828 42.2684588432312 7000
0.2832082324544899 0.7992037516832352 43.49252462387085 7200
0.2929152198947486 0.7927279514074326 44.75665211677551 7400
0.2867110945882814 0.796881485581398 46.02647113800049 7600
0.275645860931927 0.8036297354102134 47.25938940048218 7800
0.27603271433968984 0.8053040254116058 48.495649337768555 8000
0.2608352645890591 0.813733115196228 49.72047519683838 8200
0.27840474757205813 0.8019286185503006 50.985145568847656 8400
0.24231468385407426 0.8274955210089684 52.18405628204346 8600
0.26687317080974027 0.8075584748387337 53.45108127593994 8800
0.28344947771711304 0.7965412777662277 54.74955987930298 9000
0.2762556948402198 0.8104690828919411 55.989001750946045 9200
0.24892495722775493 0.8210980865359306 57.2124879360199 9400
0.23793144837924046 0.8291592299938202 58.42374587059021 9600
0.2569713926494842 0.8154246935248375 59.70729303359985 9800
0.250314493158221 0.8214725905656814 60.964011907577515 10000
0.2258052967937874 0.8387305289506912 62.14550280570984 10200
0.2338263312577419 0.8334482029080391 63.34528589248657 10400
0.23378795347922277 0.8331665131449699 64.56364583969116 10600
0.23187209772228015 0.8341312712430954 65.7732949256897 10800
0.2710557015272752 0.8066500398516655 67.11878371238708 11000
0.24570133046156115 0.8277760288119316 68.3766131401062 11200
0.23810304533340967 0.8340658348798752 69.60118579864502 11400
0.22621944841432196 0.8421030801534652 70.80019426345825 11600
0.20727711011305472 0.8524379292130471 71.98160576820374 11800
0.23756690811437692 0.8320247977972031 73.24237942695618 12000
0.23244178594722142 0.8363411486148834 74.49363398551941 12200
0.2263257822346077 0.8391293030977249 75.74351000785828 12400
0.21949264043754738 0.8433154028654098 76.9822428226471 12600
0.22444537547899018 0.8391828459501266 78.22214365005493 12800
0.21765242289719025 0.8429937389492989 79.44662237167358 13000
0.20653048159335868 0.8535638186335563 80.64231276512146 13200
0.21550812892886825 0.8460683655738831 81.88346314430237 13400
0.20274140683159203 0.854784246981144 83.09587812423706 13600
0.200945005071635 0.8568415224552155 84.27520799636841 13800
0.2040227898754165 0.8533597210049629 85.49474000930786 14000
0.2157495034024896 0.8458429253101349 86.73316764831543 14200
0.25276502352372066 0.8271927729249 88.04438138008118 14400
0.22699800935884923 0.8371442502737045 89.3371901512146 14600
0.20664887028280646 0.8519458961486817 90.57538294792175 14800
0.20171262238620785 0.8554218512773514 91.80262422561646 15000
0.21517465621394877 0.8457555592060089 93.09840846061707 15200
0.2025293266274275 0.8549942788481713 94.32968354225159 15400
0.21014213794881015 0.8507702073454857 95.58500504493713 15600
0.20816566598466807 0.8532187935709953 96.83502316474915 15800
0.21412261085112733 0.846266839504242 98.12425017356873 16000
0.20497495273203184 0.85410635471344 99.37695002555847 16200
0.1934252999738351 0.8608246487379074 100.61151480674744 16400
0.20481289088839957 0.8536756807565689 101.86875009536743 16600
0.1924541224036625 0.8623492467403412 103.08466005325317 16800
0.19590666179116056 0.8598657536506653 104.33106017112732 17000
0.18736545607485028 0.8659238302707672 105.54708790779114 17200
0.19160223405543092 0.8652977484464646 106.76828074455261 17400
0.20115641633017162 0.8568198540806771 108.05161237716675 17600
0.17882475484184282 0.8725071710348129 109.26217985153198 17800
0.19507758427487487 0.8623738026618958 110.52129769325256 18000
0.178920194898501 0.8719261369109154 111.73800992965698 18200
0.1774543569122784 0.8733181360363961 112.96016144752502 18400
0.1841696629389344 0.8692287150025367 114.217289686203 18600
0.196681823130034 0.8605206337571144 115.48267841339111 18800
0.20925000819332581 0.8502589061856269 116.79665899276733 19000
0.18285612077235328 0.8690493369102478 118.00652718544006 19200
0.1958726276264042 0.8596716651320457 119.28993535041809 19400
0.1869093891551438 0.8664344292879105 120.54339909553528 19600
0.1913462673623394 0.8624993920326233 121.83775687217712 19800
0.16811120689922746 0.8798139560222625 123.27752590179443 20000
0.1762247534131211 0.8731494817137718 124.46655464172363 20200
0.1538497485253845 0.8900773230195046 125.59315228462219 20400
0.1780265222692583 0.8722851258516312 126.79733061790466 20600
0.19710041912021553 0.8652696904540061 128.0058240890503 20800
0.1649946672379565 0.8823423197865486 129.17407870292664 21000
0.19839927780543348 0.8575221857428551 130.4714846611023 21200
0.21407109471794228 0.8469350716471672 131.79851484298706 21400
0.19004423617323027 0.863432666361332 133.07483553886414 21600
0.1818290093797259 0.8706734094023705 134.312992811203 21800
0.1670205973876682 0.8812772536277771 135.50746369361877 22000
0.1721455828420221 0.8765339195728302 136.71683740615845 22200
0.1828707645945042 0.8696908187866211 137.95771741867065 22400
0.16082789280593715 0.8854454350471497 139.148663520813 22600
0.1734173661361433 0.8756095719337463 140.37790751457214 22800
0.17049592114696452 0.8779088696837425 141.60560083389282 23000
0.18107075263072148 0.8709501412510872 142.85885190963745 23200
0.164699734343385 0.88245953053236 144.06499552726746 23400
0.17042960246049005 0.878090303838253 145.27331066131592 23600
0.1957348571873149 0.8633004286885262 146.5442681312561 23800
0.1877355411685403 0.8659299221634865 147.8276891708374 24000
0.1535887939415079 0.8910006216168403 148.99752473831177 24200
0.17097235097911154 0.8776466691493988 150.23222184181213 24400
0.16737869482584075 0.8810435792803765 151.44004130363464 24600
0.17592842778046133 0.8746691337227821 152.6830837726593 24800
0.16342100785376715 0.8832740408182144 153.88821816444397 25000
0.17344031775974145 0.8777653709053993 155.11074113845825 25200
0.1781454663403997 0.87270388007164 156.36634421348572 25400
0.17966529766907344 0.8717474764585496 157.64664483070374 25600
0.19508652790142605 0.8627856275439263 158.94136691093445 25800
0.19333923810474063 0.8613755041360855 160.26233792304993 26000
0.17600603599733403 0.8759822475910187 161.4924602508545 26200
0.1933468085596769 0.8630171099305153 162.80429697036743 26400
0.14806183857300995 0.894644424021244 163.98768305778503 26600
0.16578162338847732 0.8824861261248589 165.22613883018494 26800
0.17658342557597279 0.8744550690054893 166.51060914993286 27000
0.15900062499518072 0.8865020635724068 167.73370027542114 27200
0.16991340776708966 0.8790094995498657 168.98923015594482 27400
0.1628665792978245 0.8849359458684921 170.1966953277588 27600
0.17299228714904188 0.8770466709136963 171.46932673454285 27800
0.16442031952985076 0.8830301901698112 172.71194911003113 28000
0.16071460135998564 0.8861330419778823 173.95305633544922 28200
0.17707468268222556 0.8755813366174698 175.2296679019928 28400
0.1620623583473548 0.8845688056945801 176.45815324783325 28600
0.1699253796607036 0.8786510440707207 177.72519731521606 28800
0.15098479242527674 0.8929602947831153 178.9171850681305 29000
0.16143379884458908 0.8847749814391136 180.15064764022827 29200
0.17648464741511816 0.8743864777684212 181.45002603530884 29400
0.17409093279940863 0.8858263254165649 182.6594295501709 29600
0.14671244953314272 0.8960808396339417 183.83166003227234 29800
0.1572086671480679 0.8876034501194954 185.05759596824646 30000
0.1785717580899609 0.8857968083024025 186.24734497070312 30200
0.13745534999560732 0.9023501479625702 187.38744688034058 30400
0.15871285163729454 0.8871952679753303 188.63422346115112 30600
0.14889670940286578 0.8943077999353409 189.83680653572083 30800
0.15683794527199096 0.8879947096109391 191.07517218589783 31000
0.1561010342563145 0.8893796145915985 192.3064637184143 31200
0.15630695046575965 0.8890917044878006 193.56129789352417 31400
0.14953545917713654 0.8951615425944328 194.77697801589966 31600
0.14289088729429067 0.8993843260407448 195.92672419548035 31800
0.17405603147678902 0.8762830975651741 197.21064972877502 32000
0.15866827257463684 0.8868987765908242 198.45535683631897 32200
0.14735512189437713 0.8949603253602981 199.65505528450012 32400
0.16145796041022323 0.8852371165156364 200.89694046974182 32600
0.14667284085831853 0.8966965016722679 202.09689164161682 32800
0.149964814894156 0.8930869179964066 203.29447293281555 33000
0.15174343241447333 0.8923627078533173 204.53411889076233 33200
0.16048539448366683 0.8861630839109421 205.79783749580383 33400
0.16131279728346043 0.8852063462138176 207.0642957687378 33600
0.15471728387057282 0.8908864310383797 208.31396007537842 33800
0.17015403675223525 0.8833661332726479 209.58331751823425 34000
0.13556377380496998 0.9049463361501694 210.75550150871277 34200
0.17376202064353719 0.8814619994163513 212.0485908985138 34400
0.13992132662904624 0.9008209332823753 213.24250555038452 34600
0.14513360643056786 0.897420309484005 214.46005773544312 34800
0.1519460255318745 0.8918078455328942 215.70497679710388 35000
0.1428434971216393 0.8985881957411767 216.90485906600952 35200
0.17245954804249322 0.877290267944336 218.22531175613403 35400
0.14282420247143363 0.8989583185315132 219.4417643547058 35600
0.15650204096497647 0.8889808738231659 220.69894695281982 35800
0.1625023746814213 0.8852585756778717 222.00565147399902 36000
0.15759053155154107 0.8926941439509392 223.22272372245789 36200
0.14894734846095845 0.8986094918847084 224.43013906478882 36400
0.15435622989544753 0.8909531158208847 225.69587182998657 36600
0.1349998697371302 0.9038190332055092 226.897136926651 36800
0.16752690019409783 0.8805085608363151 228.21744418144226 37000
0.13011528865783703 0.9082282885909081 229.40323901176453 37200
0.14925808035292676 0.8943490904569625 230.65982174873352 37400
0.1526501243566395 0.8921069100499153 231.9183189868927 37600
0.13928737520868026 0.9012092372775078 233.12920832633972 37800
0.14007086003650784 0.9012002617120742 234.36622619628906 38000
0.15965335323242016 0.8868730983138085 235.64602828025818 38200
0.1374476133706594 0.9021818879246711 236.85561323165894 38400
0.1509030899670279 0.8934227031469345 238.13772010803223 38600
0.14519464405465216 0.8974867060780525 239.38208079338074 38800
0.1439514665128422 0.8999132892489433 240.60677409172058 39000
0.13777863921959124 0.9023065969347954 241.80392718315125 39200
0.1482289724051452 0.8956710568070412 243.05057954788208 39400
0.15228590386225505 0.8930556532740593 244.2974660396576 39600
0.14758064504875393 0.8953399747610092 245.54312705993652 39800
0.1676648719389061 0.8830968791246414 247.10823106765747 40000


==> figures/dat/binary_multiplication-transformer_encoder-training.dat <==
loss accuracy time step
1.2968897819519043 0.3446327745914459 0.0 0
0.8637188199162483 0.45140310034155845 1.2117156982421875 200
0.7387902560771908 0.5122437652945518 2.625332832336426 400
0.7441511574632023 0.515945553779602 4.056190729141235 600
0.7010881566646276 0.5422463262081146 5.443379640579224 800
0.7139399638015311 0.5303042063117027 6.901171922683716 1000
0.6789935154881096 0.5691427545249462 8.271028757095337 1200
0.6514069370258949 0.5693356668949128 9.688035726547241 1400
0.6728306577162584 0.5601640856266021 11.127139568328857 1600
0.651409304451663 0.5723382505774498 12.546897888183594 1800
0.6185336663598718 0.5933947230875493 13.923249006271362 2000
0.6493175894382875 0.571271812170744 15.359728574752808 2200
0.6306522221897467 0.5843297769129276 16.804124116897583 2400
0.6291520225184649 0.5840130217373372 18.243552923202515 2600
0.6238078515738016 0.5907421892881394 19.68618154525757 2800
0.6497475255621248 0.5719773216545582 21.15708351135254 3000
0.623283948628814 0.5888469606637955 22.60085415840149 3200
0.609776885281608 0.5994517643749714 24.013967037200928 3400
0.6121487785173667 0.5967143814265728 25.42665457725525 3600
0.5699708102310979 0.6261814062297344 26.82292413711548 3800
0.6033951674588025 0.602453058063984 28.258471488952637 4000
0.5802293200082932 0.6160088510811329 29.686489820480347 4200
0.5757772065730751 0.618062656223774 31.131945848464966 4400
0.5523927207157976 0.6331272450089455 32.57065987586975 4600
0.5471106855230028 0.6352310140430927 34.009812116622925 4800
0.5384765621961196 0.6415346166491509 35.45414972305298 5000
0.5592101589094455 0.6296030139923096 36.90509581565857 5200
0.5508815304656309 0.6349949337542057 38.37272548675537 5400
0.5316193094851769 0.6478607797622681 39.8303861618042 5600
0.5141757063207842 0.6590802147984505 41.251596450805664 5800
0.5318319865028025 0.6452650937438011 42.73057150840759 6000
0.4890704836645455 0.6747039073705673 44.18429398536682 6200
0.5196980175410499 0.6536313736438751 45.666160583496094 6400
0.4943595931132222 0.6730376550555229 47.12685680389404 6600
0.45547556970130243 0.6972884976863861 48.53007364273071 6800
0.48432030975562157 0.6746690979599953 50.00712776184082 7000
0.46449167392434904 0.6917897644639015 51.4488365650177 7200
0.47428044277610754 0.6867941921949386 52.92453074455261 7400
0.46084765266425165 0.6911332806944848 54.39331817626953 7600
0.4418325835829819 0.7035810938477516 55.8593487739563 7800
0.4337773509205726 0.7089158457517624 57.342790365219116 8000
0.4163305570552984 0.719026030600071 58.80577731132507 8200
0.4302634664589732 0.7101405549049378 60.27351665496826 8400
0.40997248617657533 0.7256713050603867 61.698352575302124 8600
0.41915592691839265 0.7175444746017456 63.17815828323364 8800
0.44027844715528774 0.7011667668819428 64.68867683410645 9000
0.40536596917853784 0.7274330487847328 66.15754628181458 9200
0.40170981764800673 0.7292997154593468 67.61755037307739 9400
0.3881488875365903 0.738986993432045 69.06334638595581 9600
0.3956168913568217 0.7305084043741226 70.54085326194763 9800
0.3812103937807205 0.7411704364418984 72.01235032081604 10000
0.363085544452606 0.7552245530486107 73.44066095352173 10200
0.37674840065403714 0.7454549726843834 74.88144779205322 10400
0.36552124850671136 0.7519771131873131 76.32387018203735 10600
0.36083910634136374 0.7552461987733841 77.76986908912659 10800
0.41177393359482267 0.7212217769026756 79.30545115470886 11000
0.3708909639809167 0.7486284947395325 80.78488230705261 11200
0.3598874509448569 0.7572508719563484 82.24392056465149 11400
0.346482937261751 0.766505001783371 83.68386578559875 11600
0.3466114132274083 0.768281455039978 85.09948539733887 11800
0.35929569752318685 0.7558173769712448 86.55013704299927 12000
0.36711592043688823 0.7528792294859886 87.96420526504517 12200
0.36518600984448313 0.7578943461179733 89.3671624660492 12400
0.3422727119630508 0.7693663102388382 90.75970268249512 12600
0.34503075219174206 0.7655327779054641 92.15177416801453 12800
0.3340830787670393 0.7737550082802772 93.53599071502686 13000
0.32818405047210947 0.7804811179637909 94.91023898124695 13200
0.34694571529884344 0.7673832482099533 96.31167387962341 13400
0.33179773206565644 0.7779234379529953 97.68972778320312 13600
0.31791356593414094 0.7869276705384255 99.0453953742981 13800
0.3209293032358801 0.7840548714995385 100.42354440689087 14000
0.32683029430613714 0.7783334445953369 101.81521081924438 14200
0.3450122129079864 0.766260230243206 103.24754118919373 14400
0.3502279131771775 0.7656471937894821 104.67236113548279 14600
0.32800849525854575 0.779488320350647 106.05220580101013 14800
0.32277615200229776 0.7835965585708619 107.43006610870361 15000
0.3343623953750648 0.7756273299455643 108.84611511230469 15200
0.31784310737755733 0.786345565021038 110.22665119171143 15400
0.3197813823557408 0.7852907368540764 111.62536191940308 15600
0.31510308287406585 0.7890413826704026 113.0324056148529 15800
0.3276562727348573 0.7808042246103287 114.44742965698242 16000
0.31387168718305475 0.790124922990799 115.83711123466492 16200
0.2994475283895008 0.7989256411790848 117.23480796813965 16400
0.3167101332173297 0.7888575395941735 118.6451575756073 16600
0.2952930625281624 0.802616882622242 120.02508068084717 16800
0.30290514131584134 0.797158545255661 121.42347383499146 17000
0.29613953528441017 0.8040097516775131 122.8042824268341 17200
0.29272725409617123 0.8064393875002861 124.18837308883667 17400
0.31570955666968076 0.7916954320669174 125.60341334342957 17600
0.2825021280108922 0.8130300217866897 127.00459384918213 17800
0.2942845756577026 0.8041858062148094 128.42353439331055 18000
0.2824344345161262 0.8126675680279731 129.80517387390137 18200
0.27972418386470055 0.8143854942917824 131.18194222450256 18400
0.28590609692200813 0.8107182675600052 132.57700204849243 18600
0.3097865264833763 0.7940253576636315 133.99321293830872 18800
0.3121959427264119 0.7920491939783096 135.46713256835938 19000
0.27937929970962616 0.8143676528334618 136.85751271247864 19200
0.2957078290115578 0.8032620772719383 138.31798219680786 19400
0.29048968499148486 0.8065421056747436 139.7315468788147 19600
0.2939674423035285 0.8041835495829582 141.15781044960022 19800
0.2745248166267811 0.8206283032894135 142.77946424484253 20000
0.2816519563332986 0.816557280421257 144.20274114608765 20200
0.24574795898650337 0.8386711052060127 145.57898807525635 20400
0.2690671958269741 0.8212309622764588 147.01102304458618 20600
0.2796732322594107 0.8156738436222076 148.44299173355103 20800
0.26163252921951424 0.8279314813017845 149.85296988487244 21000
0.29426720255287364 0.8043566676974296 151.34363389015198 21200
0.3078573672558014 0.7940928277373314 152.85914492607117 21400
0.2877889340540787 0.8088842394948006 154.33744311332703 21600
0.2758141896752295 0.8172945809364319 155.7878360748291 21800
0.2613376561641508 0.8296980500221253 157.2219581604004 22000
0.2648447698630389 0.8257828867435455 158.66135144233704 22200
0.27056527377120804 0.8211694341897965 160.12375736236572 22400
0.2557094770224648 0.8358913776278496 161.54189658164978 22600
0.26289258325072296 0.827814826965332 163.0000319480896 22800
0.26331935530581174 0.8274860993027687 164.45350050926208 23000
0.2758390799163044 0.8177856409549713 165.9271330833435 23200
0.2525559232481919 0.8333730322122573 167.37572574615479 23400
0.25214781646323897 0.8336391684412956 168.8148124217987 23600
0.27359643368648906 0.8189967149496078 170.29248809814453 23800
0.2719881665910907 0.8205503344535827 171.7777557373047 24000
0.24176525802875404 0.8421993389725685 173.1918556690216 24200
0.2588822827176409 0.8306186950206756 174.6440465450287 24400
0.2503819694844242 0.834892808496952 176.07930755615234 24600
0.26851754234348846 0.8238657438755035 177.53845262527466 24800
0.24689558675231638 0.8374247008562088 178.97500777244568 25000
0.25149659354294274 0.8354551485180854 180.42282056808472 25200
0.2635429675641535 0.826569858789444 181.892826795578 25400
0.26755088308687847 0.8243591564893723 183.369393825531 25600
0.2837780779047716 0.8140099251270294 184.82111835479736 25800
0.27990901351286995 0.8147631666064262 186.28002071380615 26000
0.2677841428819465 0.8275436607003211 187.665668964386 26200
0.2758816455046144 0.819069934785366 189.1076295375824 26400
0.23045638995038645 0.8502312275767326 190.4625368118286 26600
0.25100604825995104 0.8368019405007362 191.84551882743835 26800
0.26187558865083704 0.8284422618150711 193.25536227226257 27000
0.2324511027380504 0.8482543128728867 194.6258180141449 27200
0.2502380719993016 0.8358019402623177 196.02861833572388 27400
0.23579828681122308 0.8472909477353096 197.40328240394592 27600
0.25627558797583333 0.8330494669079781 198.81129789352417 27800
0.2411657110449596 0.8429654031991959 200.1981737613678 28000
0.24360191220688648 0.8424973219633103 201.57202458381653 28200
0.2582267462604432 0.8324549406766891 202.9696545600891 28400
0.23843505409757199 0.8436696276068687 204.33965134620667 28600
0.2504610031930497 0.8361208015680313 205.75115299224854 28800
0.2303853399306172 0.8505563408136367 207.1138927936554 29000
0.24544720060439432 0.8394084259867668 208.4896228313446 29200
0.2576282914468175 0.8309871566295624 209.9126169681549 29400
0.22377931687904493 0.8532577702403068 211.27983212471008 29600
0.22047132352008703 0.8566791009902954 212.62364673614502 29800
0.23518574776087917 0.8457499969005585 213.9753668308258 30000
0.22813734379666128 0.8529081875085831 215.30500030517578 30200
0.20495877292354636 0.8662878838181496 216.5977077484131 30400
0.2412883076545404 0.8426257726550103 217.9670605659485 30600
0.22063797432233515 0.8557757937908173 219.29931688308716 30800
0.2397551853744153 0.8438911384344101 220.66099619865417 31000
0.22820977646624668 0.8514636626839638 222.01109552383423 31200
0.2306619671042972 0.8492189079523087 223.3768274784088 31400
0.22222275516591253 0.8559425887465477 224.7208387851715 31600
0.22744623586822854 0.85676164239645 226.0267493724823 31800
0.25613137809501496 0.8325258049368859 227.41308784484863 32000
0.23379465696341867 0.8468132126331329 228.77571272850037 32200
0.22241043769021418 0.8557330894470215 230.10619068145752 32400
0.2345544073957717 0.846528177857399 231.4598798751831 32600
0.21526929565614408 0.8600369766354561 232.79812335968018 32800
0.21815383674656913 0.8567406651377678 234.1244556903839 33000
0.2259086876834772 0.8525999489426613 235.47235941886902 33200
0.23756935830777365 0.845547781586647 236.83933210372925 33400
0.2368893852875226 0.844718045592308 238.21344208717346 33600
0.2308111748061674 0.849932749569416 239.572007894516 33800
0.23888333713130122 0.8444070610404014 240.94002151489258 34000
0.19948686675485078 0.8701093709468841 242.24802017211914 34200
0.2371408529033124 0.8452735123038292 243.63385128974915 34400
0.21327641278005102 0.8610620844364166 244.96695613861084 34600
0.21680345842447424 0.8593501275777817 246.30719208717346 34800
0.2248481873392666 0.8523202958703041 247.6687479019165 35000
0.2226077553057621 0.8566786584258079 249.00937056541443 35200
0.25434624721561705 0.8372931468486786 250.42512369155884 35400
0.21651611359779055 0.8615185952186585 251.77709078788757 35600
0.2273277642848552 0.8510198453068734 253.15801906585693 35800
0.23808370270337037 0.8450316467881203 254.56574940681458 36000
0.21653391367599398 0.8586202493309975 255.91290020942688 36200
0.2143297080750199 0.8610340681672096 257.2505211830139 36400
0.2268747335205444 0.8512666448950768 258.62396478652954 36600
0.2030251481225605 0.8681626552343369 259.96140241622925 36800
0.23587943054623792 0.8440191251039505 261.36332297325134 37000
0.20208547045689557 0.8701616910099983 262.67302799224854 37200
0.22507673129188333 0.8548831871151924 264.03771901130676 37400
0.22730070661182253 0.8539114314317703 265.4002630710602 37600
0.20762345627525064 0.8653811845183372 266.7296497821808 37800
0.20857863331901172 0.8644124606251716 268.06876850128174 38000
0.236418289460089 0.8472477984428406 269.44157218933105 38200
0.20310434957475082 0.8671574994921685 270.7735595703125 38400
0.2205460802378002 0.8559620213508606 272.145525932312 38600
0.21753020995965927 0.8583728742599487 273.50364995002747 38800
0.2035786377032491 0.8669294500350953 274.84746623039246 39000
0.19920113466292605 0.8693789410591125 276.17296862602234 39200
0.21795231207936014 0.8580926436185837 277.52446937561035 39400
0.21585662510704423 0.8581491127610207 278.8800632953644 39600
0.21453121482481946 0.8606262356042862 280.2400794029236 39800
0.23157772958551504 0.8488385102152824 281.8511760234833 40000


==> figures/dat/bucket_sort-lscm-training.dat <==
loss accuracy time step
1.6088272333145142 0.20913462340831757 0.0 0
0.8728092384338378 0.6210357549786568 0.45157718658447266 200
0.4760080119967461 0.813778934031725 0.9229919910430908 400
0.2243755216524005 0.913829188644886 1.3898341655731201 600
0.11498616419732571 0.958115254342556 1.7956624031066895 800
0.07686095361132175 0.9722068101167679 2.1912851333618164 1000
0.07004509825492278 0.9758552917838097 2.5711591243743896 1200
0.08073803760111332 0.9692161992192269 2.961729049682617 1400
0.04298949918360449 0.9852997690439225 3.3261818885803223 1600
0.0312193540885346 0.9885497120022774 3.7184982299804688 1800
0.050014932695776226 0.9831249824166298 4.10739803314209 2000
0.005474583142495248 0.998699808716774 4.581589698791504 2200
0.000991114006319549 0.9999915537238121 5.059122323989868 2400
0.0006991164984356147 0.999993646144867 5.551543474197388 2600
0.0005352153159037698 0.9999970704317093 6.044055223464966 2800
0.000453196054440923 0.9999864467978478 6.537980794906616 3000
0.020016991084121402 0.9946194469928742 7.024667978286743 3200
0.06043336545029888 0.9810947358608246 7.5136144161224365 3400
0.039923396532540206 0.9851481357216835 7.981272459030151 3600
0.017557936335651902 0.99411089271307 8.459407091140747 3800
0.0008092767027119408 0.9999723443388939 8.92587399482727 4000
0.000401812734635314 0.9999990233778954 9.406789302825928 4200
0.0003039707025891403 0.9999949592351913 9.890717267990112 4400
0.00023465043705073185 0.999997907280922 10.382357358932495 4600
0.0001911721389478771 1.0 10.871985912322998 4800
0.0001598791628566687 0.9999990233778954 11.347709655761719 5000
0.00013273430900881067 1.0 11.819226741790771 5200
0.00012157006367488065 0.9999965542554855 12.294856071472168 5400
9.980616781831487e-05 1.0 12.75214433670044 5600
8.8337741963187e-05 1.0 13.20372223854065 5800
8.64954492135439e-05 0.9999986982345581 13.650972843170166 6000
0.05542710936646472 0.9818184667825699 14.110783338546753 6200
0.023155847607777103 0.9926153799891472 14.582398653030396 6400
0.0005589855082871509 0.9999891856312751 15.026159763336182 6600
0.00029066427581710743 0.9999979427456855 15.487850904464722 6800
0.00020450688476557843 1.0 15.944876909255981 7000
0.00015302507395972497 1.0 16.38116216659546 7200
0.00012724877822620329 1.0 16.833044290542603 7400
0.000103939547752816 1.0 17.274391412734985 7600
8.667166994200671e-05 1.0 17.725935697555542 7800
7.563602935988456e-05 1.0 18.1595242023468 8000
6.57194464110944e-05 1.0 18.609883308410645 8200
5.572185418714071e-05 1.0 19.07652735710144 8400
4.900717627606354e-05 1.0 19.532438039779663 8600
4.146044456319942e-05 1.0 19.9757719039917 8800
3.738130606507184e-05 1.0 20.425004959106445 9000
3.189235294485115e-05 1.0 20.884801626205444 9200
2.8008259778289358e-05 1.0 21.32125186920166 9400
2.5447202096984257e-05 1.0 21.767600774765015 9600
2.157620488105749e-05 1.0 22.202078342437744 9800
1.9206471965844684e-05 1.0 22.654419898986816 10000
0.04995304693481103 0.9853912961483001 23.130900144577026 10200
0.018574079425525268 0.9933404639363289 23.61301302909851 10400
0.0004016023034637328 0.9999923318624496 24.10333013534546 10600
0.00022175446818437195 0.999998944401741 24.6099796295166 10800
0.00015628097360604443 0.9999979677796363 25.09604239463806 11000
0.00012571793646202423 1.0 25.583656549453735 11200
0.0001027373881333915 0.9999990233778954 26.073078155517578 11400
8.14263612483046e-05 1.0 26.53910517692566 11600
6.591409113752889e-05 1.0 26.979789972305298 11800
5.505505507244379e-05 1.0 27.442028760910034 12000
4.706798483312013e-05 1.0 27.897403240203857 12200
4.2080649500348954e-05 1.0 28.355648279190063 12400
3.82163275298808e-05 0.9999989721179009 28.847481727600098 12600
3.1215378521665114e-05 1.0 29.34118151664734 12800
2.6763435134853352e-05 1.0 29.81620454788208 13000
2.378055748522456e-05 1.0 30.313188076019287 13200
0.061488534351847195 0.987147166132927 30.807403802871704 13400
0.0013694833329282118 0.999861227273941 31.323528051376343 13600
0.0002967997480118356 0.9999966147542 31.793638229370117 13800
0.00020379311703436543 0.9999934670329094 32.28358292579651 14000
0.00013002292324017616 1.0 32.76755905151367 14200
9.854080572040403e-05 1.0 33.24392366409302 14400
9.176906425636844e-05 0.999996325969696 33.707908391952515 14600
6.635233925408102e-05 1.0 34.179343700408936 14800
5.4342340936273105e-05 1.0 34.67235016822815 15000
4.571684150505462e-05 1.0 35.14480185508728 15200
3.7447987851919605e-05 1.0 35.62514305114746 15400
3.281814788351767e-05 1.0 36.10958456993103 15600
2.9934439617136377e-05 0.999998944401741 36.59933137893677 15800
0.002830371013551485 0.999427435696125 37.0848228931427 16000
0.03497788650507573 0.9914800834655761 37.56376504898071 16200
0.000416401649990803 0.9999956500530243 38.079355001449585 16400
0.0001864891308468941 1.0 38.582316637039185 16600
0.0001146786371100461 0.9999973002076149 39.06204533576965 16800
7.350045472321653e-05 1.0 39.55053973197937 17000
6.53357076953398e-05 0.9999976250529289 40.02557110786438 17200
4.789899911429529e-05 1.0 40.51876091957092 17400
3.4099169856744995e-05 1.0 40.99168014526367 17600
2.9995554700690264e-05 1.0 41.48052906990051 17800
2.4389594746025977e-05 1.0 41.95630121231079 18000
2.0071262531473623e-05 1.0 42.447709798812866 18200
1.7913444719397375e-05 1.0 42.91073727607727 18400
1.6068937500222093e-05 1.0 43.37624192237854 18600
2.6547165909960312e-05 0.9999977350234985 43.856794118881226 18800
1.2033390610213247e-05 1.0 44.32402062416077 19000
1.1738366505369412e-05 1.0 44.79101848602295 19200
8.680370589218e-06 1.0 45.244911432266235 19400
1.1886860318099934e-05 1.0 45.71653342247009 19600
7.194108177372982e-06 1.0 46.16971492767334 19800
7.312235428571512e-06 1.0 46.880699157714844 20000
5.762775836046785e-06 1.0 47.37570524215698 20200
5.293140009143826e-06 1.0 47.803529500961304 20400
4.484664098072244e-06 1.0 48.196528911590576 20600
4.107208058030665e-06 1.0 48.58902144432068 20800
3.895260274475731e-06 1.0 48.99261713027954 21000
0.00022521025958212703 0.9999311348795891 49.40026021003723 21200
0.026499421374569464 0.9920534464716911 49.792619705200195 21400
0.0001957162079020236 0.9999916708469391 50.18147659301758 21600
0.00011009494983454715 0.9999980217218399 50.59489870071411 21800
6.680843669983005e-05 0.9999979427456855 51.07644295692444 22000
4.595536324131899e-05 0.9999990233778954 51.56694030761719 22200
4.121387066788884e-05 0.9999972480535507 52.059757471084595 22400
2.8969848476663173e-05 1.0 52.545756340026855 22600
2.479298244452366e-05 1.0 53.01523756980896 22800
1.9020653392090027e-05 1.0 53.4991512298584 23000
1.9745698489259665e-05 0.9999976703524589 53.98641037940979 23200
1.7883477789837342e-05 1.0 54.47191643714905 23400
1.4451890542659385e-05 1.0 54.940255880355835 23600
1.2583589206087708e-05 1.0 55.38717579841614 23800
5.8012540047229775e-05 0.9999890941381454 55.881277084350586 24000
1.1082856459552204e-05 1.0 56.35326957702637 24200
4.294469167803072e-05 0.9999898472428321 56.84423542022705 24400
3.467081302233055e-05 0.9999943089485168 57.31927490234375 24600
6.624764713137665e-05 0.9999831631779671 57.774794578552246 24800
1.8960977843107685e-05 0.9999986982345581 58.24917387962341 25000
9.078383073983787e-06 1.0 58.74537014961243 25200
0.013327226039705238 0.9970590883493423 59.2168493270874 25400
9.337062635040638e-05 0.9999955239892006 59.70238280296326 25600
4.3061694123025517e-05 0.9999990233778954 60.16721725463867 25800
3.3638619177054354e-05 1.0 60.650633573532104 26000
2.4732455681260035e-05 1.0 61.13302493095398 26200
1.8769044413602386e-05 1.0 61.578208446502686 26400
1.5487645155189965e-05 1.0 61.98161578178406 26600
1.4916698721663125e-05 1.0 62.37211036682129 26800
1.2144782991754256e-05 1.0 62.75205945968628 27000
1.229005445338771e-05 1.0 63.13785743713379 27200
9.307548301649149e-06 1.0 63.53037238121033 27400
1.0715990571270595e-05 0.9999989721179009 63.91472029685974 27600
7.043000892963391e-06 1.0 64.3189640045166 27800
5.451655631532049e-06 1.0 64.75483584403992 28000
5.028185470337121e-06 1.0 65.22944927215576 28200
4.428753959473397e-06 1.0 65.70413661003113 28400
3.8716537682148556e-06 1.0 66.18002986907959 28600
3.882999616280358e-06 1.0 66.65165162086487 28800
3.242950294293223e-06 1.0 67.07449388504028 29000
3.0534383961366986e-06 1.0 67.53485417366028 29200
4.660188315597224e-06 1.0 68.01484870910645 29400
7.22280266359121e-06 0.9999983018636703 68.49023509025574 29600
0.008032677913552106 0.9987240192294121 68.94973921775818 29800
0.00010610606128352629 0.9999933832883835 69.40453934669495 30000
3.135694054094529e-05 1.0 69.87266898155212 30200
2.5594626664542374e-05 0.9999987396597863 70.33923554420471 30400
2.7799721892165507e-05 0.9999959495663643 70.80907917022705 30600
1.2755644693243085e-05 1.0 71.27597689628601 30800
1.126319051451219e-05 1.0 71.73808884620667 31000
1.4867165846226272e-05 0.999997409582138 72.22116160392761 31200
1.0775863237313389e-05 0.9999990233778954 72.68895125389099 31400
7.02477658535372e-06 1.0 73.14645624160767 31600
0.007206162083148229 0.9981712093949318 73.61148381233215 31800
5.431047930983368e-05 0.9999951061606407 74.051016330719 32000
3.0011924702648686e-05 1.0 74.50108027458191 32200
2.308124055218741e-05 0.9999982246756554 74.94791555404663 32400
1.6541934012366255e-05 1.0 75.40725350379944 32600
1.3066797286569454e-05 0.9999990233778954 75.87862515449524 32800
9.997582917549153e-06 1.0 76.33356404304504 33000
8.194667176439907e-06 1.0 76.79352307319641 33200
8.010347632421145e-06 1.0 77.22712564468384 33400
5.984433336436723e-06 1.0 77.67959427833557 33600
5.193155950564687e-06 1.0 78.15220403671265 33800
4.395547786657517e-06 1.0 78.61046528816223 34000
3.903792324706501e-06 1.0 79.08919858932495 34200
4.334718825447226e-06 1.0 79.58693313598633 34400
3.159767655063206e-06 1.0 80.06926965713501 34600
3.3370189700576702e-06 1.0 80.5377025604248 34800
2.8726304168458226e-06 1.0 81.0277624130249 35000
2.2762601963677298e-06 1.0 81.50543260574341 35200
2.341350265737674e-06 1.0 82.00365424156189 35400
2.4820351796961403e-06 1.0 82.4836003780365 35600
1.8291916040880097e-06 1.0 82.95092725753784 35800
1.5145406516126058e-06 1.0 83.4308922290802 36000
1.3684053678275632e-06 1.0 83.90075612068176 36200
1.195181360458264e-06 1.0 84.40253829956055 36400
0.01881453864804314 0.9972488978505134 84.88130140304565 36600
3.138169597264096e-05 0.9999986982345581 85.39838933944702 36800
1.9785038275017542e-05 0.999998944401741 85.88165044784546 37000
1.738748020500225e-05 0.999998779296875 86.40459394454956 37200
9.690516811247108e-06 1.0 86.87863373756409 37400
8.071456526295152e-06 1.0 87.36796569824219 37600
9.207523164604937e-06 1.0 87.86055135726929 37800
6.404837503168892e-06 1.0 88.3317928314209 38000
5.48080424522368e-06 1.0 88.80071449279785 38200
5.001866487361894e-06 1.0 89.26439213752747 38400
5.2733216142542e-06 1.0 89.7268750667572 38600
3.629199334227451e-06 1.0 90.2109375 38800
0.003983337321648719 0.9991152262687684 90.7133195400238 39000
0.002204305562260629 0.9992592978477478 91.18891787528992 39200
3.729183782411383e-05 0.9999979954957962 91.64319515228271 39400
1.8783651246963017e-05 1.0 92.10317039489746 39600
1.1918222509166298e-05 1.0 92.55358386039734 39800
1.2532980899493396e-05 0.9999989983439446 93.24249863624573 40000


==> figures/dat/bucket_sort-lscm-viz.dat <==
x y c
-46.227108 -44.81381 100.0
-48.83955 -46.254826 100.0
-46.457188 -45.47669 100.0
-48.424862 -45.422794 100.0
-48.35937 -45.408092 100.0
-45.240982 -44.573708 100.0
-48.231037 -45.779312 100.0
-47.92662 -45.70227 100.0
-48.28563 -45.648205 100.0
-48.366962 -45.45289 100.0
-48.192017 -45.45306 100.0
-48.45814 -45.44326 100.0
-46.646 -45.384323 100.0
-46.89732 -45.72045 100.0
-48.696987 -45.81645 100.0
-47.56708 -45.794094 100.0
-48.28057 -45.5539 100.0
-48.39031 -45.420307 100.0
-47.53346 -45.80709 100.0
-48.453396 -45.438656 100.0
-48.325375 -46.72024 100.0
-47.6399 -45.819744 100.0
-48.15338 -45.599773 100.0
-47.918602 -45.93203 100.0
-48.177723 -45.50534 100.0
-48.17442 -45.400185 100.0
-49.4803 -45.927696 100.0
-48.37865 -45.52543 100.0
-47.878273 -45.924423 100.0
-48.308723 -45.466976 100.0
-48.493362 -45.42915 100.0
-48.83792 -46.262955 100.0
-48.105625 -45.564083 200.0
-48.332912 -45.46374 200.0
-46.468235 -44.750046 200.0
-47.98822 -45.786255 200.0
-48.038612 -45.679485 200.0
-47.257687 -44.5083 200.0
-47.942505 -44.764874 200.0
-48.458633 -45.773037 200.0
-48.017975 -45.772785 200.0
-46.179134 -45.18819 200.0
-48.041626 -45.73745 200.0
-48.016182 -45.342823 200.0
-48.563877 -45.265835 200.0
-48.00849 -45.65043 200.0
-47.611504 -45.661854 200.0
-48.054974 -45.76683 200.0
-48.023106 -45.71521 200.0
-48.956947 -46.058132 200.0
-48.083958 -45.73927 200.0
-48.043026 -45.724297 200.0
-46.51967 -44.668236 200.0
-48.542023 -45.304756 200.0
-48.00804 -45.661495 200.0
-47.566525 -45.244278 200.0
-48.4768 -45.409176 200.0
-48.364162 -45.295734 200.0
-48.61511 -45.346825 200.0
-48.56201 -45.297485 200.0
-48.550716 -45.32417 200.0
-48.00858 -45.73908 200.0
-47.601284 -45.64051 200.0
-48.43632 -46.620975 200.0
-50.761276 -44.32601 300.0
-50.689762 -44.28109 300.0
-49.953243 -44.435696 300.0
-50.459217 -44.08068 300.0
-49.984608 -44.44891 300.0
-49.937523 -44.446198 300.0
-50.71644 -44.311577 300.0
-50.60455 -44.171593 300.0
-49.97291 -44.424618 300.0
-49.941635 -44.437332 300.0
-49.923546 -44.438087 300.0
-50.779835 -44.338535 300.0
-50.72989 -44.323868 300.0
-49.94928 -44.43939 300.0
-49.962017 -44.461372 300.0
-50.630665 -44.213062 300.0
-50.66784 -44.264057 300.0
-49.97538 -44.459663 300.0
-50.614254 -44.215992 300.0
-50.567093 -44.120346 300.0
-50.105526 -44.309162 300.0
-50.77037 -44.338512 300.0
-50.778564 -44.33862 300.0
-50.662067 -44.247475 300.0
-50.661716 -44.247208 300.0
-50.446056 -44.072205 300.0
-50.641003 -44.226753 300.0
-49.976826 -44.457676 300.0
-50.358063 -44.151836 300.0
-49.94623 -44.459038 300.0
-49.938335 -44.445652 300.0
-49.94698 -44.44841 300.0
-47.989403 -45.65283 400.0
-47.94473 -45.684917 400.0
-48.592037 -45.284134 400.0
-47.845295 -45.632343 400.0
-47.973442 -45.67587 400.0
-47.732567 -45.64335 400.0
-47.979095 -45.710457 400.0
-48.660187 -45.256844 400.0
-47.93329 -45.665295 400.0
-47.96534 -45.68803 400.0
-47.963947 -45.720394 400.0
-47.885895 -45.69689 400.0
-48.161793 -45.369324 400.0
-48.313957 -45.317863 400.0
-48.062035 -45.363735 400.0
-48.57663 -45.196136 400.0
-47.99552 -45.634274 400.0
-47.9188 -45.677162 400.0
-47.781883 -45.638237 400.0
-47.799454 -45.64823 400.0
-48.116005 -45.431114 400.0
-47.92752 -45.634033 400.0
-48.29848 -45.450794 400.0
-48.095524 -45.57489 400.0
-47.96328 -45.66813 400.0
-48.689503 -44.95123 400.0
-47.570793 -45.549133 400.0
-46.29969 -44.606495 400.0
-48.484253 -45.21695 400.0
-47.63588 -45.62942 400.0
-48.51335 -45.22115 400.0
-48.272484 -45.24861 400.0
-48.255295 -46.67558 500.0
-48.495365 -46.549046 500.0
-49.542175 -45.477432 500.0
-49.526917 -45.449764 500.0
-49.11063 -45.93244 500.0
-48.559124 -46.404682 500.0
-49.558537 -45.470806 500.0
-48.416264 -46.604145 500.0
-48.7752 -46.229668 500.0
-49.540386 -45.465412 500.0
-48.488846 -46.507866 500.0
-48.262867 -46.671978 500.0
-48.30284 -46.65365 500.0
-48.50465 -46.488052 500.0
-48.442093 -46.505283 500.0
-49.52111 -45.45117 500.0
-49.191425 -45.841835 500.0
-48.434597 -46.51442 500.0
-48.5159 -46.487713 500.0
-49.348854 -45.667366 500.0
-48.44603 -46.54027 500.0
-48.99545 -46.05452 500.0
-48.677982 -46.329845 500.0
-48.480644 -46.50805 500.0
-48.961285 -46.040512 500.0
-48.595303 -46.39468 500.0
-49.05196 -45.983765 500.0
-48.54387 -46.497486 500.0
-48.5734 -46.416508 500.0
-48.574554 -46.429787 500.0
-49.547333 -45.478184 500.0
-48.549976 -46.437542 500.0


==> figures/dat/bucket_sort-lstm-training.dat <==
loss accuracy time step
1.6080487966537476 0.2300347238779068 0.0 0
1.2617486324906348 0.4963131007552147 0.5850532054901123 200
1.0611571232974528 0.6292206525057554 1.2612879276275635 400
0.7123582758009434 0.7353652086853981 1.9643974304199219 600
0.4858228871971369 0.8156004594266415 2.6209256649017334 800
0.3994539798051119 0.8537044318020344 3.322369337081909 1000
0.38817869156599044 0.8533655267953872 4.013148069381714 1200
0.2128879147954285 0.9198838302493095 4.733433723449707 1400
0.24593432615511118 0.9065931802988052 5.383996963500977 1600
0.2394546445645392 0.9058005073666573 6.110834836959839 1800
0.16135279834270477 0.940175686776638 6.8196306228637695 2000
0.1464577226480469 0.9466334506869316 7.559142827987671 2200
0.16816847336944193 0.9348242592811584 8.231985092163086 2400
0.10559092562878504 0.9628835973143578 8.94805908203125 2600
0.0710621997481212 0.9728231367468834 9.67943811416626 2800
0.10430466548074037 0.9668549773097038 10.388738870620728 3000
0.07611079561989754 0.9752676928043366 11.093837261199951 3200
0.03879073640797287 0.9871543189883232 11.79927134513855 3400
0.06961227019957733 0.9756540593504905 12.470243692398071 3600
0.05234103790833615 0.9823220786452294 13.187536239624023 3800
0.04524713980033994 0.984839691221714 13.86807107925415 4000
0.030174592057883275 0.9909605154395104 14.56754994392395 4200
0.053640661479439584 0.9808581185340881 15.26856279373169 4400
0.027704057518858464 0.990845898091793 15.969847440719604 4600
0.03970206443045754 0.9849112901091576 16.679024696350098 4800
0.06818638130760518 0.9784140226244926 17.38251519203186 5000
0.07328186482220189 0.9749561652541161 18.08550190925598 5200
0.04092268678679829 0.9858811861276626 18.807082176208496 5400
0.12076638200349407 0.9674197965860367 19.506675958633423 5600
0.05007658574759262 0.9832261168956756 20.21097445487976 5800
0.034824628588976336 0.9867439278960228 20.889041423797607 6000
0.017328745704289758 0.9938235434889794 21.624099016189575 6200
0.004287040273629828 0.9987415492534637 22.38908815383911 6400
0.041085894700227076 0.9877747005224228 23.071688890457153 6600
0.032933104644180276 0.9877478992938995 23.80651617050171 6800
0.01715048513156944 0.9951064726710319 24.518977403640747 7000
0.045974641255452295 0.9854880592226982 25.19577670097351 7200
0.012053976761962985 0.9961073023080825 25.912423133850098 7400
0.00110811016507796 0.9997844293713569 26.59946918487549 7600
0.00020240185051079607 1.0 27.318023920059204 7800
0.0001730025314464001 0.9999989983439446 27.986841917037964 8000
0.00013276263898660546 1.0 28.705281257629395 8200
9.47244681083248e-05 1.0 29.471156358718872 8400
0.00010221692486084066 1.0 30.217019081115723 8600
9.333313450042624e-05 1.0 30.902354955673218 8800
7.539873349742266e-05 1.0 31.617895364761353 9000
0.09419605927284465 0.974779509305954 32.34740400314331 9200
0.06289266446081455 0.9771406126022338 33.005197286605835 9400
0.0251818603175343 0.9920589730143548 33.69625544548035 9600
0.040012616542953766 0.9866581070423126 34.381362438201904 9800
0.0005935962942749029 0.9999895203113556 35.08364748954773 10000
0.00026743813381472134 0.9999979132413864 35.797391414642334 10200
0.0001805365898326272 1.0 36.474257707595825 10400
0.00013661192591825965 1.0 37.17424011230469 10600
0.00010460515321028652 1.0 37.90630292892456 10800
8.923002693336457e-05 1.0 38.62240529060364 11000
8.664457433042116e-05 0.9999984976649284 39.31869840621948 11200
6.032872157447855e-05 1.0 40.017213106155396 11400
5.1956442393930044e-05 1.0 40.7238986492157 11600
0.0007979500262263173 0.9998025962710381 41.4114465713501 11800
0.04100809060708343 0.9860055166482925 42.149131536483765 12000
0.031148374598269583 0.9909692314267159 42.881300926208496 12200
0.019680103973005316 0.9944143664836883 43.53586173057556 12400
0.01707774531081668 0.9954260972142219 44.270482540130615 12600
0.00017459292110288515 1.0 45.017900466918945 12800
0.00012573070915095742 0.9999990233778954 45.73875164985657 13000
9.605105804439518e-05 0.9999990233778954 46.48180103302002 13200
7.338660549066845e-05 1.0 47.216742515563965 13400
6.067354866900132e-05 1.0 47.922462940216064 13600
4.674957568568061e-05 1.0 48.61699366569519 13800
4.313374069170095e-05 1.0 49.3484423160553 14000
3.648403673651046e-05 1.0 50.05568504333496 14200
3.142734147331794e-05 1.0 50.75240159034729 14400
3.008044874150073e-05 1.0 51.43724751472473 14600
2.6170229375566123e-05 1.0 52.11829352378845 14800
2.2293928864201007e-05 1.0 52.867289543151855 15000
2.0320476273809618e-05 1.0 53.57405185699463 15200
1.6761811275500803e-05 1.0 54.27427363395691 15400
1.5514498550146527e-05 1.0 54.97434377670288 15600
1.4254883240027993e-05 1.0 55.66826629638672 15800
1.1800833817687817e-05 1.0 56.34745407104492 16000
1.0865792633012462e-05 1.0 57.03093504905701 16200
8.8124056946981e-06 1.0 57.79200506210327 16400
0.16196709718596367 0.9617921087145805 58.52175498008728 16600
0.04664656862572883 0.9870626458525658 59.21674942970276 16800
0.0007042577402899042 0.9999989983439446 59.92311215400696 17000
0.0003274679897003807 1.0 60.601133823394775 17200
0.00021648536290740593 0.9999982246756554 61.325112104415894 17400
0.00015428153943503276 1.0 62.00032448768616 17600
0.0001186012778634904 1.0 62.71691966056824 17800
9.341230637801346e-05 1.0 63.41969275474548 18000
7.750698807285517e-05 1.0 64.12762880325317 18200
6.323841716948664e-05 1.0 64.78899645805359 18400
5.255230915281572e-05 1.0 65.46802139282227 18600
4.8196639509114905e-05 0.9999989148974419 66.1918203830719 18800
3.699027470247529e-05 1.0 66.87697863578796 19000
0.06182750881755965 0.9861570557951927 67.5744161605835 19200
0.03473262890511251 0.9896765679121018 68.22653102874756 19400
0.0003242266613233369 1.0 68.93360733985901 19600
0.0001849523308555945 1.0 69.60912275314331 19800
0.00012953900928550866 1.0 70.57887601852417 20000
9.955194116628263e-05 0.9999986529350281 71.30384016036987 20200
7.784867171721999e-05 1.0 71.99262714385986 20400
6.930124462087406e-05 0.9999989983439446 72.67439699172974 20600
5.29233499946713e-05 1.0 73.38366079330444 20800
4.4497168819361835e-05 1.0 74.13042616844177 21000
3.761784605558205e-05 1.0 74.87217617034912 21200
3.272084802119934e-05 1.0 75.57660984992981 21400
2.833159921465267e-05 1.0 76.27032494544983 21600
2.6151190550081082e-05 1.0 76.97875571250916 21800
2.1416547301669198e-05 1.0 77.66878962516785 22000
1.8785179559017707e-05 1.0 78.38474082946777 22200
1.6229571942858457e-05 1.0 79.09707021713257 22400
1.4278534213190141e-05 1.0 79.82615947723389 22600
1.3721185946451441e-05 1.0 80.51730704307556 22800
0.022398333310029557 0.9943741443753242 81.20522379875183 23000
0.019091536805317447 0.9936372950673104 81.94208335876465 23200
0.00016098532263640662 1.0 82.67672109603882 23400
9.252951696907984e-05 1.0 83.41679787635803 23600
6.870418272228562e-05 1.0 84.1261293888092 23800
5.7472992357361366e-05 0.999998944401741 84.85056948661804 24000
3.980327777753701e-05 1.0 85.52564883232117 24200
3.195156180481717e-05 1.0 86.24204850196838 24400
2.6710199408626066e-05 1.0 86.93351793289185 24600
2.2988136597632545e-05 1.0 87.61278915405273 24800
2.0188189437249094e-05 1.0 88.30867314338684 25000
1.699790280781599e-05 1.0 89.0316469669342 25200
1.5064449780766153e-05 1.0 89.72457671165466 25400
1.3435753107842174e-05 1.0 90.42544960975647 25600
1.1692490284076485e-05 1.0 91.12265682220459 25800
1.040037240500169e-05 1.0 91.85241746902466 26000
9.07266658032313e-06 1.0 92.55276417732239 26200
7.918114204130688e-06 1.0 93.234689950943 26400
7.021379801699368e-06 1.0 93.93836164474487 26600
5.9652763843587305e-06 1.0 94.63940596580505 26800
5.7177893563675755e-06 1.0 95.31050562858582 27000
4.829850536225422e-06 1.0 96.0138418674469 27200
4.151223802182358e-06 1.0 96.74443078041077 27400
3.857608875250662e-06 1.0 97.44451689720154 27600
3.379374022074444e-06 1.0 98.21340274810791 27800
3.1191927791951457e-06 1.0 98.89005088806152 28000
0.1078154153904461 0.9728524845838546 99.56203961372375 28200
0.007549275254859822 0.9972438427805901 100.25807118415833 28400
0.0003318731982653844 0.9999979442358017 100.97374892234802 28600
0.0002106712881322892 1.0 101.69752311706543 28800
0.000151679603222874 1.0 102.3785834312439 29000
0.00011761902836951777 1.0 103.09772443771362 29200
9.362348111608299e-05 1.0 103.7963502407074 29400
7.668020416531362e-05 1.0 104.52261281013489 29600
6.126454569312045e-05 1.0 105.18771553039551 29800
5.054394943726947e-05 1.0 105.88980412483215 30000
4.233365250911447e-05 1.0 106.56364178657532 30200
3.54490478275693e-05 1.0 107.24168729782104 30400
2.8870646328869043e-05 1.0 107.91674947738647 30600
2.5732056092238053e-05 1.0 108.6346218585968 30800
2.1168634152672893e-05 1.0 109.35147476196289 31000
1.898590579912707e-05 1.0 110.04021143913269 31200
1.527268606423604e-05 1.0 110.74799656867981 31400
1.3763972251581436e-05 1.0 111.45811867713928 31600
1.2582780357206502e-05 1.0 112.18884682655334 31800
1.1456628849373373e-05 1.0 112.86655569076538 32000
9.520588205305103e-06 1.0 113.56384468078613 32200
8.446186498076714e-06 1.0 114.24637651443481 32400
7.723232470198126e-06 1.0 114.95533752441406 32600
6.712316412631481e-06 1.0 115.70780754089355 32800
6.429041300179961e-06 1.0 116.40436816215515 33000
6.973789978701461e-06 1.0 117.12136316299438 33200
5.230619203757669e-06 1.0 117.77982687950134 33400
4.522828734252471e-06 1.0 118.48949265480042 33600
4.238277455215211e-06 1.0 119.24623560905457 33800
3.7298918664419034e-06 1.0 119.96194911003113 34000
3.460522163436508e-06 1.0 120.64681577682495 34200
0.0375191984718083 0.9918641138076782 121.4063732624054 34400
0.008388465259895384 0.9969032016396523 122.15139985084534 34600
0.00014627782287789158 1.0 122.85491347312927 34800
9.459889216486772e-05 1.0 123.60526919364929 35000
6.218084525244194e-05 1.0 124.32283687591553 35200
4.325451480326592e-05 1.0 125.0960853099823 35400
3.425318959671131e-05 1.0 125.81745767593384 35600
2.7986595441689132e-05 1.0 126.49924731254578 35800
2.3798758229531812e-05 1.0 127.21488785743713 36000
1.9725770503100648e-05 1.0 127.88111472129822 36200
1.850557901434513e-05 1.0 128.61273527145386 36400
1.62416078728711e-05 1.0 129.29244780540466 36600
1.4676274367957376e-05 1.0 130.05512833595276 36800
1.262188226064609e-05 1.0 130.75948286056519 37000
1.1331157568292837e-05 1.0 131.53377056121826 37200
1.0485661880466068e-05 1.0 132.22950339317322 37400
9.974826969028073e-06 1.0 132.94428086280823 37600
8.281819211788389e-06 1.0 133.64575171470642 37800
7.6419609331424e-06 1.0 134.34863305091858 38000
6.942245356640342e-06 1.0 135.01275968551636 38200
6.180570078413439e-06 1.0 135.69647645950317 38400
6.221093576641578e-06 1.0 136.38109731674194 38600
5.041369673790541e-06 1.0 137.09276056289673 38800
4.2530190182787915e-06 1.0 137.81262230873108 39000
3.972187236058744e-06 1.0 138.53625202178955 39200
3.6459832517721224e-06 1.0 139.22222018241882 39400
3.0852513066292884e-06 1.0 139.92924189567566 39600
2.8418458271062264e-06 1.0 140.58901357650757 39800
2.6396131488581887e-06 1.0 141.50223970413208 40000


==> figures/dat/bucket_sort-transformer_encoder-training.dat <==
loss accuracy time step
1.763868808746338 0.1979166716337204 0.0 0
0.9319284835457802 0.5977345085144044 0.7084884643554688 200
0.5203429519198834 0.7808431568741798 1.5031392574310303 400
0.3499803432729095 0.8547820302844048 2.327702522277832 600
0.33530912081012504 0.8633134415745736 3.1342709064483643 800
0.28687918417155744 0.8847462555766106 3.956181287765503 1000
0.21485044957720675 0.9114015039801597 4.786162853240967 1200
0.21323503623425494 0.9159837970137596 5.618842363357544 1400
0.13783697254024446 0.9444718366861343 6.428028345108032 1600
0.17897507200716065 0.9330440565943718 7.258746385574341 1800
0.1276915700355312 0.9510165140032768 8.088511943817139 2000
0.09790200798364822 0.9613470897078514 8.929961442947388 2200
0.08299452931736596 0.969298275411129 9.759239196777344 2400
0.059383738909091335 0.97724230915308 10.60215950012207 2600
0.09340475491771941 0.9654774612188339 11.446138858795166 2800
0.06061213958717417 0.977737849354744 12.293219089508057 3000
0.06481551750883227 0.9769435065984726 13.130379676818848 3200
0.0427164412579441 0.9842669844627381 13.971290826797485 3400
0.04451908372342586 0.9848098933696747 14.797255992889404 3600
0.042027982006111415 0.9840521198511124 15.641125440597534 3800
0.025590630829683506 0.9908589345216751 16.470760583877563 4000
0.03258507131926308 0.9886934912204742 17.309496879577637 4200
0.057914051244442814 0.9810061922669411 18.153891801834106 4400
0.04002695677263546 0.9849302929639816 19.001569032669067 4600
0.02365882480160508 0.9918334615230561 19.845662355422974 4800
0.045564132813742615 0.9855059000849724 20.68633246421814 5000
0.03298151541275729 0.9878902074694633 21.53236484527588 5200
0.023590506955843013 0.9918567132949829 22.382208108901978 5400
0.027067432801704854 0.9908465692400932 23.229238271713257 5600
0.03216100823312445 0.9893978169560432 24.072130918502808 5800
0.02423258213668305 0.9915656098723411 24.91391372680664 6000
0.018078496615016773 0.9934179589152337 25.76595139503479 6200
0.00764813935435086 0.9973848882317543 26.630571365356445 6400
0.03369097554030304 0.988925259411335 27.46856451034546 6600
0.01530887456254277 0.9945182633399964 28.326678037643433 6800
0.004882335758265981 0.9983689385652542 29.183544635772705 7000
0.031305893601493155 0.9904233133792877 30.022247552871704 7200
0.016941072505360352 0.9940686962008476 30.872347354888916 7400
0.002862830049016338 0.9990708017349244 31.71823811531067 7600
0.034573501789182046 0.9889552354812622 32.56402921676636 7800
0.020848726498079485 0.9928310540318489 33.39672517776489 8000
0.009442133287848264 0.9966283032298088 34.25319862365723 8200
0.005474989247777558 0.9982759481668473 35.116586208343506 8400
0.03387992213731195 0.9893668416142464 35.97391390800476 8600
0.01357705462272861 0.9953992214798927 36.8138222694397 8800
0.01728435672550404 0.9940164983272552 37.661946296691895 9000
0.022142418897492463 0.992325214445591 38.51364469528198 9200
0.008987960689501051 0.9968637013435364 39.34805226325989 9400
0.012963876525482192 0.9961094287037849 40.19490051269531 9600
0.00958733195293462 0.9971262446045875 41.034693241119385 9800
0.00608367779848777 0.998020623922348 41.88345456123352 10000
0.00517478592286352 0.9981840655207634 42.729047775268555 10200
0.009128370313428604 0.9972477203607559 43.56524658203125 10400
0.008546649543313833 0.9971208709478379 44.40987491607666 10600
0.01228412081634815 0.9958893516659737 45.26882719993591 10800
0.005953620599702844 0.9980307963490486 46.119823932647705 11000
0.016851968358932937 0.9944273978471756 46.96501970291138 11200
0.01816491664694695 0.9944520929455757 47.80890917778015 11400
0.015491012702532315 0.9945245584845543 48.65423107147217 11600
0.00855216913842014 0.9973128750920296 49.486871004104614 11800
0.015902995746819214 0.9950132381916046 50.30912637710571 12000
0.00604230933384315 0.9983531913161278 51.1093692779541 12200
0.015099423930114425 0.9950971928238869 51.87635087966919 12400
0.015933405007053807 0.9944873121380806 52.66035485267639 12600
0.013810921965796297 0.995378110408783 53.44948101043701 12800
0.001979008564649121 0.999408384859562 54.234317779541016 13000
0.003557027117039979 0.9990680757164955 55.02359461784363 13200
0.011663142060715472 0.9967122477293014 55.81573033332825 13400
0.002610279141963474 0.9992769131064415 56.59209203720093 13600
0.002468965120997382 0.9993287110328675 57.36504673957825 13800
0.015233283141333232 0.9955105647444725 58.153340101242065 14000
0.005368131783488934 0.9983493852615356 58.93295502662659 14200
0.022383252902109234 0.9927531605958939 59.711920738220215 14400
0.020694708329101558 0.9931666910648346 60.486488580703735 14600
0.0008598760685890739 0.9997438716888428 61.26248502731323 14800
0.0013634579120116541 0.9996800458431244 62.04794955253601 15000
0.009873069306222533 0.9972900003194809 62.82528877258301 15200
0.008282324821630027 0.9976243677735329 63.604825496673584 15400
0.03078755521300991 0.990461885035038 64.38531446456909 15600
0.008306831026529835 0.9972336873412132 65.16550731658936 15800
0.0005611623714503367 0.9998760008811951 65.93716478347778 16000
0.005936647305134102 0.9982067728042603 66.70945334434509 16200
0.0032529582916504297 0.9991003522276878 67.50428438186646 16400
0.0269027328827724 0.9915786331892014 68.2929675579071 16600
0.005910965958619272 0.9982712844014168 69.06863951683044 16800
0.0013891209679059101 0.9996004989743232 69.84912753105164 17000
0.007086676513290513 0.9975603491067886 70.62533116340637 17200
0.027477007527413663 0.9919434186816215 71.40715718269348 17400
0.004439630216638762 0.9986091515421868 72.1772620677948 17600
0.0006792577320538839 0.9998296448588371 72.9636025428772 17800
0.0012338029535658279 0.9996044033765793 73.74021649360657 18000
0.011391504213779626 0.9964227497577667 74.51764440536499 18200
0.006310260028822085 0.9978851193189621 75.28364825248718 18400
0.018634911280541927 0.9943341255187989 76.05759620666504 18600
0.005433641345798605 0.9981270787119866 76.83846354484558 18800
0.006395600828582247 0.9982020139694214 77.62328386306763 19000
0.000584438875939668 0.9998730903863907 78.41757202148438 19200
0.0008682737824801733 0.999805705845356 79.1865246295929 19400
0.022215014853973116 0.99316376298666 79.96942496299744 19600
0.004106543656280337 0.9987179028987885 80.74234700202942 19800
0.0007479434132710593 0.9997922202944756 81.75195074081421 20000
0.01192133405110326 0.9966302391886711 82.59413552284241 20200
0.007559284506050971 0.9976041725277901 83.41822385787964 20400
0.0074852609245044735 0.9975016987323762 84.24414134025574 20600
0.0017286920764854586 0.9994599369168281 85.08323407173157 20800
0.0017443936089784984 0.9995516777038574 85.9474709033966 21000
0.023896433196359795 0.9925648599863053 86.83340120315552 21200
0.01028291476852246 0.9964692255854607 87.69819450378418 21400
0.0006259839417998591 0.9998433154821396 88.55982041358948 21600
0.0021231679094034918 0.9993279585242272 89.42565417289734 21800
0.012038891786696695 0.9965020078420639 90.2855339050293 22000
0.010163182878804945 0.9966943800449372 91.13267016410828 22200
0.016997699927123903 0.9942319616675377 91.98108100891113 22400
0.0033767319248090644 0.9988511976599693 92.82885241508484 22600
0.004719058753325953 0.9989030846953392 93.66650032997131 22800
0.01391661351755829 0.9955709773302078 94.50477886199951 23000
0.0006897825455780549 0.9998326900601388 95.36207747459412 23200
0.00036550840520703786 0.9999080231785774 96.21649742126465 23400
0.004688204095855326 0.9985024452209472 97.07169818878174 23600
0.01614938450587033 0.9949605935811996 97.91792273521423 23800
0.0026128595886166293 0.9992010021209716 98.77385234832764 24000
0.0003757960217353684 0.9999086982011796 99.6103777885437 24200
0.00047915852876940335 0.9998774591088295 100.45686745643616 24400
0.01804206278392485 0.9955747792124748 101.30298924446106 24600
0.014858181581748795 0.9951411390304565 102.12983441352844 24800
0.0007822973323618498 0.999776057600975 102.93997979164124 25000
0.0070926698241328264 0.9978449186682701 103.75347471237183 25200
0.016280874746644258 0.9949123558402061 104.54056668281555 25400
0.0010456410284405138 0.9997011604905128 105.31463313102722 25600
0.019294570405045307 0.9936644789576531 106.08944892883301 25800
0.007398862696572905 0.997464407980442 106.87463974952698 26000
0.01615743364746777 0.9953924098610878 107.6502525806427 26200
0.0006055654732244876 0.9998597088456154 108.4239387512207 26400
0.0006248396066348505 0.9998238471150398 109.2039167881012 26600
0.006337923953515201 0.9979845902323723 109.98410058021545 26800
0.0046837656329080345 0.9987861782312393 110.75311708450317 27000
0.01088646689907364 0.9968427219986915 111.52784466743469 27200
0.0004674866270943312 0.9998847830295563 112.31762981414795 27400
0.0007571757164305382 0.9997393196821213 113.09246230125427 27600
0.0010006669697804683 0.9997026014328003 113.88446688652039 27800
0.014671632742538349 0.9950923240184784 114.66110348701477 28000
0.005913932465064136 0.9980860337615013 115.45105290412903 28200
0.00048681581718483356 0.9998610177636147 116.2397096157074 28400
0.001739836431825097 0.9994108060002327 117.02372288703918 28600
0.001377946170555333 0.999619543850422 117.80277061462402 28800
0.0020132488887702493 0.9994152808189392 118.5686502456665 29000
0.005596024110031976 0.9980265277624131 119.3483476638794 29200
0.0010698441415070191 0.9997099786996841 120.12311840057373 29400
0.012302284903762483 0.9965400782227516 120.91124892234802 29600
0.006943991691950941 0.998036690056324 121.68291163444519 29800
0.002972073930109218 0.999149526655674 122.46490359306335 30000
0.00434757185946637 0.9987687790393829 123.25147843360901 30200
0.00026831562467577897 0.9999291482567787 124.04621052742004 30400
0.0006399008004814278 0.999830294251442 124.8335497379303 30600
0.0203690666147304 0.9937025907635689 125.6253035068512 30800
0.004252643329959937 0.9985934790968894 126.41784811019897 31000
0.00036653955613473953 0.9999047401547432 127.19783401489258 31200
0.000485790647826434 0.9998734185099601 127.98711824417114 31400
0.0008413541360346244 0.9997409021854401 128.7610001564026 31600
0.01274771677838089 0.9958771994709968 129.55246949195862 31800
0.00863967331029471 0.9969256588816643 130.32842087745667 32000
0.0005588424533289071 0.9998608511686325 131.1045515537262 32200
0.00047211117302140335 0.9998865091800689 131.8762514591217 32400
0.0005385920960725343 0.9998781883716583 132.6561200618744 32600
0.0014028384609355272 0.9996097239851952 133.44898891448975 32800
0.033243761937474116 0.9906599521636963 134.22219896316528 33000
0.006277623005471469 0.9981577786803245 135.00616264343262 33200
0.0012328735140363278 0.9995956978201866 135.76857805252075 33400
0.004159358089473244 0.9987434980273246 136.54405236244202 33600
0.0061950464304709385 0.9980147206783294 137.33615350723267 33800
0.005704939725319491 0.9984994676709175 138.11623454093933 34000
0.00039368649737298256 0.9998837292194367 138.8952033519745 34200
0.002637173877428722 0.9991755765676499 139.6876344680786 34400
0.0006562263783280286 0.999832928776741 140.47742986679077 34600
0.005045410779825943 0.9986380907893181 141.2581021785736 34800
0.006044396104252883 0.9981522259116172 142.05339908599854 35000
0.00047838581979249285 0.9998923942446709 142.83372831344604 35200
0.0005771914561501035 0.9998491013050079 143.63374996185303 35400
0.00024259011877347803 0.9999280834197998 144.41689324378967 35600
0.0005311419088002367 0.999845587015152 145.19423294067383 35800
0.013812539999353248 0.9958558249473571 145.9789113998413 36000
0.000888076627470582 0.9997678309679031 146.7489264011383 36200
0.0012649668146150362 0.999644660949707 147.53851437568665 36400
0.010168515492387087 0.9972435238957406 148.3159840106964 36600
0.004081040176811257 0.9987604078650475 149.1085045337677 36800
0.004635324765044971 0.9987636250257492 149.89138960838318 37000
0.0004376614057946426 0.9998796898126602 150.69630408287048 37200
0.011170784136443217 0.9968607434630394 151.47277426719666 37400
0.009523175713311502 0.9970395183563232 152.25794219970703 37600
0.0006311455968534573 0.9998537707328796 153.03935146331787 37800
0.0008028259421098482 0.9997441959381104 153.8153052330017 38000
0.00201289892022487 0.9994428426027298 154.58841824531555 38200
0.00020065176410980713 0.9999449023604393 155.35687065124512 38400
0.00029828722814954743 0.9999317419528961 156.13082838058472 38600
0.024399501273401257 0.9922329419851303 156.91161131858826 38800
0.004750906493077309 0.9985098317265511 157.68587565422058 39000
0.0007365341088689093 0.9998006352782249 158.47268986701965 39200
0.001015647630310923 0.9997233545780182 159.24913692474365 39400
0.011572402003739626 0.9963791832327843 160.02847051620483 39600
0.0007909664112730752 0.9997704434394836 160.79760098457336 39800
0.0003123000346840854 0.9999113133549691 161.8172218799591 40000


==> figures/dat/compute_sqrt-lscm-training.dat <==
loss accuracy time step
0.6914974451065063 0.5390625 0.0 0
0.6313241041498259 0.5862779843807221 0.6972224712371826 200
0.4797958015475888 0.6786132654547692 1.4334847927093506 400
0.4186271825100266 0.7229884424805642 2.1798486709594727 600
0.37949306666606164 0.7477134263515473 2.929900646209717 800
0.36139518354595734 0.7600430819392204 3.7011098861694336 1000
0.32798831162677516 0.7799225926399231 4.459197282791138 1200
0.3310995495040511 0.7787362003326416 5.239592790603638 1400
0.32424406879386874 0.7856234365701675 6.006428003311157 1600
0.2992300741050029 0.7998876562714576 6.769389629364014 1800
0.291107699103427 0.8050563782453537 7.551378011703491 2000
0.27883579179105256 0.8124862560629844 8.35149335861206 2200
0.26998283896706426 0.8202024739980698 9.120279788970947 2400
0.27054564763849615 0.8181179204583168 9.895580530166626 2600
0.2616427020708079 0.825641524195671 10.664056062698364 2800
0.2658062279833757 0.8218507114052772 11.442452192306519 3000
0.2525201181374246 0.8321258002519607 12.199319124221802 3200
0.2603051566171621 0.8270573082566262 12.986788511276245 3400
0.2572847935858454 0.8270108199119568 13.780923128128052 3600
0.26196065363291837 0.8256359374523163 14.579385757446289 3800
0.21601140457719795 0.855597753226757 15.324089288711548 4000
0.21531518207479167 0.8572986420989036 16.09013819694519 4200
0.20605295447541153 0.8635702061653138 16.84100103378296 4400
0.24103071438502183 0.8384231546521187 17.644285678863525 4600
0.22106952274851666 0.8541772648692131 18.44762420654297 4800
0.20136846103231731 0.8668816450238228 19.198519706726074 5000
0.20331944427244708 0.8655734762549401 19.970218896865845 5200
0.21489672669394053 0.8560056993365288 20.771965742111206 5400
0.2140778871058572 0.8564381667971611 21.544334650039673 5600
0.21530416856193596 0.8553118333220482 22.32145643234253 5800
0.1925749033901991 0.8720181009173393 23.06291174888611 6000
0.20593931505264776 0.8656899631023407 23.82808566093445 6200
0.20798077894768896 0.8626646503806115 24.58574867248535 6400
0.19026726724179127 0.8734492275118828 25.335257291793823 6600
0.21764978858970402 0.8545823881030082 26.132646560668945 6800
0.18676171022122037 0.8768371438980103 26.87265372276306 7000
0.2043546438471598 0.8629171204566956 27.65864872932434 7200
0.20303055600466283 0.864194884300232 28.437618732452393 7400
0.16793890180388593 0.8893014484643936 29.159467220306396 7600
0.21067651530224757 0.8597334805130958 29.953336000442505 7800
0.2007838021774685 0.8663776862621307 30.746875047683716 8000
0.20201137841288475 0.8658406028151512 31.536638021469116 8200
0.1746775587602677 0.8844779485464096 32.27781271934509 8400
0.18346664323599143 0.8770998919010162 33.03869104385376 8600
0.19752780371354248 0.86872787296772 33.822290897369385 8800
0.17893754332348918 0.8814458701014519 34.58148717880249 9000
0.18344949082773027 0.8778955948352813 35.353392601013184 9200
0.18404914962037597 0.8772215792536735 36.123634815216064 9400
0.16565378102347827 0.8914435386657715 36.86555194854736 9600
0.17266016997105066 0.8844784155488015 37.62529683113098 9800
0.1724713891632522 0.8856110939383507 38.38247728347778 10000
0.17564304320934254 0.883029759824276 39.150904417037964 10200
0.18541514289731947 0.8769920441508293 39.96720504760742 10400
0.16254086741383125 0.8924833828210831 40.726317167282104 10600
0.1770985339817883 0.8826149496436119 41.50559425354004 10800
0.15638862699194106 0.897375196814537 42.23543667793274 11000
0.1936135686920107 0.8728190287947655 43.0305392742157 11200
0.17280791002903484 0.8862092584371567 43.84444761276245 11400
0.16300421733230813 0.8915018302202224 44.61861801147461 11600
0.16624871011926465 0.889561265707016 45.39049673080444 11800
0.17352338461338682 0.8837553799152374 46.178014516830444 12000
0.16085815347591562 0.8923138093948364 46.936217069625854 12200
0.15064017917246408 0.899113273024559 47.67860126495361 12400
0.15618285774929275 0.8977223062515258 48.42469644546509 12600
0.16403136429911525 0.8907698452472687 49.20177364349365 12800
0.1563335093358999 0.8968104469776154 49.96581220626831 13000
0.14227429002018732 0.9058416381478309 50.69304847717285 13200
0.16439618929624156 0.8900449308753013 51.46700477600098 13400
0.15462684312244096 0.8969269889593124 52.24683856964111 13600
0.171708197144981 0.8857902529835701 53.032700538635254 13800
0.1642515517259401 0.8899896588921546 53.807002782821655 14000
0.1447020659707236 0.9038227051496506 54.55581998825073 14200
0.15373840345099576 0.8981099501252174 55.3047981262207 14400
0.15250964559079708 0.8992962664365769 56.07839226722717 14600
0.1410620367730634 0.9058500024676323 56.847835540771484 14800
0.15973538305263396 0.8930707734823227 57.62376022338867 15000
0.14091245807674346 0.9067152538895606 58.38824009895325 15200
0.1508453341945963 0.8992961061000824 59.16139197349548 15400
0.13983744976278317 0.9062382990121841 59.93449664115906 15600
0.1566561000723106 0.8955626106262207 60.73126459121704 15800
0.16215470531301612 0.8920740818977356 61.516258001327515 16000
0.15891919869905513 0.8936678513884544 62.31296491622925 16200
0.1563376306395675 0.8959666788578033 63.08652424812317 16400
0.15619508135191787 0.8958549812436104 63.88936924934387 16600
0.1539548563142255 0.8974077147245407 64.6905951499939 16800
0.1453731870664048 0.9040310055017471 65.4514741897583 17000
0.14155867930514154 0.9055758762359619 66.19711017608643 17200
0.13392677144015797 0.9107638972997666 66.94457983970642 17400
0.13884975601293215 0.9071885460615158 67.7039783000946 17600
0.13609676434970427 0.9103045871853829 68.46909546852112 17800
0.12862779926975657 0.91515595048666 69.21997046470642 18000
0.15447082912735324 0.8965994942188263 70.03301119804382 18200
0.1379461654547275 0.908289723098278 70.79716515541077 18400
0.14610129355709897 0.9023955699801445 71.56521534919739 18600
0.13242016618794403 0.9109828186035156 72.31304812431335 18800
0.15783121882280224 0.8944629967212677 73.12042474746704 19000
0.15704043178999808 0.8938314297795296 73.92240071296692 19200
0.14093253270349795 0.9055129951238632 74.70338463783264 19400
0.14276786672779768 0.9049198961257935 75.4856505393982 19600
0.13789987186938207 0.9088819307088852 76.26514005661011 19800
0.13478940988708843 0.9112224546074867 77.25692462921143 20000
0.13625433802609999 0.9088260075449943 78.04370284080505 20200
0.14134040847172502 0.9055481466650963 78.80649137496948 20400
0.15144573236717312 0.8986833798885345 79.59977889060974 20600
0.15177185743690239 0.8978306013345718 80.39232587814331 20800
0.13165518204569002 0.911756579875946 81.13731694221497 21000
0.14723101975341113 0.9015025877952576 81.91632056236267 21200
0.15553893274075553 0.8960829621553421 82.71313619613647 21400
0.14809486174789524 0.9000679674744606 83.49155926704407 21600
0.133995332733432 0.9106463792920113 84.24707078933716 21800
0.13788890107595 0.908477459847927 85.04401636123657 22000
0.12733984733874273 0.9152639254927635 85.78455376625061 22200
0.15438432833161833 0.8966257274150848 86.57413244247437 22400
0.14185713625756813 0.9061889317631722 87.36709094047546 22600
0.14047653236431237 0.9066111493110657 88.15195178985596 22800
0.13614635952798246 0.9091893213987351 88.92881608009338 23000
0.13795864464361018 0.9072492653131485 89.69732904434204 23200
0.12216634444184474 0.9185251584649086 90.46636247634888 23400
0.1319699401732401 0.912228410243988 91.25006103515625 23600
0.1292578947338048 0.9135576790571213 92.02763748168945 23800
0.14716159083137975 0.900769410431385 92.86429476737976 24000
0.12520468122688264 0.917044484615326 93.64085817337036 24200
0.11154598634668923 0.9271193102002144 94.39700818061829 24400
0.13288687064685523 0.9119058111310006 95.18530678749084 24600
0.13364865843647414 0.9107597008347511 95.96313714981079 24800
0.14037812885071232 0.9056574746966362 96.76556944847107 25000
0.12104604064054712 0.9192322731018067 97.53319811820984 25200
0.13114048264183892 0.912584014236927 98.32235431671143 25400
0.14207270520419285 0.9049041560292244 99.13112187385559 25600
0.13262689388855392 0.9111149233579635 99.92500352859497 25800
0.131069420967236 0.9117881938815117 100.70220971107483 26000
0.13730602776248518 0.9076510870456695 101.5138475894928 26200
0.14379215467286272 0.9038893595337868 102.35038161277771 26400
0.14007887839646813 0.9063865384459495 103.1695203781128 26600
0.12780077549877447 0.9155179530382156 103.9636435508728 26800
0.12251105853722973 0.9188547942042351 104.74467921257019 27000
0.1257970149725739 0.9158662784099579 105.53116273880005 27200
0.1400009503101667 0.906797995865345 106.35184407234192 27400
0.137155952921849 0.9083800718188286 107.15249347686768 27600
0.13113856180897246 0.9118673533201218 107.95406913757324 27800
0.1216203023442519 0.9191755583882332 108.74359130859375 28000
0.1323387638828597 0.9112950670719147 109.54846930503845 28200
0.13347390684013322 0.9104328274726867 110.37465572357178 28400
0.12837726857818546 0.9144845873117446 111.1888976097107 28600
0.11329941889892817 0.9248130378127098 111.99690103530884 28800
0.12193497041319253 0.9180782502889633 112.7891492843628 29000
0.12659952766546914 0.9164246883988381 113.60813236236572 29200
0.11796495788504609 0.9212229180335999 114.41143083572388 29400
0.12956873553574394 0.9130883124470711 115.23237085342407 29600
0.11474848795439317 0.923682310283184 116.03473472595215 29800
0.10246122029169472 0.9324677687883377 116.79704713821411 30000
0.12852379763168165 0.9139803910255432 117.65708923339844 30200
0.13785614833055362 0.908412027657032 118.49817156791687 30400
0.12678201505009112 0.9154953593015671 119.31490635871887 30600
0.130346790759935 0.9135731554031372 120.13812589645386 30800
0.11274432667683498 0.9252241009473801 120.92862010002136 31000
0.1293103492014946 0.9135853144526481 121.74788570404053 31200
0.12107245428104298 0.9191414788365364 122.57350206375122 31400
0.13163194105923073 0.9118970176577568 123.38876581192017 31600
0.11627137910119023 0.922418005168438 124.19119024276733 31800
0.11762575700300855 0.921093233525753 124.98096704483032 32000
0.1433534853016112 0.9042975148558616 125.82799696922302 32200
0.12328861595998912 0.9180620348453522 126.63852286338806 32400
0.11675733216043874 0.9224084466695786 127.4385015964508 32600
0.12811843001458073 0.9144702753424645 128.25948691368103 32800
0.11340958004402057 0.9244427940249443 129.04047918319702 33000
0.12109318605358053 0.9194290974736213 129.85032415390015 33200
0.12123733303467127 0.9195613008737564 130.69263744354248 33400
0.1175568041095201 0.9226821133494377 131.50236296653748 33600
0.12275166661159069 0.9185451039671898 132.33156514167786 33800
0.11647690509903823 0.9226983734965324 133.11906361579895 34000
0.11592633022170899 0.9219466656446457 133.91183757781982 34200
0.12473495500851736 0.9170404967665672 134.7456305027008 34400
0.11306608201225204 0.9252938625216484 135.5349543094635 34600
0.1251488670800519 0.9171376913785935 136.3570737838745 34800
0.12281898737177237 0.9184998807311058 137.16423201560974 35000
0.13806509920571378 0.9075860971212387 138.01450514793396 35200
0.10436542434997019 0.9312882375717163 138.82125401496887 35400
0.11759310007157858 0.9210083597898483 139.63534665107727 35600
0.11655936180072152 0.922193101644516 140.4480812549591 35800
0.1321184997922451 0.9114003711938858 141.29350090026855 36000
0.12920436743042937 0.9131271409988403 142.12780594825745 36200
0.1105915697761381 0.9266156524419784 142.95552706718445 36400
0.12187736335586279 0.9186560812592507 143.77704977989197 36600
0.10220833097660802 0.9324792975187302 144.55189323425293 36800
0.11114251098272943 0.9260172313451767 145.35241222381592 37000
0.11285675169262588 0.9249547824263573 146.14951539039612 37200
0.11246057112224106 0.9251536753773689 146.92403173446655 37400
0.12189899932741423 0.9183513942360878 147.7002923488617 37600
0.1279887074847717 0.9147223475575447 148.51903319358826 37800
0.11524058790271054 0.922747537791729 149.2793378829956 38000
0.10790883594167354 0.9287536540627479 150.0417160987854 38200
0.10406189094622573 0.9312508845329285 150.7937774658203 38400
0.11498301619580836 0.9230891695618629 151.56757354736328 38600
0.12064796425963559 0.9190462592244149 152.37784695625305 38800
0.13083333410927853 0.9121073153614998 153.1933262348175 39000
0.12689686843668788 0.9155559840798378 154.00016069412231 39200
0.12296354180783314 0.9184754541516305 154.8029179573059 39400
0.12027373422305672 0.919221855700016 155.59256100654602 39600
0.11478810850373022 0.9246712225675583 156.38231444358826 39800
0.10839313712641133 0.9280906301736832 157.35089802742004 40000


==> figures/dat/compute_sqrt-lscm-viz.dat <==
x y c
-0.046107084 -0.036411762 100.0
-0.051917017 -0.036865443 100.0
-0.050984457 -0.038033634 100.0
-0.051016256 -0.036847293 100.0
-0.050732315 -0.03713736 100.0
-0.050476074 -0.037258953 100.0
-0.05143541 -0.036980033 100.0
-0.051907524 -0.0368627 100.0
-0.051920623 -0.036861002 100.0
-0.051873624 -0.03694135 100.0
-0.05124773 -0.03754416 100.0
-0.051940054 -0.036821783 100.0
-0.05105439 -0.03702742 100.0
-0.05063592 -0.03710684 100.0
-0.051942512 -0.036818862 100.0
-0.052055314 -0.03672254 100.0
-0.051273823 -0.03652677 100.0
-0.051097244 -0.036547154 100.0
-0.051156983 -0.03707549 100.0
-0.051947743 -0.036343426 100.0
-0.05138585 -0.036404163 100.0
-0.051237524 -0.03681004 100.0
-0.0519789 -0.03677696 100.0
-0.05144915 -0.03701681 100.0
-0.05202566 -0.036744595 100.0
-0.049441814 -0.037277162 100.0
-0.052211136 -0.036588818 100.0
-0.047996074 -0.038104832 100.0
-0.051989153 -0.036774248 100.0
-0.051786557 -0.036991835 100.0
-0.051863596 -0.036250144 100.0
-0.05128953 -0.03750035 100.0
-0.039330155 -0.055673808 200.0
-0.038624212 -0.056322932 200.0
-0.037893027 -0.056997716 200.0
-0.03789355 -0.057005018 200.0
-0.03932014 -0.05570239 200.0
-0.039092436 -0.055900574 200.0
-0.038376033 -0.05538261 200.0
-0.038887918 -0.054798394 200.0
-0.03819099 -0.056690335 200.0
-0.039220944 -0.05577135 200.0
-0.03858076 -0.056361914 200.0
-0.038988456 -0.055995256 200.0
-0.03968957 -0.055385053 200.0
-0.0395976 -0.055469036 200.0
-0.038458675 -0.05549574 200.0
-0.038802534 -0.05504468 200.0
-0.03928916 -0.05572498 200.0
-0.041356623 -0.05062315 200.0
-0.03870946 -0.056155086 200.0
-0.040314168 -0.05344355 200.0
-0.039703593 -0.054978788 200.0
-0.038939714 -0.05517587 200.0
-0.038307086 -0.056601405 200.0
-0.03879562 -0.055463284 200.0
-0.037994713 -0.05691141 200.0
-0.038595155 -0.05618778 200.0
-0.038069636 -0.05684352 200.0
-0.03847556 -0.056142032 200.0
-0.03829345 -0.05548495 200.0
-0.03904362 -0.055408955 200.0
-0.037658274 -0.05418253 200.0
-0.040645167 -0.054344624 200.0
-0.050583735 -0.038471878 300.0
-0.04665111 -0.039188772 300.0
-0.050615057 -0.03815964 300.0
-0.040363878 -0.042371273 300.0
-0.047034666 -0.038595617 300.0
-0.04513049 -0.040821254 300.0
-0.047129393 -0.03930208 300.0
-0.050477847 -0.03839636 300.0
-0.051590532 -0.03718412 300.0
-0.047025293 -0.040991366 300.0
-0.048526555 -0.038473636 300.0
-0.046946645 -0.03926894 300.0
-0.05145563 -0.03739208 300.0
-0.049562022 -0.0394136 300.0
-0.046429724 -0.039521545 300.0
-0.04972215 -0.03928709 300.0
-0.05163908 -0.037428945 300.0
-0.04917407 -0.0382798 300.0
-0.048718587 -0.03860277 300.0
-0.049547255 -0.039281666 300.0
-0.051480755 -0.037522346 300.0
-0.050734356 -0.03816089 300.0
-0.04984139 -0.03910929 300.0
-0.04390031 -0.041753918 300.0
-0.050584093 -0.038199157 300.0
-0.049134284 -0.03823036 300.0
-0.04927349 -0.037890285 300.0
-0.050473064 -0.03840691 300.0
-0.049996763 -0.038324505 300.0
-0.050465673 -0.038407832 300.0
-0.04057169 -0.038342774 300.0
-0.049758792 -0.038921744 300.0
-0.07128586 -0.04164195 400.0
-0.0745427 -0.039380223 400.0
-0.06987503 -0.042972207 400.0
-0.07243249 -0.042518526 400.0
-0.07225908 -0.04273799 400.0
-0.07946281 -0.033326656 400.0
-0.07285501 -0.039807886 400.0
-0.07479356 -0.038017154 400.0
-0.070414126 -0.04199034 400.0
-0.07518469 -0.037470043 400.0
-0.07445067 -0.039069295 400.0
-0.07522844 -0.038591623 400.0
-0.07212749 -0.042251617 400.0
-0.0761873 -0.037816703 400.0
-0.072600424 -0.04035908 400.0
-0.073898196 -0.040740907 400.0
-0.07489854 -0.038835675 400.0
-0.07453163 -0.039113194 400.0
-0.079896346 -0.032810986 400.0
-0.08059701 -0.032165676 400.0
-0.07579447 -0.038891256 400.0
-0.07551615 -0.037205637 400.0
-0.076021776 -0.038947195 400.0
-0.07357931 -0.040431082 400.0
-0.07407415 -0.03938502 400.0
-0.07471423 -0.03798285 400.0
-0.073672235 -0.039021015 400.0
-0.07493763 -0.0400784 400.0
-0.07340293 -0.039263636 400.0
-0.07442187 -0.03823012 400.0
-0.07454309 -0.038257718 400.0
-0.07430065 -0.039641857 400.0
-0.04988253 -0.037143648 500.0
-0.04915543 -0.03692776 500.0
-0.051367342 -0.03744173 500.0
-0.048171043 -0.036969185 500.0
-0.051401272 -0.03740123 500.0
-0.049973086 -0.036990404 500.0
-0.04816872 -0.036966443 500.0
-0.048789456 -0.036770552 500.0
-0.050245926 -0.037310272 500.0
-0.048140988 -0.03695193 500.0
-0.049328506 -0.03690037 500.0
-0.048729375 -0.036762476 500.0
-0.051168993 -0.037635207 500.0
-0.051185384 -0.03734362 500.0
-0.048164412 -0.03697753 500.0
-0.049175248 -0.036860377 500.0
-0.050583676 -0.037318647 500.0
-0.048879802 -0.036789298 500.0
-0.04907067 -0.036841005 500.0
-0.048754886 -0.03675565 500.0
-0.04897724 -0.036820054 500.0
-0.051407203 -0.03739977 500.0
-0.048348516 -0.037017018 500.0
-0.049478337 -0.036914438 500.0
-0.051223323 -0.037578076 500.0
-0.048196048 -0.036986977 500.0
-0.048280716 -0.037012637 500.0
-0.048875943 -0.036795408 500.0
-0.048764884 -0.03675601 500.0
-0.048964888 -0.036819518 500.0
-0.04905975 -0.03684622 500.0
-0.048323974 -0.037016034 500.0


==> figures/dat/compute_sqrt-lstm-training.dat <==
loss accuracy time step
0.6959071755409241 0.45432692766189575 0.0 0
0.6765332171320915 0.5649803087115288 0.8105242252349854 200
0.6603924103081227 0.5716077987849713 1.7373971939086914 400
0.6286815794929862 0.5761461271345616 2.6649835109710693 600
0.6117619841918349 0.5837146189808845 3.6058735847473145 800
0.5723844967782498 0.6167366462945938 4.564094066619873 1000
0.5343633927532937 0.6440641105175018 5.510091304779053 1200
0.49648484267818277 0.6694783106446266 6.4907379150390625 1400
0.46415937940124424 0.6905082565546036 7.458789587020874 1600
0.4356216379115358 0.7105265381932259 8.429447412490845 1800
0.40572936829878015 0.7294115164875984 9.413182973861694 2000
0.39243493403017055 0.7387864139676094 10.38678789138794 2200
0.3690687194140628 0.756605181992054 11.346835374832153 2400
0.3527337862519198 0.7665984442830086 12.325115203857422 2600
0.3407050622956012 0.7781602269411088 13.28982424736023 2800
0.32978401753454817 0.7829407426714897 14.26969599723816 3000
0.3153104948480905 0.7939675766229629 15.223262310028076 3200
0.31106647686334327 0.7944441515207291 16.20776081085205 3400
0.31105499490011423 0.7938526749610901 17.214648485183716 3600
0.31496493903556255 0.7917485654354095 18.23096537590027 3800
0.26675328557357714 0.8255508735775947 19.154054880142212 4000
0.2659736019661796 0.8261469206213952 20.08827233314514 4200
0.257461126819253 0.8328182366490364 20.995144605636597 4400
0.28951170223968803 0.8074749711155892 21.994125604629517 4600
0.2731298151459487 0.8232710313796997 22.967494010925293 4800
0.2439371821120585 0.8408252757787704 23.895135641098022 5000
0.2482994912955837 0.8403691539168358 24.805201053619385 5200
0.2577904584982025 0.8314306870102882 25.77165675163269 5400
0.2568862248258301 0.8314132314920425 26.73609972000122 5600
0.2576076573092723 0.8299479585886002 27.721590757369995 5800
0.23001286308784985 0.850157465338707 28.64296245574951 6000
0.24179643568761094 0.8425223752856255 29.604302644729614 6200
0.23804392671318056 0.8439413678646087 30.561790943145752 6400
0.22522382419560016 0.851944737136364 31.49918842315674 6600
0.2511625981487123 0.8345576372742652 32.517008781433105 6800
0.21904641386552612 0.8581590810418129 33.44007730484009 7000
0.23556471233180673 0.8458629861474037 34.426265239715576 7200
0.23821738634552275 0.8445240515470505 35.412169218063354 7400
0.19922763562927684 0.8710613322257995 36.2970929145813 7600
0.2464706424322503 0.8390996277332305 37.29364800453186 7800
0.23188470968760158 0.849649943113327 38.2928032875061 8000
0.23555615368371946 0.8478940123319626 39.287275075912476 8200
0.20598988501813892 0.8678870195150375 40.21002650260925 8400
0.20660351118366635 0.8640577125549317 41.17346811294556 8600
0.23521641613760494 0.848810004889965 42.166670083999634 8800
0.2041656205095569 0.8670706069469452 43.10800790786743 9000
0.20858596778801256 0.8645571351051331 44.07597875595093 9200
0.20808820773411754 0.8636440426111222 45.036102294921875 9400
0.19973944902986204 0.872006773352623 45.96372413635254 9600
0.19901112693382628 0.8707904866337777 46.9046733379364 9800
0.20100618364594539 0.8707593029737473 47.852452754974365 10000
0.20326775510350673 0.8671450635790825 48.81789994239807 10200
0.20888151123408988 0.8643446728587151 49.813246726989746 10400
0.18820535149002807 0.8789388006925583 50.75265145301819 10600
0.19999420706048796 0.8711026790738106 51.72926211357117 10800
0.1783138066540596 0.8852398538589478 52.62779974937439 11000
0.21121854644491123 0.8633692082762718 53.62595820426941 11200
0.19902029320533757 0.8720917522907257 54.62686014175415 11400
0.1904001948968755 0.8778863367438317 55.58451175689697 11600
0.1893240272142748 0.877936093211174 56.54961633682251 11800
0.19924366285994666 0.8709606516361237 57.54012060165405 12000
0.1826362926296565 0.8804903924465179 58.497392654418945 12200
0.17329623518527343 0.8867907056212425 59.42017602920532 12400
0.17826386036641564 0.8859741786122322 60.35484027862549 12600
0.19200837563911308 0.876871540248394 61.33671855926514 12800
0.18205761528835468 0.882993976175785 62.28640627861023 13000
0.1645788453924905 0.8943833109736442 63.18764543533325 13200
0.1827680226366243 0.8822109740972519 64.15145230293274 13400
0.1753277428269007 0.887152477800846 65.08941864967346 13600
0.19220629983084733 0.8760004806518554 66.07491159439087 13800
0.18114970521795498 0.8818638676404953 67.0489284992218 14000
0.16341723120616622 0.8948550379276276 67.97578358650208 14200
0.17557425503497653 0.888208718597889 68.92007350921631 14400
0.1676275596270685 0.8932985800504685 69.9001395702362 14600
0.16342409825806967 0.8961941453814507 70.85503506660461 14800
0.1755317539644176 0.8862578830122948 71.84088230133057 15000
0.16197452850223598 0.8972896960377693 72.7873969078064 15200
0.1696799890459326 0.8911483836174011 73.7736566066742 15400
0.16001335681567838 0.8984457615017891 74.71884894371033 15600
0.17260413814595935 0.8888385951519012 75.7121844291687 15800
0.17462056657644795 0.8876985514163971 76.70980477333069 16000
0.17720348399415228 0.8869303196668625 77.70615553855896 16200
0.171468913976162 0.8893970882892609 78.71788430213928 16400
0.16970158878875552 0.8902610120177269 79.7343156337738 16600
0.16574836557286404 0.8930766347050667 80.74236106872559 16800
0.16374668378499635 0.8971846753358841 81.72012996673584 17000
0.15409906075805196 0.901111396253109 82.67027378082275 17200
0.14836913643479277 0.9053549993038178 83.62917447090149 17400
0.15196765022765546 0.9032165715098381 84.60348153114319 17600
0.14922731177527027 0.9058844843506813 85.56688737869263 17800
0.14250691012953381 0.9089724689722061 86.49370288848877 18000
0.16999237935531453 0.8916615146398544 87.54452800750732 18200
0.1495915968789627 0.904749582707882 88.51155710220337 18400
0.15939030875510032 0.8979266458749771 89.48825192451477 18600
0.14507159110988563 0.9081317523121833 90.44444036483765 18800
0.17862197713879346 0.8868137791752815 91.48994612693787 19000
0.16526212053144587 0.8930661621689796 92.5180811882019 19200
0.15041362147949688 0.9033251804113388 93.4893844127655 19400
0.15412853184485123 0.9011763390898705 94.46849083900452 19600
0.148810496008791 0.9056935855746269 95.43973994255066 19800
0.14810660870936754 0.9079741850495339 96.6353166103363 20000
0.14510697770140685 0.9072222605347633 97.56322264671326 20200
0.14920978674495458 0.9049061459302902 98.51437258720398 20400
0.16239912508807489 0.8967722725868225 99.51664757728577 20600
0.16061872972774827 0.8969644159078598 100.51621556282043 20800
0.13806989139217635 0.9118226882815361 101.44070553779602 21000
0.158439508887448 0.8985167157649994 102.42210602760315 21200
0.16167393147970036 0.8968987625837326 103.43076968193054 21400
0.15569274162457528 0.9002974310517311 104.41094207763672 21600
0.1403992522992437 0.9106256574392319 105.35223007202148 21800
0.14644101838842963 0.9074200069904328 106.3018970489502 22000
0.13318192262273434 0.9152945935726166 107.21574902534485 22200
0.1536581647778619 0.901262694299221 108.20219826698303 22400
0.14583990267168134 0.907026055753231 109.17789840698242 22600
0.14897246372854614 0.9059835261106491 110.14094185829163 22800
0.14235407214128826 0.9096000546216965 111.09391474723816 23000
0.1414838222698404 0.9084714925289155 112.03394341468811 23200
0.12793191093794795 0.9191768401861191 112.97659635543823 23400
0.1412867541713285 0.9119488018751144 113.94017171859741 23600
0.13147159786666066 0.9172866499423981 114.88805365562439 23800
0.15231957522261497 0.9019806614518165 115.89984965324402 24000
0.1276494379406449 0.9192045447230339 116.86113286018372 24200
0.11765152800733165 0.9270248565077782 117.80020046234131 24400
0.13359182646862333 0.9154673272371292 118.79034948348999 24600
0.13815659599801614 0.9128990343213081 119.77527499198914 24800
0.1418976955859398 0.909704258441925 120.76120090484619 25000
0.12897724169681152 0.9204462519288064 121.70312643051147 25200
0.1369675997409945 0.9142335802316666 122.69537019729614 25400
0.14024767680125472 0.9115529358386993 123.69722867012024 25600
0.13569567361305984 0.9139004477858543 124.69080638885498 25800
0.1308092269964981 0.9159721702337265 125.67232966423035 26000
0.13544334731404187 0.9141473063826561 126.67243003845215 26200
0.1449954431520381 0.9081708920001984 127.689777135849 26400
0.13573604702857664 0.9136516246199607 128.6929910182953 26600
0.12691841785498575 0.9207823953032493 129.66715216636658 26800
0.12537627023373032 0.9216905894875527 130.62504720687866 27000
0.12460182442975111 0.9210717767477036 131.58713126182556 27200
0.13879858197229614 0.9121220538020134 132.6166808605194 27400
0.13693115707077808 0.9128587701916695 133.62004113197327 27600
0.13407195551447895 0.9151851612329484 134.62346601486206 27800
0.12272996992448043 0.9224081394076348 135.59329986572266 28000
0.12915181633688008 0.9185393875837327 136.58766388893127 28200
0.13221537283360463 0.9168266353011131 137.58115458488464 28400
0.12859883113038223 0.9185486066341401 138.5653920173645 28600
0.11385205210765427 0.9301154300570488 139.53554034233093 28800
0.12017119184709373 0.924128477871418 140.49052047729492 29000
0.12430896500631433 0.9223755922913551 141.49362015724182 29200
0.11297067908977625 0.9284170913696289 142.47860312461853 29400
0.1301942894771537 0.9180442234873771 143.48746371269226 29600
0.11163962958376487 0.9300088122487068 144.46723127365112 29800
0.09983051806540288 0.9382420945167541 145.38045811653137 30000
0.12661931520046438 0.920423900783062 146.37408709526062 30200
0.1415337640305438 0.9125678128004074 147.40805578231812 30400
0.12402701581523154 0.9220275339484215 148.41343998908997 30600
0.1261668229999009 0.9211594319343567 149.41837787628174 30800
0.11020390976842918 0.9310039204359054 150.38357758522034 31000
0.12481052956495546 0.9203085970878601 151.39329195022583 31200
0.11856679851802256 0.9255079531669617 152.38682389259338 31400
0.12604270736215312 0.9204047691822052 153.39451026916504 31600
0.11400025337815692 0.9288033393025398 154.3770716190338 31800
0.11550497087130679 0.9269119948148727 155.34383893013 32000
0.13946265533111954 0.9119347468018532 156.40040636062622 32200
0.12122254233420335 0.9246886259317398 157.39535903930664 32400
0.11566936685842051 0.9292992231249809 158.3798086643219 32600
0.12557011752680863 0.921688289642334 159.38712644577026 32800
0.10739912552738361 0.9318166518211365 160.34818267822266 33000
0.1149780617836359 0.9274157300591469 161.32657027244568 33200
0.11743600950848418 0.9259617951512337 162.30956268310547 33400
0.11347642864415435 0.9299748554825783 163.3067111968994 33600
0.12015571763003323 0.9256035056710243 164.3293297290802 33800
0.11216961985171907 0.9292546916007995 165.287437915802 34000
0.1104410413653477 0.9305647388100624 166.2436764240265 34200
0.1155155379759617 0.9274725234508514 167.25966477394104 34400
0.10899764252706291 0.9329253169894218 168.2224895954132 34600
0.11849479501549467 0.9252478009462357 169.24974465370178 34800
0.11457720731343671 0.9287219268083572 170.24134826660156 35000
0.13230150255189982 0.9160883811116218 171.31269907951355 35200
0.09852571622648497 0.938966768682003 172.2535915374756 35400
0.11270129691589431 0.9287692829966545 173.2540054321289 35600
0.11232258701788111 0.9309426417946816 174.2552628517151 35800
0.12562671808990758 0.9201088076829911 175.2951729297638 36000
0.1232713017619858 0.9216839760541916 176.33567357063293 36200
0.1034290291908053 0.9351060888171197 177.3134515285492 36400
0.11647938279061691 0.9262715712189674 178.31270742416382 36600
0.09708440381209471 0.9400812819600105 179.25048398971558 36800
0.10798528412548222 0.9324170535802841 180.22541642189026 37000
0.11545830975466628 0.9287793666124344 181.19584393501282 37200
0.10576267560263716 0.9327048400044441 182.16317105293274 37400
0.11218171225489869 0.9289123547077179 183.15047311782837 37600
0.12370317003296236 0.9222319203615189 184.2029631137848 37800
0.10985549753918804 0.9304934653639794 185.1627595424652 38000
0.09975838229999226 0.9385947769880295 186.12973308563232 38200
0.09945823672696179 0.9377525782585144 187.07613134384155 38400
0.10964423097752274 0.9313018560409546 188.05725812911987 38600
0.11731384804830668 0.9265138238668442 189.05192160606384 38800
0.12251259145577251 0.922144481241703 190.0777781009674 39000
0.12450689541788393 0.92182318598032 191.1033079624176 39200
0.11329861425785338 0.9288881176710129 192.11836647987366 39400
0.11396533290486957 0.9272278121113777 193.1294343471527 39600
0.10754820241569064 0.9328291282057762 194.13515210151672 39800
0.09858032286897639 0.9379154908657074 195.32099676132202 40000


==> figures/dat/compute_sqrt-transformer_encoder-training.dat <==
loss accuracy time step
0.7507225275039673 0.4921875298023224 0.0 0
0.7112923112511634 0.5193781708180905 1.0824801921844482 200
0.6911141838133336 0.5352847702801228 2.3190200328826904 400
0.6838132292032242 0.5483668027818203 3.5551483631134033 600
0.6787736578844488 0.5379674915969371 4.798114061355591 800
0.6945941418409347 0.5313551291823387 6.046290159225464 1000
0.6923756149411201 0.5282027082145214 7.2950286865234375 1200
0.6895259010791779 0.5464943763613701 8.564894437789917 1400
0.691464940905571 0.5256731343269349 9.826966047286987 1600
0.6908764079213142 0.5324502708017826 11.103031635284424 1800
0.6902054825425148 0.5432795928418637 12.386338233947754 2000
0.6912860667705536 0.5310721875727177 13.664689779281616 2200
0.6897317063808441 0.5436544026434421 14.933398008346558 2400
0.6903797516226768 0.5403343489766121 16.217867612838745 2600
0.688917869925499 0.5403852720558643 17.512614011764526 2800
0.6874022150039673 0.5469030557572842 18.813345909118652 3000
0.682670823931694 0.5505048111081123 20.095212697982788 3200
0.684325520247221 0.5444424894452095 21.394615173339844 3400
0.6828787207603455 0.5485680016875267 22.701339960098267 3600
0.6899178603291511 0.5257899530231953 24.019752025604248 3800
0.6852664506435394 0.5421601064503193 25.32728123664856 4000
0.6847970929741859 0.5425369144976139 26.609618186950684 4200
0.6868007284402847 0.5431705735623836 27.86593270301819 4400
0.686068374067545 0.5407439815998077 29.178332328796387 4600
0.6850222492218018 0.536847812384367 30.47613215446472 4800
0.6832575972378254 0.5457113188505173 31.753809928894043 5000
0.6694882359728217 0.5583938530087471 33.006340980529785 5200
0.6828400428593159 0.5555233867466449 34.29804277420044 5400
0.687704456448555 0.5371622647345066 35.587252616882324 5600
0.6874547180533409 0.5342353874444962 36.89117980003357 5800
0.6768540421128273 0.5606966881453991 38.14616942405701 6000
0.6862207198143006 0.5328414443135262 39.43317675590515 6200
0.6778684335947037 0.5534426340460777 40.71760392189026 6400
0.6767522049695254 0.5509907971322536 41.994330406188965 6600
0.6833861816674471 0.5421845191717147 43.316859006881714 6800
0.6672336226329207 0.5629655259847641 44.58124399185181 7000
0.6794214006513357 0.5433222551643848 45.88857579231262 7200
0.681120827049017 0.5384932211041451 47.188809633255005 7400
0.6748804159462451 0.5563578505814075 48.422240257263184 7600
0.6705899719148875 0.548561678826809 49.73506951332092 7800
0.686560683697462 0.5240072038769722 51.05360817909241 8000
0.6820633327960968 0.5505359840393066 52.36047887802124 8200
0.6713577834889293 0.548752053976059 53.618945360183716 8400
0.6768145211786032 0.5452078995108605 54.907790422439575 8600
0.6767199531197547 0.5383379238843918 56.2073540687561 8800
0.6767035518586636 0.5465154579281807 57.482439279556274 9000
0.6800966723263264 0.5475154969096184 58.77221608161926 9200
0.6757313183695078 0.5503253316879273 60.05868601799011 9400
0.6757019636034965 0.5473629428446293 61.33058023452759 9600
0.6669221263751388 0.5537000530958176 62.60657787322998 9800
0.6715428140386939 0.5477641744911671 63.88350701332092 10000
0.6736359445005655 0.5515208035707474 65.17016744613647 10200
0.6800758312642574 0.5371235026419163 66.47342658042908 10400
0.6763215485960246 0.5465922316908837 67.74666237831116 10600
0.6587840481474996 0.5490945920348167 69.04469847679138 10800
0.655164570370689 0.5631424175202846 70.29416799545288 11000
0.6559949145279824 0.5575674933195114 71.61316204071045 11200
0.683629363141954 0.5308360514044762 72.93892645835876 11400
0.6695919045433402 0.547746695280075 74.22941875457764 11600
0.6743953026086092 0.5440212933719158 75.523264169693 11800
0.673808448985219 0.5421833275258541 76.82800650596619 12000
0.6691534800082445 0.5486823412775993 78.09282660484314 12200
0.6757105470076203 0.5441329896450042 79.31499338150024 12400
0.6655508335866034 0.5566095590591431 80.53855276107788 12600
0.6748624058440328 0.5464957106113434 81.77152681350708 12800
0.6725828843470663 0.5442595231533051 83.00774717330933 13000
0.6600186273269355 0.5555597476661205 84.2055435180664 13200
0.6729844487085939 0.5500604182481765 85.4396710395813 13400
0.6605882800742984 0.5639299368858337 86.6455135345459 13600
0.6648138523101806 0.5558467407524585 87.8722414970398 13800
0.6786249356903136 0.5381941406428814 89.09275412559509 14000
0.6541757112648338 0.5626244720816612 90.31632900238037 14200
0.6463845725217834 0.5681851305067539 91.55881547927856 14400
0.667815065085888 0.5420597718656063 92.80526828765869 14600
0.6550900615914724 0.5629405526816845 94.03099083900452 14800
0.6685662570642308 0.5477250687777996 95.25899410247803 15000
0.6710520551167428 0.5456856729090214 96.45934247970581 15200
0.6647887389874085 0.5518929101526737 97.68421912193298 15400
0.6717296457197517 0.5503509260714055 98.87821078300476 15600
0.6766611446999014 0.5353978005051613 100.11366939544678 15800
0.6567642517667264 0.5603473162651063 101.35118436813354 16000
0.6602187503082678 0.5614948172867298 102.58718466758728 16200
0.6550382482167333 0.5500856377184391 103.81440615653992 16400
0.6531250358046964 0.5585875625908375 105.04782605171204 16600
0.6675957602984272 0.5475364215672016 106.28161430358887 16800
0.6586477347556502 0.5542078320682049 107.50082683563232 17000
0.6685733240656555 0.552221473455429 108.69997835159302 17200
0.6605132816173136 0.5594917172193528 109.89712309837341 17400
0.6529525424633175 0.56196867197752 111.10495615005493 17600
0.6660743962135166 0.5444644625484943 112.31620073318481 17800
0.6577542255679145 0.5610103417932987 113.50649213790894 18000
0.6836138713778928 0.5342358882725239 114.76830387115479 18200
0.6690975698502735 0.5485500365495681 115.98485207557678 18400
0.6630372271826491 0.554741163700819 117.20415115356445 18600
0.6651881677703932 0.5510567367076874 118.4043517112732 18800
0.6538793539023027 0.5513446368277073 119.66397190093994 19000
0.6650554084870964 0.5528922991454601 120.91818046569824 19200
0.6587392978509888 0.5528753703832626 122.14111924171448 19400
0.6704494795110076 0.5507428893446922 123.37500739097595 19600
0.6674736145278439 0.5425344462692737 124.61506056785583 19800
0.6634914679592475 0.5470668067038059 126.10074758529663 20000
0.6608390454528853 0.5566914258897304 127.35890984535217 20200
0.6585873998864554 0.5506302681565285 128.62075281143188 20400
0.6628033785475418 0.5475052842497825 129.92239713668823 20600
0.6798531322926283 0.5363164672255516 131.21802473068237 20800
0.6743095721770078 0.5470936623215675 132.473286151886 21000
0.6615084792370908 0.5505906879901886 133.76567816734314 21200
0.6576964832912199 0.5520022681355476 135.07276678085327 21400
0.6703475807141512 0.543473191857338 136.36031699180603 21600
0.6585321037075482 0.5559326037764549 137.6284680366516 21800
0.6697972234524786 0.5526144655048847 138.9000539779663 22000
0.6665323004964739 0.5520466613769531 140.15597200393677 22200
0.6585479924827814 0.5514055602252483 141.45928072929382 22400
0.6777037363126874 0.5373330955207348 142.75054502487183 22600
0.6542024046322331 0.5576651884615421 144.03289914131165 22800
0.6684072483656928 0.5504788382351399 145.3108892440796 23000
0.6544449194148183 0.5626726604998111 146.57851338386536 23200
0.664110549679026 0.5532608684897423 147.8469889163971 23400
0.6744941006600856 0.5453522142767906 149.13148951530457 23600
0.6643217175127938 0.5530252073705196 150.3990616798401 23800
0.6625324824871496 0.5514136373996734 151.70195269584656 24000
0.6577784042665735 0.5485124124586582 152.96713995933533 24200
0.6663712990283966 0.5456929352879524 154.22227430343628 24400
0.6530943544348702 0.5573821146786213 155.53005504608154 24600
0.6743655388336629 0.5480929900705814 156.83717703819275 24800
0.6404481133166701 0.5689765036106109 158.131822347641 25000
0.6502679466269911 0.5607648162543774 159.3898787498474 25200
0.6652816364145838 0.5451321677863598 160.65631413459778 25400
0.665147047508508 0.5500877921283245 161.93287324905396 25600
0.6873457941040396 0.5290577991306782 163.19609236717224 25800
0.670567948622629 0.5421343040466309 164.47175645828247 26000
0.6655645567970351 0.5490313521027566 165.71637177467346 26200
0.6608089119382202 0.5457821317017079 166.97910904884338 26400
0.677921784427017 0.5407759803533554 168.20339059829712 26600
0.6649543290096335 0.5436232796311379 169.41488552093506 26800
0.6604703646712005 0.5581100325286389 170.60769653320312 27000
0.6675393138360232 0.5500639303028584 171.79769587516785 27200
0.6767241317918524 0.5339307633042335 173.03547859191895 27400
0.6540327504649759 0.5554714326560497 174.25112771987915 27600
0.6687318621203303 0.5478585281968117 175.45958495140076 27800
0.6592997668311 0.5512171940505505 176.65302300453186 28000
0.6700465987157077 0.5453087405860424 177.87516522407532 28200
0.655135712181218 0.5574461752176285 179.0888226032257 28400
0.6439737635129131 0.5647630412876606 180.29539465904236 28600
0.6666686594090424 0.5491177749633789 181.4863202571869 28800
0.650675998867955 0.5638887557387352 182.67476749420166 29000
0.6649290449358523 0.5490775972604751 183.89211225509644 29200
0.6744312822353095 0.5360178871452809 185.09243965148926 29400
0.66864420596743 0.5469259184598922 186.31065607070923 29600
0.6756875365343876 0.5430582483112812 187.52020239830017 29800
0.663601953489706 0.5570269075036048 188.68758940696716 30000
0.659354099277407 0.5535156209766865 189.9060037136078 30200
0.6718994794460014 0.5438265469670296 191.1448895931244 30400
0.6693722805241122 0.5385960441827774 192.3569049835205 30600
0.6710871057631448 0.5467872020602226 193.56946897506714 30800
0.6644684054888785 0.5460061863064766 194.76016998291016 31000
0.6667468542698771 0.5502245323359967 195.97573280334473 31200
0.6734681869717315 0.5390083026885987 197.1801154613495 31400
0.6691378218913451 0.5449934208393097 198.39764523506165 31600
0.6628283601929433 0.5515604585409164 199.60275411605835 31800
0.6563787536008749 0.5611694310605526 200.79275631904602 32000
0.6828569765388965 0.535081490278244 202.04053473472595 32200
0.6538756099226884 0.5547937488555909 203.2516634464264 32400
0.6644290476059541 0.5433308799564839 204.44777154922485 32600
0.6755142492987215 0.5405552843213082 205.65009450912476 32800
0.6514323182660156 0.5581415505707263 206.8182601928711 33000
0.666366687847767 0.5515979415178299 208.01135063171387 33200
0.6673682467872277 0.5531510238349437 209.19277572631836 33400
0.6743626684136689 0.5446538934111596 210.38463139533997 33600
0.6663515708548948 0.5462661218643189 211.5919120311737 33800
0.6493854349199683 0.5639568190276623 212.76302313804626 34000
0.6459718049317599 0.5577793860435486 213.94340825080872 34200
0.6815619695279748 0.5333577361702919 215.15176153182983 34400
0.6666206734697334 0.5488858902454377 216.32604932785034 34600
0.6503550298977643 0.5591335746645928 217.53092122077942 34800
0.6671205241978169 0.5468296672403813 218.72511100769043 35000
0.6829368036799133 0.5378674653172493 219.97627663612366 35200
0.6505259248311631 0.559794150441885 221.1411910057068 35400
0.66366977617261 0.5512015740573406 222.35081481933594 35600
0.6617600319162011 0.5496648097038269 223.56170749664307 35800
0.6675339685799554 0.5441069249808789 224.78696489334106 36000
0.6638536010170355 0.5491167791187763 226.02458095550537 36200
0.66642463975586 0.5529123769700527 227.21519780158997 36400
0.6581214774819091 0.5551967589557171 228.41990423202515 36600
0.6614943100395613 0.556578207463026 229.59843564033508 36800
0.662253822684288 0.55165745601058 230.82557439804077 37000
0.6602651101630181 0.5539431378245354 232.04058480262756 37200
0.6509076872828882 0.5594063960015774 233.24082851409912 37400
0.6656747849611565 0.5494115553796292 234.44091773033142 37600
0.6661223003361374 0.5476992720365524 235.68445777893066 37800
0.6444695546478033 0.568976323902607 236.86309480667114 38000
0.6688239627378061 0.5442810314893722 238.05119132995605 38200
0.6540891003701836 0.5630067837238312 239.22986721992493 38400
0.6476554213673807 0.5639304329454898 240.43174600601196 38600
0.6722737841727212 0.5362989461421966 241.6379873752594 38800
0.6637749421596527 0.5512148939073086 242.85456371307373 39000
0.6531846269092056 0.5552657026052475 244.08577132225037 39200
0.657960840499727 0.5431913718581199 245.3091607093811 39400
0.6558941928262356 0.5562631887197494 246.52839756011963 39600
0.686103246845305 0.5321032953262329 247.7436966896057 39800
0.6627777669834904 0.5509072652459145 249.161465883255 40000


==> figures/dat/cycle_navigation-lscm-training.dat <==
loss accuracy time step
1.6093430519104004 0.2109375 0.0 0
1.5857658740878104 0.2315234375 0.27486562728881836 200
1.449147215411067 0.3028125 0.5186202526092529 400
0.7965753914602101 0.6625390625 0.7687399387359619 600
0.1198224911489524 0.973515625 1.0104243755340576 800
0.020971558663295583 0.99828125 1.2595913410186768 1000
0.007367636261624284 1.0 1.5061681270599365 1200
0.0037020687424228526 1.0 1.7550172805786133 1400
0.0027436033233243506 1.0 1.990635871887207 1600
0.0021963089713244698 1.0 2.2442080974578857 1800
0.0017576388211455196 1.0 2.495269775390625 2000
0.0010444002329313663 1.0 2.770817995071411 2200
0.0008342195655131945 1.0 3.0271785259246826 2400
0.0008047923657431966 1.0 3.2840633392333984 2600
0.0006048935103899567 1.0 3.5395076274871826 2800
0.0005084420737694017 1.0 3.796581745147705 3000
0.00035781235252215995 1.0 4.050770998001099 3200
0.0003524402901530266 1.0 4.305760145187378 3400
0.00030637230913271196 1.0 4.547533988952637 3600
0.00027290340418403505 1.0 4.8051300048828125 3800
0.00019084463430772304 1.0 5.058480739593506 4000
0.0001800101238040952 1.0 5.322000741958618 4200
0.00017292913669734845 1.0 5.578783750534058 4400
0.00015714306889094587 1.0 5.833268880844116 4600
0.0001243268689358956 1.0 6.083032608032227 4800
9.968007156203384e-05 1.0 6.331508636474609 5000
0.00010316696222616883 1.0 6.588613748550415 5200
9.520768379843503e-05 1.0 6.84855055809021 5400
7.503650237140391e-05 1.0 7.096735239028931 5600
6.948411188204772e-05 1.0 7.346918344497681 5800
6.143752190382657e-05 1.0 7.5925986766815186 6000
5.8589556629158325e-05 1.0 7.844821214675903 6200
5.478902617596759e-05 1.0 8.109535217285156 6400
4.008792883269052e-05 1.0 8.355553150177002 6600
4.462626427766736e-05 1.0 8.61234426498413 6800
3.4482049250073034e-05 1.0 8.867516040802002 7000
2.9389169253590807e-05 1.0 9.114471435546875 7200
2.800415059482475e-05 1.0 9.382130146026611 7400
2.3817429757855278e-05 1.0 9.642817974090576 7600
2.1776666662844946e-05 1.0 9.895905017852783 7800
2.172130141048001e-05 1.0 10.141329526901245 8000
2.002654467332832e-05 1.0 10.396099090576172 8200
1.8492128258458252e-05 1.0 10.669819593429565 8400
1.4353916405980271e-05 1.0 10.927327394485474 8600
1.2055229099132703e-05 1.0 11.179103374481201 8800
1.2020741065157381e-05 1.0 11.43229365348816 9000
1.0462484661388772e-05 1.0 11.699674367904663 9200
7.627882500287341e-06 1.0 11.942685842514038 9400
7.93551625974942e-06 1.0 12.19036078453064 9600
6.708568417934657e-06 1.0 12.438725233078003 9800
6.791011113591594e-06 1.0 12.692489624023438 10000
5.708861543212152e-06 1.0 12.952282190322876 10200
5.403490721676007e-06 1.0 13.211143493652344 10400
5.164450622316963e-06 1.0 13.466945886611938 10600
4.601641732335793e-06 1.0 13.732002973556519 10800
4.035672050974881e-06 1.0 13.98520302772522 11000
3.186575887923482e-06 1.0 14.235294580459595 11200
0.5088765881997123 0.9115234375 14.494494438171387 11400
0.08221859948796918 0.9743359375 14.750295400619507 11600
0.001053353825409431 1.0 14.99686574935913 11800
0.0006831065709411632 1.0 15.252135753631592 12000
0.0004905262523243436 1.0 15.501689434051514 12200
0.0003115173978585517 1.0 15.740896940231323 12400
0.0002501765442502801 1.0 15.993715286254883 12600
0.0001986630030660308 1.0 16.25493311882019 12800
0.00017853532121080205 1.0 16.505462884902954 13000
0.00015414239938763786 1.0 16.76141929626465 13200
0.00013429147109491168 1.0 17.0195209980011 13400
0.008841416277318786 0.99828125 17.276917219161987 13600
0.00022798917365435045 1.0 17.528178215026855 13800
0.00015910674734186613 1.0 17.783742427825928 14000
0.00012177097185485764 1.0 18.033992290496826 14200
0.00010934756610367913 1.0 18.28181552886963 14400
7.393287646664248e-05 1.0 18.53005361557007 14600
6.534137375638238e-05 1.0 18.773986339569092 14800
5.706816510610224e-05 1.0 19.030012130737305 15000
4.9944117990889935e-05 1.0 19.282934427261353 15200
4.510089453106048e-05 1.0 19.53240466117859 15400
3.581379919523897e-05 1.0 19.78008460998535 15600
3.1233278004947355e-05 1.0 20.02970838546753 15800
2.8871384429294267e-05 1.0 20.27449345588684 16000
2.553167289988778e-05 1.0 20.51918077468872 16200
2.2486248026325485e-05 1.0 20.779264211654663 16400
2.0672210957854986e-05 1.0 21.03498363494873 16600
1.8706175283114134e-05 1.0 21.295145988464355 16800
1.6962181748567674e-05 1.0 21.554378747940063 17000
1.26634036246287e-05 1.0 21.796358346939087 17200
1.4575600448551996e-05 1.0 22.056535243988037 17400
1.1789597566576049e-05 1.0 22.30090069770813 17600
1.1124111740627995e-05 1.0 22.556849718093872 17800
8.74507502430788e-06 1.0 22.809903621673584 18000
8.469685964200835e-06 1.0 23.0629985332489 18200
7.756380009595887e-06 1.0 23.305776357650757 18400
7.84604969908287e-06 1.0 23.552138090133667 18600
6.890873274301157e-06 1.0 23.81029486656189 18800
5.675704550753835e-06 1.0 24.060145139694214 19000
6.017270056304369e-06 1.0 24.308488845825195 19200
4.776285210823517e-06 1.0 24.547237396240234 19400
4.359061437071432e-06 1.0 24.80263042449951 19600
4.0647363965717884e-06 1.0 25.047713041305542 19800
3.45590396307216e-06 1.0 25.513997554779053 20000
3.278171022884635e-06 1.0 25.802433490753174 20200
2.9815348588613234e-06 1.0 26.064587354660034 20400
2.5380416872167187e-06 1.0 26.30818200111389 20600
2.1104392084225763e-06 1.0 26.558637857437134 20800
2.163843941218602e-06 1.0 26.816059112548828 21000
1.8982615335971786e-06 1.0 27.07409691810608 21200
1.633492941834902e-06 1.0 27.322481632232666 21400
1.5876910053691517e-06 1.0 27.567843198776245 21600
1.3358576919131339e-06 1.0 27.818873643875122 21800
1.125314869483418e-06 1.0 28.06318998336792 22000
1.0236191667445383e-06 1.0 28.314253330230713 22200
1.1065346312477686e-06 1.0 28.568150997161865 22400
9.561963792492633e-07 1.0 28.822548866271973 22600
7.161442367475957e-07 1.0 29.06932830810547 22800
7.146258669621374e-07 1.0 29.315616369247437 23000
7.116643850935134e-07 1.0 29.572656393051147 23200
5.857871908432344e-07 1.0 29.82568383216858 23400
5.008926760297072e-07 1.0 30.08064365386963 23600
4.98764618015457e-07 1.0 30.34029197692871 23800
4.49222983363029e-07 1.0 30.60355305671692 24000
4.4190280881650776e-07 1.0 30.845076084136963 24200
3.730921594069514e-07 1.0 31.09900689125061 24400
3.629966464657741e-07 1.0 31.345457077026367 24600
2.5827889412965985e-07 1.0 31.589888334274292 24800
2.6693085146689556e-07 1.0 31.839738607406616 25000
2.4908208901663897e-07 1.0 32.093369007110596 25200
2.061015888621398e-07 1.0 32.35360765457153 25400
2.0041120478708764e-07 1.0 32.610466718673706 25600
1.6784753343657143e-07 1.0 32.860674142837524 25800
1.4146318695118509e-07 1.0 33.11896228790283 26000
1.4005223615498606e-07 1.0 33.366974115371704 26200
1.0760963475409114e-07 1.0 33.61099863052368 26400
1.0296699744394289e-07 1.0 33.865434646606445 26600
9.959560933525679e-08 1.0 34.112834215164185 26800
7.991676998941877e-08 1.0 34.36154890060425 27000
7.442196767737385e-08 1.0 34.61480760574341 27200
6.76093474857864e-08 1.0 34.87763023376465 27400
5.8710561222363736e-08 1.0 35.12761068344116 27600
6.453132694317354e-08 1.0 35.39934682846069 27800
5.190725390041839e-08 1.0 35.644439697265625 28000
3.830529123005633e-08 1.0 35.89002728462219 28200
3.66428805767538e-08 1.0 36.141480922698975 28400
2.9378565896409636e-08 1.0 36.391104221343994 28600
2.7213241757806372e-08 1.0 36.642643451690674 28800
2.313404927317686e-08 1.0 36.884363889694214 29000
2.093147159765163e-08 1.0 37.1334228515625 29200
1.9716095895072616e-08 1.0 37.38159441947937 29400
1.7578711262455914e-08 1.0 37.634193420410156 29600
1.4025716197629823e-08 1.0 37.873963356018066 29800
1.2498347244371821e-08 1.0 38.12104034423828 30000
1.1455266175353084e-08 1.0 38.36372709274292 30200
9.341164163567672e-09 1.0 38.61712336540222 30400
8.549540246871602e-09 1.0 38.865891456604004 30600
6.519257201575979e-09 1.0 39.121201038360596 30800
7.119960279966531e-09 1.0 39.375850200653076 31000
5.336477710282672e-09 1.0 39.61997413635254 31200
4.977918605375553e-09 1.0 39.874022483825684 31400
5.005858266515783e-09 1.0 40.12401556968689 31600
2.6915219658585343e-09 1.0 40.377902030944824 31800
2.6216727957995013e-09 1.0 40.62585401535034 32000
1.9371507681276155e-09 1.0 40.87917184829712 32200
2.3422760164759636e-09 1.0 41.13392233848572 32400
1.5413387216556273e-09 1.0 41.39540219306946 32600
2.2398305521420523e-09 1.0 41.66272330284119 32800
1.6856937107290193e-09 1.0 41.91434645652771 33000
1.6577540326578876e-09 1.0 42.17091751098633 33200
1.1315568326786262e-09 1.0 42.41152024269104 33400
1.0710208661612875e-09 1.0 42.67660450935364 33600
1.1082737497170036e-09 1.0 42.940221548080444 33800
7.07805095923053e-10 1.0 43.19646167755127 34000
7.0780509481283e-10 1.0 43.44975280761719 34200
6.845220326678892e-10 1.0 43.721752882003784 34400
2.2351740208703675e-10 1.0 43.97983431816101 34600
2.793967518455176e-10 1.0 44.23010039329529 34800
3.445893256848187e-10 1.0 44.4887900352478 35000
2.8405336249814893e-10 1.0 44.756125926971436 35200
2.095475640229161e-10 1.0 45.0310845375061 35400
1.9092111225305075e-10 1.0 45.29298973083496 35600
3.5855916513671817e-10 1.0 45.543081283569336 35800
2.2351740319725978e-10 1.0 45.80284762382507 36000
3.2596287613539943e-11 1.0 46.05019664764404 36200
9.778886450595436e-11 1.0 46.31078004837036 36400
1.3969837703298182e-10 1.0 46.554768800735474 36600
1.1175870201496351e-10 1.0 46.8136031627655 36800
1.0710208969699764e-10 1.0 47.06456112861633 37000
4.1909513082138974e-11 1.0 47.32761001586914 37200
3.25962878910957e-11 1.0 47.57992672920227 37400
5.587935086870388e-11 1.0 47.835676193237305 37600
3.725290076417309e-11 1.0 48.093754291534424 37800
4.6566125955216364e-11 1.0 48.34727668762207 38000
4.190951335969473e-11 1.0 48.59442114830017 38200
0.0 1.0 48.845337867736816 38400
2.793967557312982e-11 1.0 49.091346740722656 38600
1.8626450382086545e-11 1.0 49.3538715839386 38800
2.7939675295574063e-11 1.0 49.60705828666687 39000
1.8626450382086545e-11 1.0 49.86954379081726 39200
9.313225191043273e-12 1.0 50.11693549156189 39400
1.396983778656491e-11 1.0 50.36868238449097 39600
2.793967557312982e-11 1.0 50.6104679107666 39800
0.0 1.0 51.05106329917908 40000


==> figures/dat/cycle_navigation-lscm-viz.dat <==
x y c
-31.562191 -17.840626 100.0
-57.220978 -28.415268 100.0
-6.119291 -44.06179 100.0
-79.35768 -76.26949 100.0
-55.55764 -27.027931 100.0
-21.483725 -34.967472 100.0
-29.770725 -48.11055 100.0
-24.490597 -11.669395 100.0
-37.689766 -61.609646 100.0
-28.250006 -13.7044115 100.0
-36.68668 -60.95861 100.0
-52.273724 -56.187588 100.0
-22.656622 -35.612267 100.0
-49.62085 -53.205627 100.0
-15.484426 -35.601482 100.0
-25.868809 -10.972457 100.0
-66.28028 -35.094154 100.0
-59.46376 -55.903633 100.0
-29.61649 -12.404179 100.0
-66.40284 -37.07909 100.0
-43.07931 -65.09523 100.0
-30.102875 -48.56525 100.0
-16.158216 -32.08097 100.0
-6.2216716 -29.27581 100.0
-31.516508 -15.880775 100.0
-81.24392 -65.51399 100.0
-62.24741 -59.549698 100.0
-67.48376 -35.652386 100.0
-62.04573 -59.68939 100.0
-28.325115 -13.873169 100.0
-62.41855 -64.10008 100.0
-15.637527 -41.604782 100.0
-26.6875 -12.804974 200.0
-51.9065 -30.938461 200.0
-40.23525 -62.446266 200.0
-30.92283 -17.488361 200.0
-34.22723 -11.589288 200.0
-39.47349 -63.128944 200.0
-57.11982 -55.280926 200.0
-63.54546 -35.2901 200.0
-41.232643 -61.233414 200.0
-33.099323 -10.715109 200.0
-80.05083 -64.24525 200.0
-9.926767 -31.720806 200.0
-22.701897 -41.92189 200.0
-39.763916 -60.091896 200.0
-6.5158143 -29.301128 200.0
-30.34146 -16.23467 200.0
-36.77215 -13.854233 200.0
-84.73098 -62.141434 200.0
-21.80014 -35.106136 200.0
-21.241835 -37.453808 200.0
-63.308872 -32.194626 200.0
-17.969418 -37.472565 200.0
-59.376545 -58.189964 200.0
-4.051202 -27.898956 200.0
-56.71947 -55.014683 200.0
-6.7935104 -31.041897 200.0
-32.040905 -12.857958 200.0
-52.101955 -26.213425 200.0
-70.7364 -55.378105 200.0
-55.255604 -52.220066 200.0
-55.675236 -25.907278 200.0
-29.546268 -12.664188 200.0
-67.2244 -36.57196 300.0
-75.09994 -70.82331 300.0
-30.841278 -17.234356 300.0
-69.54594 -39.102345 300.0
-5.262938 -44.12259 300.0
-20.185652 -34.580975 300.0
-58.606422 -24.21741 300.0
-51.182484 -24.621517 300.0
-30.267324 -18.45188 300.0
-71.65069 -73.48775 300.0
-54.839317 -25.924358 300.0
-25.86706 -14.062985 300.0
-99.05568 -87.34732 300.0
-76.9614 -71.516785 300.0
-29.275986 -13.414385 300.0
-42.578304 -65.359406 300.0
-19.141634 -45.86242 300.0
-27.482697 -55.045773 300.0
-36.787357 -12.428168 300.0
-16.003681 -33.12461 300.0
-25.182339 -10.296777 300.0
-8.027991 -35.08439 300.0
-17.266617 -44.105312 300.0
-53.694286 -52.852943 300.0
-68.34878 -65.26341 300.0
-10.933823 -24.472862 300.0
-37.87537 -62.732845 300.0
-61.09213 -32.715954 300.0
-39.713715 -13.768517 300.0
-82.68282 -71.01707 300.0
-37.122528 -57.33231 300.0
-79.934166 -68.06475 300.0
-44.76284 -70.375595 400.0
-51.289993 -27.266321 400.0
-6.0422664 -32.337032 400.0
-15.192472 -34.59164 400.0
-23.317564 -45.950233 400.0
-61.623886 -59.059868 400.0
-10.281556 -29.605959 400.0
-19.074926 -44.377712 400.0
-33.759064 -58.885006 400.0
-51.10449 -26.429163 400.0
-37.115673 -57.890495 400.0
-5.304618 -31.448614 400.0
-18.962378 -32.90822 400.0
-36.650715 -57.99144 400.0
-32.512066 -11.929833 400.0
-53.047703 -27.490929 400.0
-24.78027 -15.453909 400.0
-56.597473 -33.97576 400.0
-8.032023 -31.468372 400.0
-29.80454 -13.308129 400.0
-35.03402 -57.316296 400.0
-26.233662 -12.610739 400.0
-79.92739 -46.467873 400.0
-37.31676 -63.179527 400.0
-27.913664 -45.758434 400.0
-81.95222 -76.520325 400.0
-7.2442713 -33.50563 400.0
-28.451796 -13.4022875 400.0
-51.654613 -53.09672 400.0
-63.68891 -75.388985 400.0
-8.253659 -26.564869 400.0
-80.43436 -39.682003 400.0
-50.349655 -55.548466 500.0
-11.896981 -30.25015 500.0
-5.6106887 -44.852108 500.0
-30.78956 -11.670358 500.0
-90.08109 -80.8563 500.0
-11.841809 -23.296926 500.0
-34.89859 -12.105749 500.0
-32.385838 -11.128821 500.0
-88.37712 -75.39485 500.0
-29.674599 -12.330093 500.0
-11.416362 -33.443527 500.0
-53.365124 -33.878025 500.0
-26.781982 -11.460493 500.0
-20.212852 -34.376347 500.0
-21.33603 -54.451763 500.0
-31.446388 -47.625023 500.0
-74.30483 -34.2658 500.0
-46.2559 -24.173956 500.0
-58.43348 -55.728394 500.0
-37.569614 -13.370377 500.0
-29.833403 -18.2094 500.0
-54.365192 -26.500341 500.0
-81.60811 -75.136375 500.0
-24.04769 -56.318153 500.0
-54.128887 -27.446018 500.0
-18.818243 -40.50827 500.0
-54.79923 -58.625183 500.0
-17.702692 -12.713039 500.0
-53.371113 -32.2634 500.0
-15.488509 -41.583466 500.0
-52.106045 -26.208424 500.0
-83.07007 -41.266304 500.0


==> figures/dat/cycle_navigation-lstm-training.dat <==
loss accuracy time step
1.6092251539230347 0.2265625 0.0 0
1.6055063688755036 0.220546875 0.32495903968811035 200
1.5757644814252854 0.2657421875 0.6730353832244873 400
1.5183570963144302 0.2702734375 1.0343172550201416 600
1.469804271608591 0.306015625 1.371779203414917 800
1.455260130316019 0.3051953125 1.7334671020507812 1000
1.3044454737007618 0.40109375 2.0895841121673584 1200
0.9557075249031186 0.5994140625 2.4608945846557617 1400
0.7615313379466534 0.69265625 2.798647880554199 1600
0.8312780569586903 0.6503125 3.172572135925293 1800
0.5024088399298489 0.811328125 3.538010597229004 2000
0.5558621241245418 0.7875 3.9171271324157715 2200
0.5003729553241283 0.828671875 4.263848066329956 2400
0.474644231677521 0.835078125 4.630075931549072 2600
0.5240135541302152 0.8048046875 5.00102972984314 2800
0.369053798543755 0.8733984375 5.364810228347778 3000
0.34297519627492873 0.8783203125 5.72675633430481 3200
0.36040333613171244 0.8854296875 6.088362216949463 3400
0.22797929086897056 0.9248828125 6.431595802307129 3600
0.25982632395403926 0.91859375 6.799264907836914 3800
0.17989372212061425 0.9407421875 7.151128053665161 4000
0.17112436954659643 0.9415625 7.510537624359131 4200
0.16657111624401297 0.945703125 7.871097564697266 4400
0.27125022960128264 0.931015625 8.232427835464478 4600
0.19350652710185387 0.9415234375 8.596518278121948 4800
0.176299979724281 0.9465625 8.95764422416687 5000
0.15949687047832412 0.954296875 9.316043853759766 5200
0.19684646146182785 0.9476171875 9.68282699584961 5400
0.1038782885398541 0.965234375 10.041599035263062 5600
0.0850988380961644 0.9702734375 10.400582551956177 5800
0.06520864081066975 0.9777734375 10.749486446380615 6000
0.056945097206698846 0.980546875 11.123651266098022 6200
0.07437116431465256 0.97453125 11.510834455490112 6400
0.2222042307627271 0.959453125 11.85627031326294 6600
0.15656287440113373 0.9636328125 12.228994131088257 6800
0.08479409999446944 0.976875 12.592227697372437 7000
0.05651899546217464 0.9816796875 12.937726020812988 7200
0.05396044512752269 0.98328125 13.300740718841553 7400
0.053408103914698586 0.9840234375 13.651970624923706 7600
0.06705275130851078 0.9807421875 14.014729976654053 7800
0.05284487907389121 0.985703125 14.35738229751587 8000
0.10046534251283447 0.9788671875 14.723368883132935 8200
0.05204924066852982 0.984140625 15.109854459762573 8400
0.04272632303524006 0.9880859375 15.489797115325928 8600
0.02269469434337225 0.9925390625 15.83901047706604 8800
0.02937663340164363 0.99046875 16.20248055458069 9000
0.03231010923947906 0.9900390625 16.573092937469482 9200
0.06801392125922576 0.9858984375 16.910014152526855 9400
0.038508311267287355 0.990078125 17.263320684432983 9600
0.24495451644550484 0.969375 17.615415573120117 9800
0.15668414759478766 0.9670703125 17.976332664489746 10000
0.01940719478545361 0.993671875 18.34234929084778 10200
0.03061578763386933 0.9912109375 18.689237117767334 10400
0.01926932909656898 0.9934375 19.0446035861969 10600
0.025208073807589243 0.992265625 19.416441679000854 10800
0.021910161128580512 0.9921875 19.780155420303345 11000
0.015832939734282264 0.994453125 20.1336452960968 11200
0.022437502299835613 0.992109375 20.4863703250885 11400
0.029816073174351913 0.9914453125 20.846651792526245 11600
0.02369343791324354 0.99390625 21.194416999816895 11800
0.11572845856178901 0.98359375 21.569368600845337 12000
0.022607199885096633 0.9941015625 21.9425265789032 12200
0.013800036131833622 0.9962890625 22.278456211090088 12400
0.007865768495612428 0.9980078125 22.653030395507812 12600
0.03190574865129747 0.992421875 23.034765243530273 12800
0.011426313021620444 0.996875 23.405507802963257 13000
0.010652323634640198 0.9965234375 23.785401105880737 13200
0.011064318641620047 0.9969921875 24.160998344421387 13400
0.012119090367741591 0.9970703125 24.52337074279785 13600
0.011297108938815654 0.997109375 24.88290786743164 13800
0.044969969571793625 0.9919921875 25.25786590576172 14000
0.023551118191353453 0.9941015625 25.62260937690735 14200
0.013393472222232958 0.9966015625 25.982037782669067 14400
0.012248904558073264 0.9970703125 26.33631420135498 14600
0.03211677942661481 0.993125 26.688305616378784 14800
0.010402468480169774 0.99765625 27.068904876708984 15000
0.009925613649684237 0.996875 27.42995524406433 15200
0.009762142815980042 0.9971484375 27.786385774612427 15400
0.012191929667078511 0.99703125 28.145916223526 15600
0.00770489140846621 0.997890625 28.50110411643982 15800
0.009433843122824328 0.997421875 28.84805655479431 16000
0.008319052923961862 0.997890625 29.197608947753906 16200
0.007069155111403234 0.9982421875 29.58290147781372 16400
0.124994426192643 0.98359375 29.95399284362793 16600
0.004282498021202627 0.99890625 30.311968326568604 16800
0.008615623166915611 0.9975390625 30.67485523223877 17000
0.006322026581583487 0.9980859375 31.02378797531128 17200
0.009470464514706692 0.997109375 31.39315891265869 17400
0.01047185399062073 0.9976171875 31.737516164779663 17600
0.00578345964264372 0.9978125 32.10144305229187 17800
0.002980289893821464 0.9993359375 32.45896363258362 18000
0.01635189635451752 0.996484375 32.821757793426514 18200
0.002738834506035346 0.999296875 33.160789489746094 18400
0.004993263675869457 0.9984375 33.51081371307373 18600
0.009981773261251874 0.9970703125 33.882909536361694 18800
0.014526331185506933 0.9971484375 34.23654508590698 19000
0.025104791512012524 0.99453125 34.596128940582275 19200
0.0030419933638950168 0.9990234375 34.931376457214355 19400
0.003088713608549369 0.9990625 35.29406714439392 19600
0.003390892457855443 0.9991796875 35.64134907722473 19800
0.004734732306042133 0.9983984375 36.21866798400879 20000
0.0057982530688877884 0.998203125 36.58395957946777 20200
0.004977272696896762 0.9983984375 36.93688893318176 20400
0.01914967445421098 0.9959765625 37.28723621368408 20600
0.05897113404535048 0.9918359375 37.650768518447876 20800
0.004210569470924384 0.9988671875 38.03294014930725 21000
0.004079848149558529 0.9987109375 38.412144899368286 21200
0.00381652254051005 0.9991015625 38.771586179733276 21400
0.002291181944001437 0.999296875 39.12854552268982 21600
0.006473139009485749 0.99828125 39.49137902259827 21800
0.011074120473567746 0.997421875 39.84587645530701 22000
0.009209548612907383 0.9974609375 40.21402907371521 22200
0.002165818404610036 0.9994140625 40.57753944396973 22400
0.008558153301837592 0.997734375 40.94455289840698 22600
0.0018953559942292487 0.9994921875 41.289236545562744 22800
0.00119448206600282 0.999765625 41.633116245269775 23000
0.0053649050520834865 0.998515625 42.003063678741455 23200
0.005096447597225051 0.9982421875 42.37176203727722 23400
0.0026133687667879713 0.9994140625 42.74449014663696 23600
0.008338201691803987 0.9975 43.10224223136902 23800
0.0048806492466883355 0.9985546875 43.467743158340454 24000
0.0027124459681635927 0.9990234375 43.808082580566406 24200
0.002630664046232596 0.999140625 44.16892337799072 24400
0.0014221053574146937 0.999609375 44.51715111732483 24600
0.001305711330264785 0.999609375 44.85738754272461 24800
0.011738940781788188 0.9981640625 45.2057580947876 25000
0.020328376450870565 0.9971484375 45.56822872161865 25200
0.0031952249225105332 0.9991796875 45.914594650268555 25400
0.011498475436937952 0.997890625 46.265467405319214 25600
0.018456935047433943 0.996953125 46.61181926727295 25800
0.0040459706160618225 0.99875 46.96772360801697 26000
0.001274164699134417 0.9997265625 47.31151008605957 26200
0.0010824352028066641 0.9996484375 47.647018909454346 26400
0.0012882225332577946 0.999609375 47.992395877838135 26600
0.00193932122420847 0.9993359375 48.335444688797 26800
0.007731167439651472 0.99796875 48.664817571640015 27000
0.0016523716260962828 0.9994921875 49.00856614112854 27200
0.0027812591411202447 0.9991796875 49.36654448509216 27400
0.0009011757987491364 0.9996484375 49.71015763282776 27600
0.0020381104750413215 0.9992578125 50.08377933502197 27800
0.004089330191895897 0.9989453125 50.41411900520325 28000
0.004150742265273948 0.9989453125 50.7448947429657 28200
0.013802479574551399 0.9973046875 51.086227893829346 28400
0.0010401649394952983 0.9998046875 51.43522381782532 28600
0.0013970194639068723 0.9996484375 51.79015874862671 28800
0.0013852171934831859 0.9994921875 52.12691640853882 29000
0.0021595877363006365 0.999375 52.47809457778931 29200
0.0013526934815809 0.9996484375 52.82181429862976 29400
0.002039305543271439 0.999453125 53.176379919052124 29600
0.0048310644574257825 0.998984375 53.50461435317993 29800
0.0018326669303905874 0.9993359375 53.84882164001465 30000
0.0013713593718534868 0.9994921875 54.17945218086243 30200
0.003420491422275518 0.99890625 54.51365876197815 30400
0.0015273337904068284 0.999609375 54.84453058242798 30600
0.00114263156989864 0.9997265625 55.19643807411194 30800
0.000979667894762315 0.999609375 55.55060315132141 31000
0.08014324145574847 0.99203125 55.88970685005188 31200
0.003041709849094332 0.9990625 56.24717593193054 31400
0.0025347070609859656 0.999296875 56.595038652420044 31600
0.0010735558861415485 0.999765625 56.95874357223511 31800
0.0007330342158093117 0.99984375 57.293349504470825 32000
0.001106929144989408 0.999765625 57.63590168952942 32200
0.0009169511956315546 0.9996484375 57.971433877944946 32400
0.00046281056865154824 0.9998828125 58.320451974868774 32600
0.0029628074066295083 0.9992578125 58.690147161483765 32800
0.0018833263790929778 0.9993359375 59.03424549102783 33000
0.001644869508290867 0.9994140625 59.38799333572388 33200
0.0005908816722421761 0.99984375 59.710792541503906 33400
0.0007057181738764484 0.9998046875 60.0571825504303 33600
0.0023341087271501236 0.999140625 60.42401695251465 33800
0.015507358772538282 0.9970703125 60.77487325668335 34000
0.0012133960411028965 0.9996484375 61.11089825630188 34200
0.0010020202326086291 0.9998046875 61.4808132648468 34400
0.0022874591910840535 0.9994921875 61.844526290893555 34600
0.003746945023176522 0.99921875 62.18945813179016 34800
0.0009666712001853739 0.9996484375 62.55447006225586 35000
0.0005708652342991627 0.99984375 62.904890060424805 35200
0.006722634165325872 0.9987109375 63.27996253967285 35400
0.0009515170989016042 0.9997265625 63.63502335548401 35600
0.0012999196238524745 0.9996875 63.96996879577637 35800
0.002336628841071615 0.9992578125 64.32110214233398 36000
0.0009189082078364663 0.999765625 64.64863395690918 36200
0.001175130667088524 0.9995703125 65.00472903251648 36400
0.0009639589777088987 0.999609375 65.33903169631958 36600
0.0030877795337210046 0.99921875 65.71039152145386 36800
0.0038904163378879275 0.998984375 66.0536720752716 37000
0.0008524206946253798 0.9997265625 66.42841148376465 37200
0.0027435660569676656 0.99921875 66.77074909210205 37400
0.0018961280636722222 0.999453125 67.12211656570435 37600
0.000603181656642846 0.9998828125 67.46814131736755 37800
0.00041235102247810573 0.99984375 67.81359505653381 38000
0.0005049431563179496 0.9998046875 68.14302635192871 38200
0.0005078523961037718 0.9998046875 68.4808611869812 38400
0.0005173436767904604 0.9998046875 68.81645441055298 38600
0.0007991054877925308 0.999765625 69.16490340232849 38800
0.000334057134394925 0.999921875 69.5174036026001 39000
0.06833023696239024 0.9918359375 69.87153172492981 39200
0.01973932245884498 0.9973046875 70.2073221206665 39400
0.0009445149224302441 0.9998046875 70.55263710021973 39600
0.0007444440878043679 0.9998046875 70.87731075286865 39800
0.0010666659347498353 0.9996875 71.43129110336304 40000


==> figures/dat/cycle_navigation-transformer_encoder-training.dat <==
loss accuracy time step
1.7560644149780273 0.1796875 0.0 0
1.635630465745926 0.2008203125 0.5108737945556641 200
1.6194085788726806 0.2043359375 0.9982869625091553 400
1.6151201492547989 0.2005859375 1.489513874053955 600
1.60690563082695 0.2112890625 1.9726505279541016 800
1.6122454869747163 0.2058203125 2.4603047370910645 1000
1.6118863779306412 0.1994921875 2.953219175338745 1200
1.611082135438919 0.2062890625 3.447157382965088 1400
1.609090166091919 0.2129296875 3.9281952381134033 1600
1.6107573342323303 0.207421875 4.41994571685791 1800
1.6093619000911712 0.2071484375 4.910072565078735 2000
1.6098970091342926 0.2059375 5.40699577331543 2200
1.6097321647405625 0.20859375 5.897514343261719 2400
1.6077169162034988 0.2105859375 6.389886856079102 2600
1.6072888094186784 0.209140625 6.884648323059082 2800
1.6098400056362152 0.20328125 7.38308048248291 3000
1.6091285824775696 0.2072265625 7.8763697147369385 3200
1.6064180773496628 0.21109375 8.3717622756958 3400
1.6072686463594437 0.2065625 8.855834245681763 3600
1.6063659632205962 0.2100390625 9.348655223846436 3800
1.6094127577543258 0.2037109375 9.837205171585083 4000
1.6073894739151 0.2030859375 10.327166318893433 4200
1.6035827153921127 0.212578125 10.818082571029663 4400
1.6091962796449661 0.2065625 11.308041095733643 4600
1.604899069070816 0.209375 11.795461654663086 4800
1.6031762951612472 0.2071484375 12.287293195724487 5000
1.6067091929912567 0.2097265625 12.777339696884155 5200
1.6062699037790298 0.2074609375 13.269219636917114 5400
1.6030652350187302 0.210859375 13.764613151550293 5600
1.604576010107994 0.204921875 14.258206605911255 5800
1.607025295495987 0.2097265625 14.746310949325562 6000
1.6027736884355546 0.2079296875 15.238633155822754 6200
1.6093873417377471 0.196640625 15.735218524932861 6400
1.6042628020048142 0.20515625 16.22159481048584 6600
1.6058050656318665 0.2089453125 16.713723182678223 6800
1.6051459515094757 0.19875 17.21043109893799 7000
1.6071796029806138 0.2076953125 17.697649717330933 7200
1.603652240037918 0.2067578125 18.18898344039917 7400
1.6043440234661102 0.2043359375 18.677107095718384 7600
1.6057776510715485 0.20953125 19.167054891586304 7800
1.6015175890922546 0.2087109375 19.65545964241028 8000
1.6025306731462479 0.2158984375 20.149438858032227 8200
1.608999297618866 0.2007421875 20.64725399017334 8400
1.601701070666313 0.2104296875 21.142784595489502 8600
1.5984644389152527 0.2146875 21.62943387031555 8800
1.6036234802007676 0.214140625 22.12288999557495 9000
1.5954990541934968 0.2113671875 22.616633653640747 9200
1.5988983744382859 0.20984375 23.104604244232178 9400
1.604475011229515 0.2073828125 23.59402322769165 9600
1.600174456834793 0.208203125 24.080670833587646 9800
1.601984011530876 0.2056640625 24.572514533996582 10000
1.601564905643463 0.2101171875 25.060537099838257 10200
1.6021939349174499 0.2092578125 25.546024560928345 10400
1.60623075902462 0.206171875 26.035277605056763 10600
1.6009666389226913 0.20734375 26.53190040588379 10800
1.6027207297086716 0.2092578125 27.022359371185303 11000
1.6041907304525376 0.2112890625 27.51219129562378 11200
1.604258577823639 0.2080859375 27.998907804489136 11400
1.6064379984140396 0.20875 28.4924898147583 11600
1.5954713135957719 0.20859375 28.972924947738647 11800
1.6058090561628342 0.209921875 29.46656847000122 12000
1.6047459506988526 0.2042578125 29.94480538368225 12200
1.5969665282964707 0.212578125 30.414484977722168 12400
1.6020270133018493 0.2061328125 30.890072345733643 12600
1.6004943287372588 0.2118359375 31.371338605880737 12800
1.5937585872411728 0.21109375 31.84686040878296 13000
1.6001817005872727 0.209921875 32.32551860809326 13200
1.601360446214676 0.2101171875 32.8021776676178 13400
1.6042947149276734 0.2090234375 33.27521777153015 13600
1.6044338876008988 0.209296875 33.746766090393066 13800
1.6007979655265807 0.205 34.22110962867737 14000
1.6045257538557052 0.2068359375 34.69538235664368 14200
1.6014617609977722 0.2105859375 35.16668438911438 14400
1.5946437335014343 0.21515625 35.6387083530426 14600
1.5965566968917846 0.2099609375 36.112868547439575 14800
1.6009030669927597 0.216328125 36.592185497283936 15000
1.59813123524189 0.2123046875 37.06550145149231 15200
1.6020890879631042 0.206953125 37.538830280303955 15400
1.601736807823181 0.2127734375 38.01298189163208 15600
1.601430401802063 0.208984375 38.487788677215576 15800
1.6067277842760086 0.21171875 38.955601930618286 16000
1.599350680708885 0.21125 39.427249908447266 16200
1.604823384284973 0.2033203125 39.913398027420044 16400
1.5960304474830627 0.2094140625 40.39535140991211 16600
1.5991771680116653 0.207890625 40.869072914123535 16800
1.6040525829792023 0.207734375 41.346200466156006 17000
1.5907458800077439 0.210703125 41.823450565338135 17200
1.598914725780487 0.210234375 42.298269510269165 17400
1.5920791172981261 0.2140234375 42.769392251968384 17600
1.600637924671173 0.2113671875 43.243436336517334 17800
1.5952477860450744 0.21359375 43.719043493270874 18000
1.6000459009408952 0.2051171875 44.19456100463867 18200
1.5914481806755065 0.2134375 44.661951541900635 18400
1.5984103494882584 0.208125 45.12945079803467 18600
1.6005094760656358 0.2041796875 45.60076713562012 18800
1.605867560505867 0.20453125 46.07325887680054 19000
1.5971138298511505 0.208515625 46.54966640472412 19200
1.597957645058632 0.2060546875 47.01426696777344 19400
1.6050157099962234 0.208828125 47.488635778427124 19600
1.6011264997720718 0.2058984375 47.95644521713257 19800
1.5951305145025254 0.2098046875 48.628283739089966 20000
1.6012888073921203 0.205390625 49.1257643699646 20200
1.6047197270393372 0.206796875 49.61503839492798 20400
1.5911600518226623 0.2163671875 50.10607552528381 20600
1.5995792323350906 0.211796875 50.59805130958557 20800
1.606357810497284 0.204609375 51.104315757751465 21000
1.6070938420295715 0.2044140625 51.60732817649841 21200
1.6032734137773514 0.212265625 52.1004958152771 21400
1.6010293841362 0.2081640625 52.5932183265686 21600
1.6040791034698487 0.2020703125 53.084622859954834 21800
1.5996839320659637 0.2069921875 53.57837533950806 22000
1.5946307462453841 0.2060546875 54.07433867454529 22200
1.6038022273778916 0.2054296875 54.57116460800171 22400
1.6013268804550171 0.2131640625 55.064969301223755 22600
1.6039510619640351 0.2088671875 55.557889461517334 22800
1.5962630093097687 0.2102734375 56.049434661865234 23000
1.604695188999176 0.2074609375 56.547034740448 23200
1.602093945145607 0.208515625 57.04183530807495 23400
1.599460949897766 0.2095703125 57.54029417037964 23600
1.593810537457466 0.213671875 58.035770893096924 23800
1.600994384288788 0.2094921875 58.53370428085327 24000
1.5979566115140915 0.207265625 59.02228665351868 24200
1.6036303520202637 0.2088671875 59.517871141433716 24400
1.6058403581380845 0.2073828125 60.01102066040039 24600
1.6057975667715072 0.209453125 60.49968767166138 24800
1.6079250705242156 0.2065234375 60.98994565010071 25000
1.6020524662733078 0.2116015625 61.4856903553009 25200
1.601184037923813 0.21203125 61.97372555732727 25400
1.6032818466424943 0.21140625 62.45549488067627 25600
1.6091288512945174 0.2077734375 62.94287919998169 25800
1.6065561801195145 0.2058203125 63.42693495750427 26000
1.6056077426671982 0.206171875 63.9023232460022 26200
1.605664901137352 0.211484375 64.3811502456665 26400
1.6058413940668106 0.203203125 64.85962700843811 26600
1.606852163672447 0.202578125 65.3358564376831 26800
1.603643270134926 0.2134375 65.81210398674011 27000
1.606708639860153 0.20953125 66.28896188735962 27200
1.6082921189069748 0.2053125 66.76949119567871 27400
1.6048848450183868 0.20875 67.24610543251038 27600
1.6035117173194886 0.20921875 67.72703123092651 27800
1.597304630279541 0.2101171875 68.19727301597595 28000
1.6035929995775222 0.207890625 68.66659474372864 28200
1.6020653384923935 0.2084375 69.14408612251282 28400
1.6011986869573593 0.205234375 69.61985421180725 28600
1.6038517546653748 0.20828125 70.10132694244385 28800
1.597883254289627 0.207890625 70.57463669776917 29000
1.5997324341535568 0.2095703125 71.05295658111572 29200
1.6031470119953155 0.2073828125 71.53125190734863 29400
1.5994100469350814 0.2128125 72.01112985610962 29600
1.5993580049276352 0.2075 72.48346734046936 29800
1.5969739907979965 0.2112109375 72.96158337593079 30000
1.6026947116851806 0.20890625 73.43565535545349 30200
1.604283432364464 0.205390625 73.90866661071777 30400
1.6040581023693086 0.209296875 74.37858653068542 30600
1.595311262011528 0.212109375 74.85479593276978 30800
1.5979981374740602 0.211328125 75.33047127723694 31000
1.60736010491848 0.1994921875 75.80133700370789 31200
1.5986891144514084 0.20390625 76.27712941169739 31400
1.597387506365776 0.205703125 76.74738049507141 31600
1.597683378458023 0.2109375 77.22993803024292 31800
1.6028017449378966 0.2123828125 77.70341348648071 32000
1.604684117436409 0.2076171875 78.17774629592896 32200
1.5974372816085816 0.20953125 78.64608335494995 32400
1.6060052627325059 0.208359375 79.12593078613281 32600
1.6031725305318831 0.2033984375 79.60751128196716 32800
1.6010111057758332 0.2082421875 80.08113360404968 33000
1.6010326063632965 0.2154296875 80.55790972709656 33200
1.6039659923315048 0.2082421875 81.02166819572449 33400
1.6022272765636445 0.20671875 81.4948079586029 33600
1.6045909768342972 0.2085546875 81.97976160049438 33800
1.6054955035448075 0.202890625 82.454922914505 34000
1.5998425143957138 0.2101171875 82.93340682983398 34200
1.6023222744464873 0.2103515625 83.41651391983032 34400
1.6007389044761657 0.20671875 83.89311361312866 34600
1.6009745168685914 0.211015625 84.365891456604 34800
1.6067031407356263 0.2072265625 84.84486317634583 35000
1.6047600758075715 0.20375 85.3195743560791 35200
1.6044149965047836 0.20296875 85.80399322509766 35400
1.6037019711732865 0.2136328125 86.28660559654236 35600
1.5984649062156677 0.20921875 86.76007151603699 35800
1.6030549842119217 0.209609375 87.23826670646667 36000
1.6046655589342118 0.2087890625 87.70942902565002 36200
1.6013419425487518 0.2091796875 88.1895260810852 36400
1.5928155773878097 0.211640625 88.66260623931885 36600
1.6085856753587722 0.2051171875 89.14296960830688 36800
1.6015479761362075 0.2105859375 89.6174042224884 37000
1.5958042746782304 0.21796875 90.10045981407166 37200
1.5801371437311174 0.22796875 90.57512855529785 37400
1.5988373094797135 0.2158984375 91.05461740493774 37600
1.5844677200913428 0.226015625 91.53312516212463 37800
1.582194520533085 0.22390625 92.00176453590393 38000
1.5863287222385407 0.22515625 92.47278499603271 38200
1.585067897439003 0.21828125 92.94626188278198 38400
1.58144508600235 0.2259765625 93.41906309127808 38600
1.5686529833078384 0.22875 93.89379262924194 38800
1.598822757601738 0.2069140625 94.36917567253113 39000
1.5936403134465218 0.2197265625 94.84667229652405 39200
1.5692336603999137 0.2347265625 95.32315921783447 39400
1.57635807543993 0.2233984375 95.79548358917236 39600
1.570057255923748 0.23125 96.26360845565796 39800
1.5790743735432624 0.230703125 96.93303632736206 40000


==> figures/dat/duplicate_string-lscm-training.dat <==
loss accuracy time step
0.6929636001586914 0.5065104365348816 0.0 0
0.6500847402215004 0.6086096599698066 0.5174829959869385 200
0.598042245968245 0.6432530796527862 1.0205390453338623 400
0.5586239173283684 0.6727017882466316 1.4996438026428223 600
0.5206591502727679 0.6959604766964912 1.9455280303955078 800
0.5063196058529956 0.7056430131196976 2.4206576347351074 1000
0.46776632982217736 0.7329672399163246 2.886852741241455 1200
0.4536732872790287 0.7427829724550247 3.3657541275024414 1400
0.39552301118652794 0.7821893492341041 3.809558391571045 1600
0.4050521692634718 0.7798975041508674 4.288939952850342 1800
0.35898042629890353 0.8072659370303154 4.762514591217041 2000
0.34156432956220667 0.8180470874905587 5.334391355514526 2200
0.28314778750538605 0.8525183874368668 5.85944676399231 2400
0.27199646862344934 0.8574500766396522 6.4064412117004395 2600
0.26438157081183533 0.861677365899086 6.9459803104400635 2800
0.2186975066340682 0.886879307627678 7.456944942474365 3000
0.20159295311419612 0.8951494523882866 7.957825660705566 3200
0.19522699117412884 0.8995607808232308 8.452661514282227 3400
0.17853590485495843 0.9120221167802811 8.927436351776123 3600
0.1645586417614797 0.9158062934875488 9.427645444869995 3800
0.15693081934470268 0.9222030749917031 9.913150787353516 4000
0.14232829594804108 0.9285364484786988 10.445542335510254 4200
0.1357924919641819 0.9311953020095826 10.952488660812378 4400
0.12040599346275414 0.9399076816439629 11.456946849822998 4600
0.14948132626392108 0.9274081817269325 11.950273990631104 4800
0.1132388591304232 0.9441069346666336 12.448787689208984 5000
0.10212415849360684 0.9495607915520669 12.961556673049927 5200
0.11372031654125742 0.9442672610282898 13.497285842895508 5400
0.09214597864215189 0.9553432887792588 13.994669914245605 5600
0.1276421589356731 0.941268660724163 14.493360996246338 5800
0.08546423309839211 0.960971842110157 14.974612951278687 6000
0.08581836256485759 0.9599110701680184 15.480665683746338 6200
0.09563244337901322 0.9542083731293678 16.00745415687561 6400
0.07588094070476016 0.9640436565876007 16.496551513671875 6600
0.08018741348033927 0.9631037926673889 17.005966424942017 6800
0.06959695506698609 0.9684597769379616 17.51404881477356 7000
0.05894155060720777 0.9732361963391304 18.00561833381653 7200
0.06531355903306121 0.9697217422723771 18.54745841026306 7400
0.04064613317422754 0.9821248799562454 19.09012007713318 7600
0.06429821927781176 0.9715652793645859 19.6369411945343 7800
0.04530966480520192 0.9802350947260856 20.16682505607605 8000
0.05300684746831394 0.9767999342083931 20.732197046279907 8200
0.05042391694824801 0.9779153126478195 21.31137251853943 8400
0.0451442938611035 0.9808832249045372 21.867632150650024 8600
0.07627569870889488 0.9700852540135384 22.38171696662903 8800
0.05114849206633607 0.9800398108363152 22.911706924438477 9000
0.04048934971019433 0.9843217235803604 23.453240394592285 9200
0.022154585654438962 0.991131561100483 23.98522424697876 9400
0.030281660607145114 0.9878725710511208 24.50611114501953 9600
0.026347642382136202 0.9894738289713859 25.047013998031616 9800
0.035682970578130836 0.9857121253013611 25.56761598587036 10000
0.024545622514323212 0.9907588478922844 26.104485750198364 10200
0.016172127978954336 0.9939038562774658 26.626150608062744 10400
0.026122003063402417 0.9897911223769188 27.131033420562744 10600
0.0345581455340141 0.9875699332356453 27.653352975845337 10800
0.01843852675239873 0.9932703587412834 28.15160036087036 11000
0.011877237954587372 0.9958807691931725 28.64974880218506 11200
0.013496217309885879 0.995213406085968 29.163944959640503 11400
0.017487143523961777 0.9939238470792771 29.69853138923645 11600
0.019627586520167595 0.9929039677977562 30.24395489692688 11800
0.010315908454751934 0.9966711011528969 30.80979871749878 12000
0.017911663764133435 0.9947934177517891 31.408063650131226 12200
0.019853316284638822 0.993359267115593 31.962249994277954 12400
0.008301397844056736 0.9975894266366958 32.5524365901947 12600
0.009446965566450558 0.9970993468165398 33.14777946472168 12800
0.005923107575330278 0.9984149786829949 33.717347383499146 13000
0.00525676842352766 0.9985702455043792 34.297215700149536 13200
0.003786207475797596 0.9990970936417579 34.858620405197144 13400
0.002087044954066073 0.9996118378639222 35.41604471206665 13600
0.01125403508389752 0.9968638187646865 35.970985651016235 13800
0.02961393650740888 0.9908511236310005 36.55061411857605 14000
0.004573615350444697 0.9990085276961327 37.09724974632263 14200
0.003439564880769126 0.9992240208387375 37.633795976638794 14400
0.0015463035701677086 0.9998607313632966 38.189563035964966 14600
0.0009123493350207923 0.999978207051754 38.7318799495697 14800
0.0026634416440728613 0.9994153070449829 39.300042390823364 15000
0.014183037820803292 0.9958328223228454 39.857779026031494 15200
0.04075242722170515 0.9916198092699051 40.40709900856018 15400
0.005234906875930392 0.9987319028377533 40.96706676483154 15600
0.0012133425360843831 0.9999604660272599 41.52701473236084 15800
0.0008941804255391617 0.9999828726053238 42.06726551055908 16000
0.0007127672382182482 0.9999915981292724 42.61831212043762 16200
0.0006482458768039123 0.9999952048063279 43.197144746780396 16400
0.0004915793780594413 0.999994500875473 43.728508949279785 16600
0.0004320433170926208 0.9999994421005249 44.25752282142639 16800
0.0003133905566573958 0.9999981024861335 44.788387060165405 17000
0.016145564906957476 0.9959207803010941 45.29643988609314 17200
0.018538338192904576 0.9945626306533814 45.825326681137085 17400
0.0013997009853846975 0.99982834815979 46.317301511764526 17600
0.0008113993746223969 0.99998914539814 46.85070323944092 17800
0.0005454469124128991 0.9999973285198211 47.369393825531006 18000
0.0004664176230937755 0.9999984136223793 47.90316033363342 18200
0.00032651169533210123 0.9999989986419677 48.401671171188354 18400
0.0002710456489137414 0.9999994993209839 48.92753624916077 18600
0.00027076040132044453 0.9999982386827468 49.468103647232056 18800
0.0002061398630308986 0.9999994722008705 50.02030968666077 19000
0.00019736319637445377 1.0 50.54984164237976 19200
0.00015006378670165077 1.0 51.046329975128174 19400
0.00015977952855621423 1.0 51.572436809539795 19600
0.00011881785007574308 1.0 52.078070640563965 19800
0.00014910598036152578 0.9999994084239006 52.81533122062683 20000
0.0001155042856299815 0.9999990111589432 53.388609647750854 20200
0.03800755574071033 0.9910823714733124 53.90813088417053 20400
0.031746168614286786 0.989616391658783 54.415608644485474 20600
0.002121837713470942 0.9997937527298927 54.93902230262756 20800
0.000928674622455179 0.9999859565496445 55.480602979660034 21000
0.0006761923430644057 0.9999948212504387 56.02203392982483 21200
0.00046494359189634736 0.9999962264299392 56.538925886154175 21400
0.00036681022061881843 0.9999977898597717 57.08258891105652 21600
0.0003059823556503671 0.9999989116191864 57.646066665649414 21800
0.000247649342373939 0.999999326467514 58.19390392303467 22000
0.007464319171404537 0.9982893145084382 58.72353649139404 22200
0.010606188890891826 0.9969575503468513 59.24148440361023 22400
0.0019835267626261022 0.9996056294441223 59.768731355667114 22600
0.000485681902482491 0.9999595230817795 60.2752149105072 22800
0.0009889583064068086 0.9998017993569374 60.77808499336243 23000
0.000632208582668361 0.9999090051651001 61.30865478515625 23200
0.000672429310380318 0.9998973137140275 61.83477163314819 23400
0.0003575193715641367 0.9999704667925835 62.371983766555786 23600
0.0017971078130053497 0.9995816290378571 62.89626097679138 23800
0.010640246723570747 0.9970566937327385 63.42029428482056 24000
0.013099245414569012 0.9964519116282463 63.911356925964355 24200
0.001221054204359895 0.9998323145508766 64.43000888824463 24400
0.0003532939920705047 0.9999978595972061 64.93903470039368 24600
0.00023636009661849754 0.9999982804059983 65.43593263626099 24800
0.0002022780402305102 1.0 65.95156502723694 25000
0.00017940171459574828 1.0 66.47074508666992 25200
0.00014276817204454063 1.0 66.97853708267212 25400
0.00013471194372822738 1.0 67.49506402015686 25600
0.00010514735728632374 0.9999990233778954 68.00237917900085 25800
0.00010987664186002278 1.0 68.52099108695984 26000
9.092505289470587e-05 1.0 69.03095149993896 26200
7.364980021346668e-05 1.0 69.54221057891846 26400
6.693043426981405e-05 1.0 70.05611276626587 26600
5.886268210704593e-05 1.0 70.56287860870361 26800
5.086170634775566e-05 1.0 71.05999088287354 27000
4.962676707027214e-05 1.0 71.57374429702759 27200
4.9801869524093156e-05 1.0 72.1053626537323 27400
3.935514596143719e-05 1.0 72.61798596382141 27600
4.340653706830011e-05 1.0 73.1541702747345 27800
3.141569963809099e-05 1.0 73.6410276889801 28000
2.768049911400672e-05 1.0 74.1329333782196 28200
2.6306131317377357e-05 1.0 74.64575719833374 28400
2.2789730087731107e-05 1.0 75.15665459632874 28600
2.42478249421052e-05 1.0 75.68383741378784 28800
0.04352319390457396 0.9877161586284637 76.18614292144775 29000
0.0036211615172225685 0.9990686643123626 76.72341418266296 29200
0.0007046892313348784 0.9999469295144081 77.25428915023804 29400
0.0005186943927560361 0.9999722981452942 77.78659772872925 29600
0.0003078322613316331 0.9999934738874435 78.31798100471497 29800
0.0002742224397252158 0.9999961477518081 78.8825523853302 30000
0.0002017443552523446 0.9999984532594681 79.41903448104858 30200
0.00017241123001440428 1.0 79.94637823104858 30400
0.00013106514278149461 0.9999995118379593 80.48137831687927 30600
0.0001431404313262874 0.9999994993209839 81.00359439849854 30800
0.00013118282773348256 1.0 81.53287935256958 31000
9.817468125191908e-05 0.9999994421005249 82.0295250415802 31200
9.099365442693852e-05 0.9999994722008705 82.53575778007507 31400
8.736877728182435e-05 1.0 83.0497305393219 31600
7.984158872559988e-05 1.0 83.60712456703186 31800
6.247675968012344e-05 1.0 84.11499238014221 32000
4.566510965489101e-05 1.0 84.62668657302856 32200
4.298557616920107e-05 1.0 85.1183078289032 32400
4.063532083264931e-05 1.0 85.6288857460022 32600
4.501308097673018e-05 1.0 86.16096758842468 32800
3.588449669138072e-05 1.0 86.700035572052 33000
3.176677405896555e-05 1.0 87.24374008178711 33200
2.7120511977827278e-05 1.0 87.74225115776062 33400
2.718362882717429e-05 1.0 88.28115653991699 33600
2.6425747553560085e-05 1.0 88.84502744674683 33800
2.1374923089467757e-05 1.0 89.38482761383057 34000
1.7127789820534645e-05 1.0 89.91859936714172 34200
2.15785833717419e-05 1.0 90.47218227386475 34400
1.796055511086081e-05 1.0 91.0185604095459 34600
1.4909863922305533e-05 1.0 91.55046319961548 34800
1.4326716218420188e-05 1.0 92.13424158096313 35000
1.1855072947319911e-05 1.0 92.67206954956055 35200
1.193428011038833e-05 1.0 93.23066258430481 35400
9.594988187551224e-06 1.0 93.7699921131134 35600
8.25155373492592e-06 1.0 94.28915429115295 35800
8.1471018368795e-06 1.0 94.83262610435486 36000
6.129678581352494e-06 1.0 95.34155058860779 36200
7.042134270331956e-06 1.0 95.8883445262909 36400
0.01349819060612626 0.9970031324028968 96.4106833934784 36600
0.03358579729434463 0.9912833172082901 96.97829794883728 36800
0.000930649085119033 0.9998512274026871 97.52203965187073 37000
0.0004515335400469667 0.999990145266056 98.10636687278748 37200
0.00024366351255935114 0.9999951666593552 98.62858414649963 37400
0.0002230932733601776 0.999996793270111 99.15957832336426 37600
0.0001590341899895975 0.999998675584793 99.69283533096313 37800
0.0001399386443080175 0.9999988484382629 100.247230052948 38000
0.0001043875517837023 0.9999983412027359 100.76718473434448 38200
9.171358638809579e-05 0.999999326467514 101.2950005531311 38400
8.725132839117578e-05 1.0 101.81378316879272 38600
8.370392096765044e-05 1.0 102.34452486038208 38800
6.841621245087027e-05 1.0 102.8800892829895 39000
6.779260760481521e-05 1.0 103.41598773002625 39200
5.43835055984232e-05 0.9999994722008705 103.92818403244019 39400
5.100096712340019e-05 0.9999994722008705 104.46259307861328 39600
3.9951596542664446e-05 1.0 104.96095061302185 39800
3.868000010456285e-05 1.0 105.67668414115906 40000


==> figures/dat/duplicate_string-lscm-viz.dat <==
x y c
-24.009106 -7.959733 100.0
-25.877808 -5.169236 100.0
-26.132082 -4.1720963 100.0
-28.817577 -2.8100436 100.0
-32.503284 0.7789173 100.0
-30.896082 -0.5096507 100.0
-27.663813 -3.3989162 100.0
-30.57461 -1.6168183 100.0
-8.938926 -24.728506 100.0
-6.9949007 -28.302294 100.0
-28.410522 -2.1822495 100.0
-31.525827 -1.3499038 100.0
-6.8851833 -25.070696 100.0
-12.375792 -23.562199 100.0
-11.913685 -24.462206 100.0
-29.26076 -1.8097436 100.0
-8.743028 -25.833492 100.0
-1.6872787 -33.241375 100.0
-8.626385 -26.42222 100.0
-10.426108 -24.637497 100.0
-30.14678 -1.1962295 100.0
-4.2626605 -29.304327 100.0
-7.829962 -25.25615 100.0
-28.555788 -3.0615559 100.0
-23.50946 -9.0235 100.0
-3.1150818 -31.022156 100.0
-9.071451 -27.993479 100.0
-30.407135 -2.1014404 100.0
-29.669415 -2.7227 100.0
-11.493414 -24.061047 100.0
-26.5382 -5.3388476 100.0
-10.891321 -21.403828 100.0
-13.839653 -24.061977 200.0
-19.972656 -17.301554 200.0
-24.691067 -11.233234 200.0
-12.716716 -21.230661 200.0
-12.73247 -24.208364 200.0
-12.28744 -25.436739 200.0
-16.124054 -21.813156 200.0
-19.680475 -15.836147 200.0
-18.13455 -18.133392 200.0
-22.421873 -13.231653 200.0
-12.209131 -23.480497 200.0
-23.136917 -15.291344 200.0
-17.493563 -19.660408 200.0
-20.016956 -15.441015 200.0
-18.473488 -18.457779 200.0
-12.369696 -24.99582 200.0
-10.5961 -24.762478 200.0
-17.010942 -20.459776 200.0
-21.715769 -16.654016 200.0
-25.583445 -9.361095 200.0
-17.757511 -21.0279 200.0
-20.567797 -13.996443 200.0
-22.761696 -10.545967 200.0
-13.795227 -23.17521 200.0
-22.277529 -12.30471 200.0
-21.776302 -15.057009 200.0
-24.831648 -9.911776 200.0
-12.418857 -22.793913 200.0
-13.074794 -21.000292 200.0
-21.211552 -16.62639 200.0
-9.988116 -23.970787 200.0
-23.936186 -16.609388 200.0
-1.7283657 -29.533308 300.0
-2.041478 -29.492138 300.0
-1.7723188 -28.460426 300.0
2.6110322 -35.114 300.0
-27.842466 -2.3533397 300.0
-2.4491892 -29.040154 300.0
-2.580092 -28.995573 300.0
-2.9229 -26.397211 300.0
-3.3371193 -27.817846 300.0
-24.66148 -7.41029 300.0
-23.961246 -3.6642034 300.0
-29.29201 -2.1362422 300.0
-27.680983 -3.9354808 300.0
-7.017811 -21.934519 300.0
-2.191535 -29.546011 300.0
-21.955442 -5.970277 300.0
-5.6114893 -25.267225 300.0
-14.494858 -16.241545 300.0
-1.9940534 -28.733671 300.0
-17.740234 -13.018152 300.0
-8.928607 -19.99356 300.0
-6.7624636 -19.504366 300.0
-4.8202276 -26.227749 300.0
-22.423504 -5.142004 300.0
-21.318129 -5.603114 300.0
1.0611179 -32.86768 300.0
-2.5290666 -27.657595 300.0
-2.7171004 -29.091806 300.0
-25.427582 -4.79121 300.0
-5.309454 -22.973032 300.0
-1.1490984 -27.755987 300.0
-29.456764 -2.070191 300.0
-30.553572 -7.065482 400.0
-30.374928 -6.566734 400.0
-31.801918 -4.573286 400.0
-28.218063 -7.226688 400.0
-32.39359 -4.151346 400.0
-29.922523 -7.264594 400.0
-28.617092 -8.343096 400.0
-32.11772 -5.2246823 400.0
-31.45418 -6.580733 400.0
-29.708536 -6.625985 400.0
-31.104862 -4.664297 400.0
-33.3639 -3.473608 400.0
-32.43046 -3.935166 400.0
-27.856787 -9.191854 400.0
-33.055923 -3.9602022 400.0
-32.601444 -5.043156 400.0
-29.759161 -6.72258 400.0
-30.722586 -6.1355524 400.0
-28.414524 -9.106997 400.0
-31.149246 -6.1086655 400.0
-26.98711 -9.413637 400.0
-29.177408 -8.470949 400.0
-32.12891 -3.9347823 400.0
-31.113224 -5.530297 400.0
-30.24731 -5.0038757 400.0
-31.08568 -5.342908 400.0
-30.888002 -5.9705186 400.0
-30.191841 -5.4710603 400.0
-29.690819 -8.506308 400.0
-31.068016 -7.2435484 400.0
-30.163645 -6.961503 400.0
-25.523684 -10.40691 400.0
-6.538685 -22.71453 500.0
-8.891943 -18.849533 500.0
-7.200156 -21.14451 500.0
-7.10349 -22.91187 500.0
-9.468079 -19.103918 500.0
-7.7812204 -21.819662 500.0
-6.8272023 -22.253103 500.0
-5.1868677 -24.002743 500.0
-9.900012 -18.38857 500.0
-5.818925 -22.707079 500.0
-9.537228 -18.724434 500.0
-7.2789946 -20.573193 500.0
-9.979485 -17.42459 500.0
-8.700546 -19.127337 500.0
-4.879873 -23.92664 500.0
-4.961359 -24.14759 500.0
-4.905831 -23.386904 500.0
-10.463362 -18.663538 500.0
-7.4053307 -22.252718 500.0
-7.5724983 -21.85324 500.0
-8.423538 -19.612019 500.0
-7.022591 -21.937841 500.0
-10.606529 -16.688017 500.0
-9.816472 -20.01269 500.0
-7.564023 -20.95876 500.0
-10.714717 -19.4699 500.0
-5.49403 -23.342903 500.0
-10.701531 -18.885803 500.0
-11.058839 -16.98688 500.0
-9.153842 -19.346684 500.0
-7.9600096 -20.901918 500.0
-8.250264 -19.033842 500.0


==> figures/dat/duplicate_string-lstm-training.dat <==
loss accuracy time step
0.6927891373634338 0.5099826455116272 0.0 0
0.6717260360717774 0.60040094897151 0.8392488956451416 200
0.6500009481608867 0.6159533995389939 1.7968716621398926 400
0.6391185738146306 0.6150423380732536 2.8026740550994873 600
0.6161816482245922 0.6345134380459786 3.735051393508911 800
0.6118701288104057 0.6339319774508476 4.732970952987671 1000
0.5905644724145531 0.6501728114485741 5.714674711227417 1200
0.5717247852915898 0.6635884150862694 6.741003513336182 1400
0.5323567351233214 0.6928915584087372 7.6596293449401855 1600
0.5432262695301324 0.6858738365769387 8.696330547332764 1800
0.5144973901938648 0.7063483718037605 9.710478782653809 2000
0.5000638957030605 0.7174432277679443 10.769368886947632 2200
0.4580789943772834 0.7450473964214325 11.727002143859863 2400
0.4576642538397573 0.7437582960724831 12.749568939208984 2600
0.45712659005308526 0.7439740493893623 13.792709350585938 2800
0.41788782566145527 0.7716656485199929 14.811032056808472 3000
0.3859577046800405 0.7897481894493104 15.81530499458313 3200
0.3504740794701502 0.8114325445890427 16.821792364120483 3400
0.2981283165561035 0.8402721127867698 17.77441930770874 3600
0.28501942025206517 0.8460467198491096 18.800695419311523 3800
0.2599735532834893 0.8633416903018951 19.768407583236694 4000
0.25548435736534886 0.8667573148012161 20.768717050552368 4200
0.2524136279663071 0.8701490768790245 21.76393723487854 4400
0.21128714928869158 0.8893476834893227 22.762418746948242 4600
0.20226491380948575 0.8938735473155975 23.77068066596985 4800
0.22655273658630903 0.8873725008964538 24.7703115940094 5000
0.17584844404336764 0.9093163546919822 25.77003812789917 5200
0.1729069118067855 0.9092763841152192 26.795428037643433 5400
0.15824793477280763 0.9184304070472717 27.7885799407959 5600
0.1839300819671189 0.908204828798771 28.788444757461548 5800
0.12997019859976716 0.9327902218699455 29.74718928337097 6000
0.14180352355644574 0.9261904564499855 30.786750316619873 6200
0.14923271217165165 0.9216871052980423 31.874343633651733 6400
0.1360560014796647 0.9340255489945412 32.83719778060913 6600
0.16531036952655995 0.9204729110002517 33.8810019493103 6800
0.11685243933679886 0.9412645837664604 34.89262342453003 7000
0.11318505680050293 0.9430380928516388 35.84826326370239 7200
0.1223883170100089 0.937979108095169 36.86478590965271 7400
0.08904206924329629 0.9563169556856156 37.83319425582886 7600
0.1147138549372903 0.9427692505717278 38.849772214889526 7800
0.09554055183667515 0.9521890854835511 39.79228138923645 8000
0.11223476282499177 0.9474220088124276 40.80848979949951 8200
0.1008525818738417 0.9499576950073242 41.89534306526184 8400
0.15034246496368722 0.9354212084412574 42.953091859817505 8600
0.09824338493330288 0.9551242259144783 43.91939997673035 8800
0.09771855567252714 0.9548129624128342 44.926762342453 9000
0.09845528424473741 0.9551795074343681 45.96090292930603 9200
0.08820735019038693 0.9630645889043808 46.88619947433472 9400
0.11445623843810608 0.9557369041442871 47.86124300956726 9600
0.07315272002859274 0.965920897424221 48.8262939453125 9800
0.08085722261868795 0.962146309018135 49.821521282196045 10000
0.07591379805871838 0.9644809383153915 50.83001112937927 10200
0.0717031778087221 0.9675940200686455 51.7874653339386 10400
0.061905068161504456 0.9712000548839569 52.77597522735596 10600
0.07660502298696883 0.9652888029813766 53.81922388076782 10800
0.0627386964283869 0.970659841299057 54.835301637649536 11000
0.07141376588623644 0.9692906600236892 55.8248929977417 11200
0.08049707214468071 0.9663576287031174 56.81137681007385 11400
0.06260851503042432 0.9713034054636955 57.81574320793152 11600
0.06778500211530628 0.9700657171010971 58.788933515548706 11800
0.06037631319826687 0.9741244953870773 59.835307359695435 12000
0.06141766830025517 0.9754349607229232 60.87276291847229 12200
0.04584240912945461 0.9802357390522957 61.796741247177124 12400
0.09418783841341792 0.9634833350777626 62.84122157096863 12600
0.06304263503012407 0.9718405383825303 63.909043073654175 12800
0.05746243257244714 0.9766136980056763 64.94150710105896 13000
0.05527478938737659 0.9767588582634926 66.0095694065094 13200
0.04570612418538076 0.980324302315712 67.06005835533142 13400
0.04905284592639873 0.9794923013448715 68.06523394584656 13600
0.04433349387219096 0.9818692439794541 69.05454754829407 13800
0.058985504147094615 0.9751502966880798 70.09961605072021 14000
0.035591704459784525 0.9852325835824013 71.10868310928345 14200
0.042148426590010786 0.9815459531545639 72.10641527175903 14400
0.059217345713159376 0.9768657717108726 73.08322668075562 14600
0.04153612049866751 0.9823541152477264 74.05295896530151 14800
0.04522897872438989 0.9811170563101769 75.11741375923157 15000
0.03889886506622133 0.9830310642719269 76.11852288246155 15200
0.05686586007483129 0.9781466087698937 77.1064088344574 15400
0.0472720714163188 0.9799969500303268 78.09898066520691 15600
0.05479969314998016 0.9769399112462998 79.08318901062012 15800
0.0400997140464915 0.983834941983223 80.04998207092285 16000
0.03966502352929638 0.9830249124765396 81.01493573188782 16200
0.06330061555558132 0.9754830867052078 82.08861684799194 16400
0.07118657358689234 0.9721639427542687 83.11791491508484 16600
0.04676924522426816 0.979475447833538 84.1073727607727 16800
0.054571064716647015 0.9795364725589752 85.10811948776245 17000
0.03168841667809829 0.9870039767026901 86.06757879257202 17200
0.04174429292831519 0.9827068161964416 87.09107065200806 17400
0.035581909442180405 0.9850612044334411 88.04529118537903 17600
0.047806359425803746 0.9819542303681373 89.06101512908936 17800
0.04554581611067988 0.9820532712340355 90.05245780944824 18000
0.04265773333896505 0.9812406668066979 91.05597019195557 18200
0.028725515723226635 0.9884004753828048 91.99398708343506 18400
0.03774840011010383 0.9859527912735939 92.9601662158966 18600
0.04521824640745763 0.9828898492455482 93.99369049072266 18800
0.028762175002102593 0.987869208753109 94.96692562103271 19000
0.03720880087194019 0.9846681779623032 95.95876741409302 19200
0.024918719654187953 0.9891893088817596 96.88216662406921 19400
0.034501558235651826 0.9857285198569298 97.88551139831543 19600
0.0235956982292646 0.9897978261113167 98.84208154678345 19800
0.03857416010326688 0.9849019572138786 100.07476091384888 20000
0.018992437942397373 0.9923068428039551 101.10894799232483 20200
0.04540334081241781 0.9819190433621406 102.09247636795044 20400
0.021872053365409556 0.9905789923667908 103.06428265571594 20600
0.02321495040487207 0.9914616823196412 104.0753026008606 20800
0.04786949471156731 0.983407287299633 105.14319348335266 21000
0.03656650887499382 0.9849548128247261 106.20103693008423 21200
0.03873640819663251 0.9844615375995636 107.20227432250977 21400
0.026548638915633093 0.9905342164635659 108.18997597694397 21600
0.026422519723046208 0.9890102654695511 109.20016741752625 21800
0.014153390619012498 0.9939216032624245 110.18337893486023 22000
0.01693568419759231 0.9932272055745125 111.20689535140991 22200
0.027294322715511042 0.9894363623857498 112.22501540184021 22400
0.027517397419460396 0.989129353761673 113.26922273635864 22600
0.016907572011459707 0.9933386993408203 114.25520324707031 22800
0.03948390233054852 0.9889467746019364 115.23788809776306 23000
0.027397839776117507 0.989751150906086 116.29212546348572 23200
0.01603977114526515 0.9936786842346191 117.34712648391724 23400
0.012611206473602579 0.9951780754327774 118.40887665748596 23600
0.041010096066470395 0.9866107910871506 119.42547178268433 23800
0.0295572551237683 0.9898174318671227 120.46301651000977 24000
0.02442214442688055 0.9920084837079048 121.42292380332947 24200
0.016290907144320955 0.9940008214116096 122.45011377334595 24400
0.03565638651855806 0.9868476176261902 123.4355673789978 24600
0.010319118127904403 0.9958464851975442 124.40067791938782 24800
0.04863502077262183 0.9832961690425873 125.39733123779297 25000
0.013728325066335857 0.9947723665833473 126.43228244781494 25200
0.027047786764064767 0.991207050383091 127.42559480667114 25400
0.046673289800655764 0.9854375505447388 128.42238450050354 25600
0.01463519771956271 0.9944154638051986 129.40857195854187 25800
0.011348500347262416 0.9955852642655373 130.44523978233337 26000
0.025729044819481715 0.9900967878103256 131.44146466255188 26200
0.02302470351395641 0.9917202585935593 132.40415406227112 26400
0.055318181119182554 0.9829620471596718 133.40026879310608 26600
0.020782201787578742 0.9921646425127983 134.39924359321594 26800
0.019299269638713666 0.9924615922570229 135.3490858078003 27000
0.04458874901924901 0.9829275667667389 136.34973168373108 27200
0.022693413438860263 0.9912772896885872 137.39643716812134 27400
0.016272051926339372 0.9949055713415146 138.39349460601807 27600
0.024565173160322046 0.9906034865975379 139.49044680595398 27800
0.00814031675217393 0.9972076064348221 140.4533326625824 28000
0.0071921244140594354 0.9973981299996376 141.41246128082275 28200
0.029755048813476605 0.9896868878602981 142.40158891677856 28400
0.01465747791097101 0.9951876893639564 143.41848039627075 28600
0.02209651892295824 0.9923715069890022 144.447252035141 28800
0.02638055822361821 0.990759196281433 145.41186046600342 29000
0.009057927970002311 0.9964440122246743 146.440288066864 29200
0.036391660101528486 0.9881312644481659 147.43766140937805 29400
0.020535967826453998 0.9927507609128952 148.4709062576294 29600
0.011818106508537768 0.9959359082579613 149.4144048690796 29800
0.0243438094710973 0.9907745578885079 150.40817379951477 30000
0.009811001132266028 0.9964839535951614 151.35710549354553 30200
0.009147379432977231 0.9970503711700439 152.3150918483734 30400
0.021662588698122816 0.9927441266179085 153.2663426399231 30600
0.021537151570273635 0.9918910586833953 154.28569746017456 30800
0.014361486280990902 0.9953760012984276 155.30546474456787 31000
0.010004047564489155 0.9965117907524109 156.28264904022217 31200
0.014118740214694298 0.994784762263298 157.30052399635315 31400
0.011725103778458106 0.9962865644693375 158.30824851989746 31600
0.02630859284881808 0.9914596176147461 159.35805869102478 31800
0.004094991177366864 0.9986317932605744 160.32127928733826 32000
0.005714216864714672 0.9979126697778702 161.3105890750885 32200
0.0066343783319348405 0.9977262827754021 162.27944016456604 32400
0.019160631160953016 0.9929145255684853 163.28000020980835 32600
0.029181264525113874 0.9907524004578591 164.36377835273743 32800
0.015968314833216937 0.9938739416003227 165.35854983329773 33000
0.008152381553716169 0.997420924603939 166.3823823928833 33200
0.007666706366342169 0.9969514408707618 167.31294202804565 33400
0.009164075091844097 0.996985116302967 168.31977939605713 33600
0.01040850325483234 0.9961662277579307 169.39731431007385 33800
0.016350336600430636 0.9948994907736778 170.41443920135498 34000
0.0065717262396856315 0.9975829571485519 171.38783884048462 34200
0.027763107988573666 0.9931547936797142 172.4765031337738 34400
0.01315788607625791 0.9954983207583428 173.5419566631317 34600
0.011853432720354249 0.996156114935875 174.54562664031982 34800
0.008119344964063658 0.9972820726037025 175.61571168899536 35000
0.011108962728569623 0.9965401557087898 176.63716983795166 35200
0.003646993162576564 0.9987396627664566 177.74413418769836 35400
0.0026510576712280454 0.9991397342085838 178.77210450172424 35600
0.018958895635500995 0.9936158585548401 179.7412211894989 35800
0.008988753615949464 0.9964670440554619 180.76584601402283 36000
0.015563332886542866 0.9951367926597595 181.71395659446716 36200
0.00964504864185983 0.9963745057582856 182.75772500038147 36400
0.017684529817870498 0.9939295309782028 183.72249817848206 36600
0.006195056889439456 0.9978147891163826 184.80927729606628 36800
0.02039910225592166 0.9934961810708046 185.8073205947876 37000
0.025344706523876537 0.9928351238369941 186.914208650589 37200
0.026457388247963537 0.9925367659330369 187.90747237205505 37400
0.01004150648023824 0.9965358117222786 188.92966651916504 37600
0.0028167648059866223 0.9990853846073151 189.9295153617859 37800
0.008166245725017235 0.9976168930530548 190.9294719696045 38000
0.0026010969476942592 0.9991724416613579 191.87418508529663 38200
0.026908850549268663 0.9935372415184974 192.84766054153442 38400
0.004373240769141375 0.9984501558542251 193.81673574447632 38600
0.013573625901583454 0.9953955608606339 194.8303394317627 38800
0.012739780455272012 0.9956323072314263 195.85188555717468 39000
0.011490211637731135 0.996293130517006 196.88235211372375 39200
0.007761910138794974 0.997930548787117 197.85755968093872 39400
0.0242743208781053 0.9921669456362724 198.86750769615173 39600
0.00555176778789928 0.9981231036782264 199.804212808609 39800
0.0020130706972372537 0.9993993312120437 200.98379230499268 40000


==> figures/dat/duplicate_string-transformer_encoder-training.dat <==
loss accuracy time step
0.7304693460464478 0.506944477558136 0.0 0
0.7091498321294785 0.5191699476540088 0.8116433620452881 200
0.6251783299818635 0.6152499723434448 1.7277617454528809 400
0.6331244259682717 0.613278449177742 2.6522955894470215 600
0.6185577578423544 0.6215882903337479 3.5537915229797363 800
0.6301145093512605 0.6137772685289383 4.483299255371094 1000
0.6251011447644851 0.6165887844562531 5.418919801712036 1200
0.6264592711096338 0.6146700063347816 6.368948698043823 1400
0.6153394719358767 0.6228755494952202 7.2860002517700195 1600
0.6370962654831237 0.6111747866868973 8.249011993408203 1800
0.6164718563797942 0.6320972108840942 9.205036401748657 2000
0.614066885424254 0.6385517916083336 10.192685604095459 2200
0.5930263911184739 0.6558686932921409 11.150441884994507 2400
0.5868594487740484 0.6587084710597992 12.134511947631836 2600
0.5887142149974534 0.6579777604341507 13.109201669692993 2800
0.5873988246941008 0.6614741936326027 14.094748258590698 3000
0.5731930582947098 0.6724299973249436 15.04949951171875 3200
0.5580656533970614 0.6803322896361351 16.004658460617065 3400
0.5466402395676414 0.6896224945783616 16.932812929153442 3600
0.559591219254362 0.6813752222061157 17.900453329086304 3800
0.5512658396977349 0.6878551656007766 18.83297371864319 4000
0.5435420064267237 0.6922350001335144 19.782114505767822 4200
0.5303036350623006 0.699408874809742 20.739105463027954 4400
0.5408968793816166 0.6945879212021828 21.6956627368927 4600
0.5208327779584215 0.7057287135720253 22.6434645652771 4800
0.5151348414053791 0.7095715129375457 23.591914653778076 5000
0.5243029879299865 0.7069104021787643 24.545279502868652 5200
0.5178724900848465 0.7106002721190453 25.50510001182556 5400
0.5023721467140422 0.7200395888090134 26.46023654937744 5600
0.4985915209891391 0.7230740210413933 27.4105806350708 5800
0.4941630075618741 0.728309271633625 28.34160304069519 6000
0.5034871569969982 0.7214083057641983 29.29479169845581 6200
0.5194152550282888 0.7135214459896088 30.283549308776855 6400
0.48170157510860007 0.7373992589116096 31.223838329315186 6600
0.4902441887652094 0.7312495255470276 32.18910598754883 6800
0.4929712399479467 0.7325898474454879 33.14959740638733 7000
0.4654344475857215 0.7492713832855225 34.08690094947815 7200
0.473982356821798 0.7433017408847808 35.048099994659424 7400
0.4740732396203384 0.74676627099514 35.984269857406616 7600
0.46827087670462786 0.7486384707689285 36.93820858001709 7800
0.4452659627619141 0.7626554530858993 37.87065362930298 8000
0.46556102978865965 0.751216721534729 38.836517333984375 8200
0.48357431206735785 0.7413926208019257 39.821362257003784 8400
0.4606930250066216 0.7538191682100296 40.79772329330444 8600
0.43095105229353065 0.7717188575863838 41.744333028793335 8800
0.44273241025512106 0.7658550247550011 42.701318979263306 9000
0.4401715235803567 0.7671000295877457 43.669854402542114 9200
0.4177598406180914 0.7818263086676598 44.59455752372742 9400
0.428882986060853 0.7754919794201851 45.54220509529114 9600
0.4225015960991732 0.778925895690918 46.48422026634216 9800
0.42014004825323353 0.7803083503246308 47.43959331512451 10000
0.42272053848559155 0.7791569477319717 48.388816118240356 10200
0.4097207663586596 0.7868381530046463 49.32233643531799 10400
0.41532087009501995 0.7839511063694954 50.27809286117554 10600
0.4266842817039287 0.7778139236569405 51.254741191864014 10800
0.41256749060034054 0.78596146941185 52.218239068984985 11000
0.40563225871366737 0.7905984216928482 53.174773931503296 11200
0.40321680367560475 0.7924184057116509 54.13991641998291 11400
0.400917283736635 0.7927236530184746 55.10059356689453 11600
0.38902581430025746 0.7991962316632271 56.01933169364929 11800
0.41461278192284223 0.7857634145021438 56.94222927093506 12000
0.40555051960938726 0.7912826371192933 57.87869954109192 12200
0.3669237446720217 0.8127631211280822 58.77429938316345 12400
0.4070039131991507 0.7904301398992538 59.68177819252014 12600
0.4047685414244188 0.7913682910799981 60.59213089942932 12800
0.38822530940451544 0.8013056623935699 61.49634790420532 13000
0.3965683583939972 0.7965467739105224 62.41028928756714 13200
0.3900284779893263 0.8003014066815376 63.31559920310974 13400
0.3749777700868435 0.8092772150039673 64.20137023925781 13600
0.37824257338164896 0.8086062332987786 65.08480739593506 13800
0.3876229917717865 0.8016951963305473 65.98556613922119 14000
0.37840991048156863 0.8082725828886033 66.87339305877686 14200
0.3718144142700476 0.8133766862750054 67.75141263008118 14400
0.34819634294275603 0.8237725380063057 68.6220395565033 14600
0.347369876858138 0.8248939558863639 69.4857714176178 14800
0.3703226555495348 0.8112233304977416 70.38607263565063 15000
0.3543651225036592 0.8209437435865402 71.2717456817627 15200
0.3575433505748515 0.821442699432373 72.15198349952698 15400
0.3481221947328595 0.8242761954665184 73.02426362037659 15600
0.33983403383361294 0.8288779926300048 73.90455460548401 15800
0.3353089669395558 0.8325507095456124 74.77327132225037 16000
0.3294004733466863 0.8349054861068725 75.65908741950989 16200
0.3718884266898385 0.8115063124895096 76.59238290786743 16400
0.34962503169976117 0.8234433910250664 77.49908089637756 16600
0.3310615773250174 0.833500148653984 78.39782619476318 16800
0.3410306143914931 0.8286485493183136 79.29648733139038 17000
0.3177130359225703 0.8411922559142113 80.17422485351562 17200
0.33976998810772785 0.8298153498768807 81.08401656150818 17400
0.31697908052141427 0.842164341211319 81.9667558670044 17600
0.3286140324870212 0.8359343484044075 82.87189674377441 17800
0.3196728897657158 0.8396041119098663 83.75874066352844 18000
0.32719040058073007 0.8364485132694245 84.65855598449707 18200
0.3146771173816523 0.8437295919656753 85.52752947807312 18400
0.31467240513593425 0.8435433113574982 86.39640474319458 18600
0.32491189651802416 0.8380012774467468 87.29096174240112 18800
0.31657630662099107 0.8436592257022858 88.16549873352051 19000
0.30833047236803396 0.8469006314873695 89.04742956161499 19200
0.29375853877674674 0.855190087556839 89.8974142074585 19400
0.30634209042218574 0.8479181271791458 90.78187727928162 19600
0.2948169184171274 0.8543546229600907 91.64741563796997 19800
0.31429460783263496 0.8442650407552719 92.75420260429382 20000
0.3137412238199613 0.8441812810301781 93.71067976951599 20200
0.29229492928323453 0.856162990629673 94.640127658844 20400
0.2859921655085782 0.8585956010222435 95.57937121391296 20600
0.29837064900602855 0.8517928043007851 96.53186655044556 20800
0.3172392833138292 0.8432418203353882 97.50006365776062 21000
0.32357637182372856 0.8397240775823593 98.46665859222412 21200
0.30302650290032035 0.85023812353611 99.40744543075562 21400
0.28402236234542216 0.8608044767379761 100.35105347633362 21600
0.2945763612598239 0.8558358746767044 101.29753851890564 21800
0.2831234072934603 0.861284865140915 102.23468542098999 22000
0.292036474886263 0.8564124184846879 103.1943290233612 22200
0.2982218993641436 0.8536146846413613 104.15767550468445 22400
0.3042376786313252 0.8499185666441917 105.11709833145142 22600
0.2865184613561723 0.8586674949526787 106.05780839920044 22800
0.2750929282285506 0.8653332573175431 106.99910044670105 23000
0.28795917547977296 0.8579538995027542 107.97471714019775 23200
0.29096577582233296 0.8563667058944702 108.94265747070312 23400
0.29061566999633215 0.8571767118573189 109.91766905784607 23600
0.27450835822935915 0.8651547580957413 110.87603759765625 23800
0.29282694633046047 0.8568571338057518 111.8469648361206 24000
0.2588463514376781 0.8734120908379555 112.78566217422485 24200
0.27917445430590304 0.8636495134234429 113.74937057495117 24400
0.25802550587803125 0.8746034824848175 114.71079850196838 24600
0.2595061665284447 0.8734394809603692 115.6509997844696 24800
0.25879886660142803 0.8743175601959229 116.598149061203 25000
0.2791734723808622 0.8641785702109337 117.5202145576477 25200
0.25869180721405427 0.8753170588612557 118.42362070083618 25400
0.2526834513484209 0.8769828006625175 119.34223556518555 25600
0.2622078641771077 0.8729492810368538 120.23206758499146 25800
0.263324181985372 0.8714502730965614 121.1242618560791 26000
0.2425990788074705 0.8821834763884544 122.00677943229675 26200
0.23983859945874428 0.8844138923287391 122.87652730941772 26400
0.25972402175277237 0.8746306151151657 123.75747776031494 26600
0.24972342560300603 0.8792890232801437 124.6277027130127 26800
0.23167084371292732 0.8882012921571731 125.48096203804016 27000
0.24823455614765408 0.8799009880423546 126.34936189651489 27200
0.25861873072833985 0.8759203848242759 127.23563718795776 27400
0.24033633580085734 0.8838500761985779 128.10468196868896 27600
0.2688005346481077 0.8693346181511878 129.01289796829224 27800
0.2267145645459823 0.8906916186213494 129.87654280662537 28000
0.23402779297430243 0.888187138736248 130.73183584213257 28200
0.23497071733814665 0.8866237911581993 131.60550212860107 28400
0.24082680877829263 0.8840368461608886 132.47597336769104 28600
0.24167324412235758 0.8834954819083214 133.35046911239624 28800
0.23411018602288095 0.8880836415290833 134.20675253868103 29000
0.23496545641304692 0.8868471392989159 135.0804626941681 29200
0.23203427250355163 0.88855898052454 135.95179414749146 29400
0.2363397700972928 0.8863125851750374 136.83922171592712 29600
0.22438762590420083 0.8929812669754028 137.68815517425537 29800
0.22585370302651428 0.8923303323984146 138.55749797821045 30000
0.2122503398056142 0.8997238531708718 139.412944316864 30200
0.20769403078673349 0.9011081233620644 140.2696509361267 30400
0.21558888665709675 0.8983914148807526 141.11849331855774 30600
0.227028012141418 0.8920753094553947 141.99339866638184 30800
0.24258340250537003 0.8847810819745063 142.87385082244873 31000
0.2116980872847489 0.8998470395803452 143.73497486114502 31200
0.223139438827493 0.8952631452679634 144.61722826957703 31400
0.2199474624564391 0.8953881260752677 145.49626851081848 31600
0.19985705648701696 0.9047493755817413 146.38150119781494 31800
0.1887184483860983 0.911547894179821 147.2431755065918 32000
0.20749881509033002 0.9027330520749092 148.09604954719543 32200
0.19733022317002905 0.9078948092460633 148.95025300979614 32400
0.20801702322765778 0.9027362057566642 149.81854557991028 32600
0.22068377417628654 0.8958180993795395 150.72654342651367 32800
0.18218907660062542 0.9147306513786316 151.59670615196228 33000
0.19527151554866579 0.908810173869133 152.4944610595703 33200
0.18773913447224913 0.9138755166530609 153.3451418876648 33400
0.22076630556162855 0.8980752202868462 154.2150866985321 33600
0.20344342005089858 0.9043565422296524 155.10599660873413 33800
0.2007254147923959 0.9089099425077438 155.98389625549316 34000
0.19645353042433272 0.9110252603888511 156.84741353988647 34200
0.2121875697354335 0.9018460041284562 157.75629448890686 34400
0.19679919644093388 0.9081510475277901 158.6544361114502 34600
0.17708132552390451 0.9183794796466828 159.52978563308716 34800
0.19040587042713014 0.9127914503216743 160.4432225227356 35000
0.17981241516408772 0.9173174753785134 161.34112429618835 35200
0.19845756839527895 0.9096360602974891 162.255624294281 35400
0.2003574608364579 0.9098040932416915 163.14583921432495 35600
0.1683643424994807 0.9241060265898704 164.03086042404175 35800
0.17361530756923457 0.9209979009628296 164.915625333786 36000
0.16175442584091798 0.9272013163566589 165.77125811576843 36200
0.17073078599007205 0.9222204056382179 166.670645236969 36400
0.15324256654528653 0.9309042212367058 167.54649472236633 36600
0.2002502844648552 0.9092246630787849 168.44660711288452 36800
0.17138047570075288 0.9245339560508729 169.31895232200623 37000
0.17131672533616438 0.9232505232095718 170.23177456855774 37200
0.15620702850097587 0.9295951470732688 171.1089804172516 37400
0.1721077424574105 0.9227133184671402 172.00294852256775 37600
0.14381317180663244 0.936222542822361 172.89110589027405 37800
0.14935090800699982 0.9320147895812988 173.7735412120819 38000
0.1292571690647128 0.94297492146492 174.64116168022156 38200
0.15241555289032477 0.9326962611079216 175.51066899299622 38400
0.14367040129347516 0.9363296759128571 176.38244938850403 38600
0.17198489739721481 0.9235153123736382 177.2732274532318 38800
0.16279590097758045 0.928288958966732 178.17606019973755 39000
0.1611654919851935 0.9274671676754952 179.07740879058838 39200
0.13536113586844295 0.9402283656597138 179.9771273136139 39400
0.1464479582916465 0.9358764481544495 180.87163853645325 39600
0.13264268317088862 0.9416384255886078 181.73779463768005 39800
0.140028532434535 0.937574200630188 182.81741786003113 40000


==> figures/dat/even_pairs-lscm-training-hpc.dat <==
loss accuracy time step
0.6932536363601685 0.5234375 0.0 0
0.07990737743739737 0.952640625 0.6134822368621826 500
0.00012435268578701652 1.0 1.2149829864501953 1000
5.2107847532170124e-05 1.0 1.8167433738708496 1500
2.7865789545103327e-05 1.0 2.419034957885742 2000
1.5876803407081753e-05 1.0 3.042196273803711 2500
1.0701621948101091e-05 1.0 3.65993070602417 3000
7.584006662455067e-06 1.0 4.270705938339233 3500
5.175286378289456e-06 1.0 4.866319417953491 4000
3.883813619495413e-06 1.0 5.483144760131836 4500
2.84647580838282e-06 1.0 6.088597059249878 5000
2.026269552288795e-06 1.0 6.712959051132202 5500
1.5865808910575652e-06 1.0 7.320255994796753 6000
1.1764708237933518e-06 1.0 7.946025848388672 6500
8.822092123068615e-07 1.0 8.55751085281372 7000
6.807179565839761e-07 1.0 9.15612268447876 7500
5.34707302051629e-07 1.0 9.748889684677124 8000
4.2543163175423615e-07 1.0 10.370485305786133 8500
3.2507240021573125e-07 1.0 10.981759071350098 9000
2.6721681753372195e-07 1.0 11.57826852798462 9500
1.947711618441872e-07 1.0 12.174718141555786 10000
1.6649622627085137e-07 1.0 12.78041386604309 10500
1.1071560648190371e-07 1.0 13.399842739105225 11000
5.785374786504427e-08 1.0 14.005247592926025 11500
4.7044819539099334e-08 1.0 14.617618322372437 12000
3.672390572384554e-08 1.0 15.226215839385986 12500
2.4277713726816862e-08 1.0 15.847445249557495 13000
1.7197800383783603e-08 1.0 16.485273361206055 13500
1.0155140234946457e-08 1.0 17.103760242462158 14000
8.599831680333736e-09 1.0 17.707530736923218 14500
6.8731599039972836e-09 1.0 18.311216115951538 15000
3.363936914468901e-09 1.0 18.923853158950806 15500
1.9073485191256623e-09 1.0 19.524022340774536 16000
3.337859908469909e-09 1.0 20.13781476020813 16500
2.2593884237975816e-09 1.0 20.756698846817017 17000
5.792825703565541e-10 1.0 21.357502698898315 17500
0.0 1.0 21.960537910461426 18000
0.0 1.0 22.556914806365967 18500
0.0 1.0 23.16563606262207 19000
0.0 1.0 23.762487411499023 19500
0.0 1.0 24.55792737007141 20000
0.0 1.0 25.191063404083252 20500
0.0 1.0 25.799720287322998 21000
0.0 1.0 26.41688370704651 21500
0.0 1.0 27.04045033454895 22000
0.0 1.0 27.667667388916016 22500
0.0 1.0 28.274120092391968 23000
0.0 1.0 28.902713537216187 23500
0.0 1.0 29.53142023086548 24000
0.0 1.0 30.139020204544067 24500
0.0 1.0 30.738560676574707 25000
0.0 1.0 31.34473443031311 25500
0.0 1.0 31.951942205429077 26000
0.0 1.0 32.56643509864807 26500
0.0 1.0 33.16177773475647 27000
0.0 1.0 33.78808045387268 27500
0.0 1.0 34.39495301246643 28000
0.0 1.0 34.993523359298706 28500
0.0 1.0 35.60197687149048 29000
0.0 1.0 36.22208905220032 29500
0.0 1.0 36.82926368713379 30000
0.0 1.0 37.42290902137756 30500
0.0 1.0 38.039998292922974 31000
0.0 1.0 38.65068078041077 31500
0.0 1.0 39.26526856422424 32000
0.0 1.0 39.87205100059509 32500
0.0 1.0 40.4914813041687 33000
0.0 1.0 41.109182834625244 33500
0.0 1.0 41.72829031944275 34000
0.0 1.0 42.36322259902954 34500
0.0 1.0 42.98093128204346 35000
0.0 1.0 43.59826302528381 35500
0.0 1.0 44.197041511535645 36000
0.0 1.0 44.79252076148987 36500
0.0 1.0 45.39545440673828 37000
0.0 1.0 46.006574630737305 37500
0.0 1.0 46.60480761528015 38000
0.0 1.0 47.19237279891968 38500
0.0 1.0 47.79688239097595 39000
0.0 1.0 48.41629242897034 39500
0.0 1.0 49.178855419158936 40000


==> figures/dat/even_pairs-lscm-training.dat <==
loss accuracy time step
0.6933821439743042 0.53125 0.0 0
0.20231570316303987 0.885703125 0.2930130958557129 200
0.0006446937435248401 1.0 0.5384867191314697 400
0.00021297520852385786 1.0 0.7859809398651123 600
0.00014760631142053172 1.0 1.024902582168579 800
8.123636498567067e-05 1.0 1.2739322185516357 1000
6.201965769832896e-05 1.0 1.5208334922790527 1200
4.805452755135775e-05 1.0 1.7722201347351074 1400
3.580068195788044e-05 1.0 2.008211135864258 1600
2.2401843598345294e-05 1.0 2.261535167694092 1800
2.281030271205964e-05 1.0 2.51214337348938 2000
1.5746065325856762e-05 1.0 2.779852867126465 2200
1.4347160747547606e-05 1.0 3.0237975120544434 2400
1.3545358344799751e-05 1.0 3.274149179458618 2600
1.0181367615587078e-05 1.0 3.5257039070129395 2800
7.4787473408832735e-06 1.0 3.776866912841797 3000
6.732658251848989e-06 1.0 4.024714231491089 3200
7.85029947678595e-06 1.0 4.27401328086853 3400
6.172773744310689e-06 1.0 4.516345739364624 3600
5.01895494380733e-06 1.0 4.76668643951416 3800
3.658893275542141e-06 1.0 5.009302616119385 4000
3.943907084362763e-06 1.0 5.264158725738525 4200
3.7686730541963697e-06 1.0 5.513962268829346 4400
2.541683630283842e-06 1.0 5.7698938846588135 4600
2.9438005446991155e-06 1.0 6.016794443130493 4800
2.522037647736397e-06 1.0 6.263895034790039 5000
2.003021398877536e-06 1.0 6.513285875320435 5200
1.7527490740576468e-06 1.0 6.77549934387207 5400
1.8190533009487807e-06 1.0 7.0219597816467285 5600
1.55450335370233e-06 1.0 7.266259670257568 5800
1.3022702972875778e-06 1.0 7.50856351852417 6000
1.3528356458891722e-06 1.0 7.760090351104736 6200
8.789348237314698e-07 1.0 8.019903659820557 6400
9.79731046015786e-07 1.0 8.262623310089111 6600
8.360938100793192e-07 1.0 8.51386284828186 6800
7.695973488353047e-07 1.0 8.76509952545166 7000
6.173220168648186e-07 1.0 9.018709421157837 7200
6.773640242840884e-07 1.0 9.268922090530396 7400
5.596032087851199e-07 1.0 9.512199878692627 7600
4.702989334504082e-07 1.0 9.772663354873657 7800
5.040266572109431e-07 1.0 10.014184474945068 8000
4.300844459947939e-07 1.0 10.265254735946655 8200
2.93925309478027e-07 1.0 10.525807619094849 8400
3.6663813268944523e-07 1.0 10.782251596450806 8600
3.6331798796140903e-07 1.0 11.024632453918457 8800
2.727330384288962e-07 1.0 11.275123119354248 9000
2.99429348373792e-07 1.0 11.541106939315796 9200
2.448026874546372e-07 1.0 11.780229091644287 9400
1.9262073429615613e-07 1.0 12.02464771270752 9600
1.8952407472738743e-07 1.0 12.268248319625854 9800
1.5396620270280437e-07 1.0 12.515180826187134 10000
1.4586835586527514e-07 1.0 12.762638330459595 10200
1.2684144707009182e-07 1.0 13.015757322311401 10400
9.374691394725688e-08 1.0 13.264315128326416 10600
9.713226519103557e-08 1.0 13.519273042678833 10800
8.036380591214254e-08 1.0 13.765687465667725 11000
6.048938855029995e-08 1.0 14.010421991348267 11200
4.8871141917206096e-08 1.0 14.255983591079712 11400
3.713648228265143e-08 1.0 14.502506732940674 11600
5.998647213817377e-08 1.0 14.742390871047974 11800
2.9113139046466062e-08 1.0 15.002326011657715 12000
2.9569486976743775e-08 1.0 15.254467010498047 12200
3.4729012647061184e-08 1.0 15.492363691329956 12400
2.157874085806366e-08 1.0 15.744592666625977 12600
2.0386648669490358e-08 1.0 16.01702117919922 12800
2.4782490317953875e-08 1.0 16.268251419067383 13000
1.6209667165201224e-08 1.0 16.5239474773407 13200
1.4053655546242272e-08 1.0 16.782745838165283 13400
1.0374932210843734e-08 1.0 17.0406494140625 13600
7.241032212723653e-09 1.0 17.289197206497192 13800
1.1185182862971655e-08 1.0 17.542582035064697 14000
6.286426696422431e-09 1.0 17.79171872138977 14200
6.491317534329522e-09 1.0 18.036853313446045 14400
9.839421553359262e-09 1.0 18.27951741218567 14600
7.110647237962286e-09 1.0 18.522825002670288 14800
5.108303829104433e-09 1.0 18.77673029899597 15000
3.6181879867203114e-09 1.0 19.024230241775513 15200
2.4028120992891646e-09 1.0 19.272557258605957 15400
1.79279584927583e-09 1.0 19.53193998336792 15600
3.576278473360617e-09 1.0 19.779154062271118 15800
5.960464122267694e-10 1.0 20.02279543876648 16000
2.9802320611338473e-09 1.0 20.265873908996582 16200
1.7881392366803084e-09 1.0 20.525418519973755 16400
4.172324885587386e-09 1.0 20.79216742515564 16600
2.9802320256067105e-09 1.0 21.040815353393555 16800
9.406356937802228e-10 1.0 21.291874170303345 17000
6.379558925573292e-10 1.0 21.532603979110718 17200
4.656612595521636e-12 1.0 21.785443782806396 17400
0.0 1.0 22.02833366394043 17600
0.0 1.0 22.27931785583496 17800
0.0 1.0 22.527740955352783 18000
0.0 1.0 22.778640508651733 18200
0.0 1.0 23.01753878593445 18400
0.0 1.0 23.261593341827393 18600
0.0 1.0 23.51460838317871 18800
0.0 1.0 23.763690948486328 19000
0.0 1.0 24.010348558425903 19200
0.0 1.0 24.249088525772095 19400
0.0 1.0 24.49948287010193 19600
0.0 1.0 24.744410276412964 19800
0.0 1.0 25.208630561828613 20000
0.0 1.0 25.483362913131714 20200
0.0 1.0 25.73232364654541 20400
0.0 1.0 25.97602343559265 20600
0.0 1.0 26.225552797317505 20800
0.0 1.0 26.482728481292725 21000
0.0 1.0 26.741760730743408 21200
0.0 1.0 26.992085933685303 21400
0.0 1.0 27.240322828292847 21600
0.0 1.0 27.490789890289307 21800
0.0 1.0 27.752663373947144 22000
0.0 1.0 28.00811743736267 22200
0.0 1.0 28.260703563690186 22400
0.0 1.0 28.515868186950684 22600
0.0 1.0 28.761414289474487 22800
0.0 1.0 29.007992029190063 23000
0.0 1.0 29.262316465377808 23200
0.0 1.0 29.514861583709717 23400
0.0 1.0 29.770018100738525 23600
0.0 1.0 30.016151905059814 23800
0.0 1.0 30.2815203666687 24000
0.0 1.0 30.52813482284546 24200
0.0 1.0 30.781243324279785 24400
0.0 1.0 31.0292010307312 24600
0.0 1.0 31.27400851249695 24800
0.0 1.0 31.521449089050293 25000
0.0 1.0 31.774374961853027 25200
0.0 1.0 32.019699811935425 25400
0.0 1.0 32.268752336502075 25600
0.0 1.0 32.517216205596924 25800
0.0 1.0 32.777873039245605 26000
0.0 1.0 33.03382706642151 26200
0.0 1.0 33.27876114845276 26400
0.0 1.0 33.528160095214844 26600
0.0 1.0 33.774763345718384 26800
0.0 1.0 34.01684641838074 27000
0.0 1.0 34.276817321777344 27200
0.0 1.0 34.53184986114502 27400
0.0 1.0 34.779510498046875 27600
0.0 1.0 35.03878140449524 27800
0.0 1.0 35.27725529670715 28000
0.0 1.0 35.51969003677368 28200
0.0 1.0 35.76743268966675 28400
0.0 1.0 36.01692008972168 28600
0.0 1.0 36.26887083053589 28800
0.0 1.0 36.51162147521973 29000
0.0 1.0 36.762054681777954 29200
0.0 1.0 37.01121473312378 29400
0.0 1.0 37.26392602920532 29600
0.0 1.0 37.5041937828064 29800
0.0 1.0 37.750839710235596 30000
0.0 1.0 37.9934983253479 30200
0.0 1.0 38.23706936836243 30400
0.0 1.0 38.48103189468384 30600
0.0 1.0 38.73260688781738 30800
0.0 1.0 38.98386573791504 31000
0.0 1.0 39.231773376464844 31200
0.0 1.0 39.48308730125427 31400
0.0 1.0 39.73072385787964 31600
0.0 1.0 39.98417091369629 31800
0.0 1.0 40.226943016052246 32000
0.0 1.0 40.47378349304199 32200
0.0 1.0 40.71676993370056 32400
0.0 1.0 40.9652681350708 32600
0.0 1.0 41.22591686248779 32800
0.0 1.0 41.47347402572632 33000
0.0 1.0 41.73707461357117 33200
0.0 1.0 41.98105978965759 33400
0.0 1.0 42.230937480926514 33600
0.0 1.0 42.48973536491394 33800
0.0 1.0 42.74129581451416 34000
0.0 1.0 42.99860668182373 34200
0.0 1.0 43.257638692855835 34400
0.0 1.0 43.51062989234924 34600
0.0 1.0 43.755338191986084 34800
0.0 1.0 44.01217555999756 35000
0.0 1.0 44.26130652427673 35200
0.0 1.0 44.52000331878662 35400
0.0 1.0 44.76993799209595 35600
0.0 1.0 45.01071810722351 35800
0.0 1.0 45.260666847229004 36000
0.0 1.0 45.50072765350342 36200
0.0 1.0 45.75167417526245 36400
0.0 1.0 45.99059224128723 36600
0.0 1.0 46.246931076049805 36800
0.0 1.0 46.49201846122742 37000
0.0 1.0 46.75092911720276 37200
0.0 1.0 46.993773221969604 37400
0.0 1.0 47.242136001586914 37600
0.0 1.0 47.488954067230225 37800
0.0 1.0 47.73371124267578 38000
0.0 1.0 47.97091484069824 38200
0.0 1.0 48.218488454818726 38400
0.0 1.0 48.45981168746948 38600
0.0 1.0 48.704851150512695 38800
0.0 1.0 48.95408749580383 39000
0.0 1.0 49.203906774520874 39200
0.0 1.0 49.456352949142456 39400
0.0 1.0 49.70767569541931 39600
0.0 1.0 49.94442796707153 39800
0.0 1.0 50.36729598045349 40000


==> figures/dat/even_pairs-lscm-viz.dat <==
x y c
-20.196644 8.141835 100.0
9.223707 -20.096188 100.0
-20.37913 8.229944 100.0
-20.175772 8.107506 100.0
-20.380226 8.227683 100.0
9.30115 -20.303526 100.0
9.291376 -20.28002 100.0
-20.209782 8.144748 100.0
-20.856428 7.911898 100.0
-20.882584 7.9205174 100.0
-20.409197 8.240915 100.0
-20.266191 8.175491 100.0
8.709267 -20.658272 100.0
-20.906902 7.9315476 100.0
-20.891356 7.9363246 100.0
-20.357119 8.212657 100.0
-20.85797 7.9166102 100.0
-20.912088 7.930446 100.0
8.688463 -20.597279 100.0
-20.871502 7.912188 100.0
9.248087 -20.188662 100.0
8.697691 -20.62068 100.0
8.694781 -20.617273 100.0
9.313451 -20.317286 100.0
-20.238377 8.155693 100.0
8.601643 -20.553902 100.0
8.610385 -20.41989 100.0
-20.219904 8.156375 100.0
-20.399334 8.247927 100.0
8.430219 -20.412922 100.0
9.287907 -20.302036 100.0
-20.811642 7.89963 100.0
-20.748217 7.871614 200.0
9.227685 -20.13437 200.0
-20.365759 8.23248 200.0
8.575246 -20.379068 200.0
8.550177 -20.38315 200.0
8.710158 -20.642597 200.0
-20.410662 8.246127 200.0
9.218682 -20.10105 200.0
-20.37853 8.239734 200.0
-20.358423 8.229045 200.0
-20.885069 7.920305 200.0
8.603566 -20.40682 200.0
9.244449 -20.178856 200.0
-20.405384 8.243661 200.0
-20.370241 8.227954 200.0
8.638763 -20.550892 200.0
-20.915083 7.934442 200.0
8.676542 -20.585081 200.0
-20.395893 8.248888 200.0
9.282173 -20.257307 200.0
-20.914642 7.941831 200.0
-20.398542 8.248567 200.0
-20.246096 8.168113 200.0
8.658543 -20.562384 200.0
9.29652 -20.298058 200.0
9.306072 -20.323776 200.0
9.26246 -20.208569 200.0
-20.931036 7.9418063 200.0
-20.85626 7.893272 200.0
-20.224812 8.161474 200.0
-20.888624 7.9164996 200.0
9.221563 -20.086323 200.0
-20.914825 7.93296 300.0
9.329244 -20.346893 300.0
9.275687 -20.248114 300.0
9.310974 -20.311203 300.0
-20.72251 7.858479 300.0
-20.928492 7.9337792 300.0
9.213438 -20.071663 300.0
8.552136 -20.469559 300.0
-20.822277 7.904014 300.0
-20.89427 7.94012 300.0
8.509112 -20.43864 300.0
9.208415 -20.055374 300.0
-20.894842 7.9258504 300.0
-20.887722 7.9210973 300.0
-20.262362 8.174118 300.0
8.68663 -20.600286 300.0
8.659383 -20.530405 300.0
-20.226349 8.151218 300.0
-20.871212 7.9118695 300.0
-20.37553 8.228818 300.0
-20.846174 7.9194684 300.0
-20.772303 7.8863883 300.0
8.680658 -20.56948 300.0
-20.898806 7.938289 300.0
9.208209 -20.070082 300.0
-20.209408 8.148694 300.0
8.708461 -20.652771 300.0
-20.412882 8.241582 300.0
-20.923536 7.9336762 300.0
8.639014 -20.539923 300.0
8.708494 -20.645914 300.0
8.672425 -20.586012 300.0
7.706227 -20.112085 400.0
9.2193985 -20.106062 400.0
-20.413054 8.243227 400.0
-20.372078 8.23507 400.0
-20.410307 8.243074 400.0
8.684164 -20.615028 400.0
-20.419018 8.2470255 400.0
9.23442 -20.204268 400.0
9.31693 -20.354801 400.0
-20.92348 7.934238 400.0
9.20861 -20.093603 400.0
-20.420012 8.245547 400.0
-20.418732 8.246527 400.0
-20.433058 8.251145 400.0
-20.400038 8.23955 400.0
-20.200027 8.148921 400.0
-20.895666 7.9392104 400.0
-20.39824 8.236847 400.0
8.59636 -20.406437 400.0
-20.419024 8.24674 400.0
-20.597065 7.666312 400.0
8.457135 -20.453957 400.0
9.242173 -20.194311 400.0
-20.435118 8.251642 400.0
8.648212 -20.511896 400.0
9.239776 -20.188114 400.0
-20.391127 8.230272 400.0
8.528581 -20.352724 400.0
9.301409 -20.275938 400.0
-20.416903 8.246612 400.0
7.7394495 -20.132969 400.0
-20.24315 8.157909 400.0
8.707038 -20.652311 500.0
-20.3901 8.236574 500.0
-20.892721 7.9238877 500.0
9.245502 -20.174696 500.0
-20.890667 7.9174886 500.0
8.652815 -20.516302 500.0
9.319801 -20.32536 500.0
-20.38987 8.240759 500.0
8.688636 -20.585133 500.0
-20.917973 7.930964 500.0
9.203553 -20.089083 500.0
-20.76325 7.861528 500.0
-20.852571 7.9232593 500.0
8.574604 -20.515272 500.0
9.225695 -20.101408 500.0
-20.393888 8.235 500.0
9.255634 -20.21021 500.0
-20.871946 7.9106927 500.0
9.324784 -20.328825 500.0
8.664733 -20.55154 500.0
-20.736416 7.8699813 500.0
8.715714 -20.65994 500.0
-20.922895 7.934318 500.0
9.262326 -20.21245 500.0
-20.854944 7.920444 500.0
-20.879515 7.9308724 500.0
9.313354 -20.337227 500.0
9.293587 -20.261814 500.0
-20.889696 7.9335647 500.0
8.672329 -20.567219 500.0
8.660428 -20.55647 500.0
9.291005 -20.275026 500.0


==> figures/dat/even_pairs-lstm-training.dat <==
loss accuracy time step
0.6928017139434814 0.5390625 0.0 0
0.6787251859903336 0.567421875 0.33965158462524414 200
0.14170520434563513 0.964609375 0.7037086486816406 400
0.005388992861117004 1.0 1.0783121585845947 600
0.003154171794085414 1.0 1.4326140880584717 800
0.0009718712616813718 1.0 1.80843186378479 1000
0.000723763794558181 1.0 2.1779539585113525 1200
0.0005065247471611656 1.0 2.563121795654297 1400
0.00032904059158681773 1.0 2.91323184967041 1600
0.00013331886363630475 1.0 3.3020265102386475 1800
0.00017880825505017128 1.0 3.682041645050049 2000
0.00010294986491317104 1.0 4.07649827003479 2200
0.00010180498496083601 1.0 4.4381585121154785 2400
0.00010554540789144085 1.0 4.820448160171509 2600
6.667117529104871e-05 1.0 5.2085771560668945 2800
3.518135325521143e-05 1.0 5.59043288230896 3000
3.751073904822988e-05 1.0 5.968728303909302 3200
5.977310597700125e-05 1.0 6.347471475601196 3400
3.851242458949855e-05 1.0 6.706767797470093 3600
2.9785690287553734e-05 1.0 7.090323209762573 3800
1.7506732979200025e-05 1.0 7.456357479095459 4000
2.339641175694851e-05 1.0 7.830435276031494 4200
2.3535131903145156e-05 1.0 8.206031560897827 4400
1.0368568817966661e-05 1.0 8.583763122558594 4600
1.896053824680166e-05 1.0 8.963486433029175 4800
1.5629608094513968e-05 1.0 9.338915586471558 5000
9.593363139401844e-06 1.0 9.713695049285889 5200
8.191008067797156e-06 1.0 10.097009658813477 5400
1.0342749918663685e-05 1.0 10.470685243606567 5600
8.612325169679025e-06 1.0 10.846083164215088 5800
6.771530623268518e-06 1.0 11.208543300628662 6000
7.613927948000309e-06 1.0 11.598591804504395 6200
3.185841190429528e-06 1.0 12.004196643829346 6400
5.0855570486874055e-06 1.0 12.367814064025879 6600
4.06312759650973e-06 1.0 12.757574558258057 6800
3.5972072257095535e-06 1.0 13.136955499649048 7000
2.6943293380554676e-06 1.0 13.499097108840942 7200
3.6408861492986945e-06 1.0 13.88003134727478 7400
2.693923168806123e-06 1.0 14.247369289398193 7600
2.0167053193631544e-06 1.0 14.626916646957397 7800
2.761178953676335e-06 1.0 14.984981536865234 8000
2.2320263462916047e-06 1.0 15.366331100463867 8200
8.69910052188061e-07 1.0 15.77061128616333 8400
2.0451750606298445e-06 1.0 16.163644313812256 8600
2.115646896925227e-06 1.0 16.526395559310913 8800
1.3708582905280763e-06 1.0 16.905728816986084 9000
1.6816184100321152e-06 1.0 17.291899919509888 9200
1.276024087388805e-06 1.0 17.64456081390381 9400
8.041462857732995e-07 1.0 18.01490545272827 9600
9.420696060402633e-07 1.0 18.38140320777893 9800
6.78051127849244e-07 1.0 18.75826096534729 10000
7.188663235524473e-07 1.0 19.139150381088257 10200
5.767242019771856e-07 1.0 19.49765682220459 10400
3.301904438046677e-07 1.0 19.86865210533142 10600
4.459671236034524e-07 1.0 20.256902933120728 10800
3.848167699516125e-07 1.0 20.63392663002014 11000
3.442393560249002e-07 1.0 21.004862546920776 11200
2.540689581209676e-07 1.0 21.37214183807373 11400
2.1595944019736634e-07 1.0 21.74647307395935 11600
4.584983713940005e-07 1.0 22.111627101898193 11800
1.8269265769532694e-07 1.0 22.502717971801758 12000
2.2057411154463579e-07 1.0 22.88755226135254 12200
2.691471466498285e-07 1.0 23.23815631866455 12400
1.6381477903060214e-07 1.0 23.627654314041138 12600
1.628648397122845e-07 1.0 24.025642156600952 12800
1.791257063524232e-07 1.0 24.408053636550903 13000
9.520900523612986e-08 1.0 24.801950693130493 13200
9.195404517575723e-08 1.0 25.192941188812256 13400
7.416116002439965e-08 1.0 25.56939196586609 13600
4.45963494444257e-08 1.0 25.943275451660156 13800
6.891315550844324e-08 1.0 26.33366107940674 14000
4.15742140877362e-08 1.0 26.71273446083069 14200
4.7353064556165944e-08 1.0 27.086976528167725 14400
8.262689108168298e-08 1.0 27.454808235168457 14600
6.547659863243016e-08 1.0 27.819289922714233 14800
4.764644662064166e-08 1.0 28.214949131011963 15000
4.330182588663245e-08 1.0 28.589417695999146 15200
2.192798201156032e-08 1.0 28.960830688476562 15400
2.9774374271374082e-08 1.0 29.3344464302063 15600
2.7739434428075692e-08 1.0 29.705749988555908 15800
9.336506607560136e-09 1.0 30.069121837615967 16000
2.3669556501459966e-08 1.0 30.433489322662354 16200
1.3434325243089073e-08 1.0 30.835041046142578 16400
2.43401107269392e-08 1.0 31.222092628479004 16600
1.7881390901031137e-08 1.0 31.594353675842285 16800
1.1203808858439856e-08 1.0 31.97031044960022 17000
2.108513974946602e-08 1.0 32.332016468048096 17200
1.1799854817695631e-08 1.0 32.714923620224 17400
1.5683469420935127e-08 1.0 33.074939012527466 17600
1.0868532847041478e-08 1.0 33.455342292785645 17800
1.0747461161031424e-08 1.0 33.827889919281006 18000
6.7008649648481185e-09 1.0 34.2037136554718 18200
1.0775400625107068e-08 1.0 34.55928421020508 18400
5.071051027982776e-09 1.0 34.92355561256409 18600
3.855675174690987e-09 1.0 35.310203313827515 18800
2.4633479966951198e-09 1.0 35.67800188064575 19000
5.0337981249981566e-09 1.0 36.05164933204651 19200
5.024484899252002e-09 1.0 36.40219235420227 19400
2.332962836248953e-09 1.0 36.779685497283936 19600
4.712491836755817e-09 1.0 37.14186668395996 19800
5.42029699346358e-09 1.0 38.05461120605469 20000
3.6275011439101947e-09 1.0 38.44234848022461 20200
1.657754058470573e-09 1.0 38.811912298202515 20400
3.296881594394563e-09 1.0 39.17887020111084 20600
9.313224680340682e-10 1.0 39.55939531326294 20800
0.0 1.0 39.95734882354736 21000
0.0 1.0 40.351890087127686 21200
0.0 1.0 40.72833061218262 21400
0.0 1.0 41.10036277770996 21600
0.0 1.0 41.47959065437317 21800
0.0 1.0 41.85126328468323 22000
0.0 1.0 42.236077070236206 22200
0.0 1.0 42.618589639663696 22400
0.0 1.0 43.00880455970764 22600
0.0 1.0 43.37970328330994 22800
0.0 1.0 43.7504563331604 23000
0.0 1.0 44.14428782463074 23200
0.0 1.0 44.537014961242676 23400
0.0 1.0 44.932557582855225 23600
0.0 1.0 45.313156843185425 23800
0.0 1.0 45.70099973678589 24000
0.0 1.0 46.06349229812622 24200
0.0 1.0 46.44563364982605 24400
0.0 1.0 46.81686186790466 24600
0.0 1.0 47.18202495574951 24800
0.0 1.0 47.55717325210571 25000
0.0 1.0 47.94368886947632 25200
0.0 1.0 48.31410789489746 25400
0.0 1.0 48.68674564361572 25600
0.0 1.0 49.05869817733765 25800
0.0 1.0 49.44499850273132 26000
0.0 1.0 49.81928610801697 26200
0.0 1.0 50.182283878326416 26400
0.0 1.0 50.55895256996155 26600
0.0 1.0 50.93245458602905 26800
0.0 1.0 51.29028820991516 27000
0.0 1.0 51.664860010147095 27200
0.0 1.0 52.053794384002686 27400
0.0 1.0 52.426167726516724 27600
0.0 1.0 52.83171892166138 27800
0.0 1.0 53.193132400512695 28000
0.0 1.0 53.55473065376282 28200
0.0 1.0 53.92770338058472 28400
0.0 1.0 54.30906963348389 28600
0.0 1.0 54.695302963256836 28800
0.0 1.0 55.062018156051636 29000
0.0 1.0 55.44556450843811 29200
0.0 1.0 55.819849252700806 29400
0.0 1.0 56.20652151107788 29600
0.0 1.0 56.56331157684326 29800
0.0 1.0 56.938026428222656 30000
0.0 1.0 57.299307346343994 30200
0.0 1.0 57.663822889328 30400
0.0 1.0 58.02496838569641 30600
0.0 1.0 58.4057502746582 30800
0.0 1.0 58.78872108459473 31000
0.0 1.0 59.15839338302612 31200
0.0 1.0 59.53774619102478 31400
0.0 1.0 59.913938760757446 31600
0.0 1.0 60.302387952804565 31800
0.0 1.0 60.66452169418335 32000
0.0 1.0 61.037073373794556 32200
0.0 1.0 61.40399932861328 32400
0.0 1.0 61.78339886665344 32600
0.0 1.0 62.18604898452759 32800
0.0 1.0 62.560333013534546 33000
0.0 1.0 62.94592881202698 33200
0.0 1.0 63.298818826675415 33400
0.0 1.0 63.674338579177856 33600
0.0 1.0 64.07377982139587 33800
0.0 1.0 64.45343446731567 34000
0.0 1.0 64.81886553764343 34200
0.0 1.0 65.21991682052612 34400
0.0 1.0 65.6157636642456 34600
0.0 1.0 65.99215769767761 34800
0.0 1.0 66.3905987739563 35000
0.0 1.0 66.7747323513031 35200
0.0 1.0 67.18414044380188 35400
0.0 1.0 67.56970858573914 35600
0.0 1.0 67.93573951721191 35800
0.0 1.0 68.31618475914001 36000
0.0 1.0 68.6755690574646 36200
0.0 1.0 69.06451487541199 36400
0.0 1.0 69.42792177200317 36600
0.0 1.0 69.83255505561829 36800
0.0 1.0 70.20958399772644 37000
0.0 1.0 70.61939644813538 37200
0.0 1.0 70.99118494987488 37400
0.0 1.0 71.37281799316406 37600
0.0 1.0 71.74627041816711 37800
0.0 1.0 72.12189650535583 38000
0.0 1.0 72.47892355918884 38200
0.0 1.0 72.84493327140808 38400
0.0 1.0 73.21023154258728 38600
0.0 1.0 73.59205269813538 38800
0.0 1.0 73.97448873519897 39000
0.0 1.0 74.35961937904358 39200
0.0 1.0 74.7337863445282 39400
0.0 1.0 75.12158441543579 39600
0.0 1.0 75.48035979270935 39800
0.0 1.0 76.05996131896973 40000


==> figures/dat/even_pairs-transformer_encoder-training.dat <==
loss accuracy time step
0.7008135914802551 0.5390625 0.0 0
0.7041614028811455 0.4949609375 0.5367307662963867 200
0.6958246439695358 0.506015625 1.0196516513824463 400
0.6941313254833221 0.50359375 1.5344889163970947 600
0.6941522052884102 0.5068359375 2.0071840286254883 800
0.6925520247220993 0.5108203125 2.486349105834961 1000
0.6948011708259583 0.4990625 2.9703381061553955 1200
0.6941104808449745 0.500703125 3.4595298767089844 1400
0.6934360933303833 0.5050390625 3.9283037185668945 1600
0.6947247132658958 0.4879296875 4.4101526737213135 1800
0.6938587602972984 0.5039453125 4.906588077545166 2000
0.6805983048677444 0.509375 5.393492698669434 2200
0.6755913196504116 0.5140234375 5.9069836139678955 2400
0.6733453039824963 0.5067578125 6.394760847091675 2600
0.6758288978040219 0.5197265625 6.89741849899292 2800
0.6848478750884532 0.5079296875 7.395199298858643 3000
0.6807752591371536 0.5118359375 7.882934093475342 3200
0.671561600714922 0.5066015625 8.38655972480774 3400
0.6731102837622166 0.5087890625 8.860690832138062 3600
0.6759912218153477 0.5121484375 9.366946458816528 3800
0.6836858321726322 0.5076953125 9.844839334487915 4000
0.6771879121661186 0.51515625 10.337836742401123 4200
0.6730327364802361 0.5163671875 10.823203563690186 4400
0.6828769735991955 0.5084765625 11.314786434173584 4600
0.6728059600293637 0.5019921875 11.793326139450073 4800
0.6730183953046799 0.5148828125 12.282338380813599 5000
0.6799027037620544 0.502265625 12.770783185958862 5200
0.6778709767758846 0.506328125 13.252988576889038 5400
0.6743518233299255 0.51375 13.750099897384644 5600
0.6734190924465656 0.5169921875 14.23255968093872 5800
0.677050665318966 0.5137109375 14.720964908599854 6000
0.6728057551383972 0.5104296875 15.202632665634155 6200
0.684453434497118 0.50828125 15.697196006774902 6400
0.6767924894392491 0.5122265625 16.180144548416138 6600
0.6762963449954986 0.5183203125 16.665401220321655 6800
0.6798723754286766 0.50765625 17.154663801193237 7000
0.6789235147833824 0.520234375 17.634146690368652 7200
0.6747710257768631 0.51578125 18.120994329452515 7400
0.6790333442389965 0.50296875 18.5981662273407 7600
0.6809487766027451 0.51046875 19.079346179962158 7800
0.6719850642979145 0.5210546875 19.56324005126953 8000
0.6748014852404595 0.5048828125 20.05422306060791 8200
0.6862385933101177 0.504765625 20.549124240875244 8400
0.6735711324214936 0.513359375 21.043341875076294 8600
0.6678184923529625 0.5178515625 21.520865201950073 8800
0.6746756774187088 0.5154296875 22.005155324935913 9000
0.6668178476393223 0.5303515625 22.488059043884277 9200
0.6697172847390175 0.520546875 22.96340823173523 9400
0.679347930252552 0.5125 23.438456535339355 9600
0.6734018898010254 0.513046875 23.915560245513916 9800
0.6758000445365906 0.514296875 24.395954847335815 10000
0.673824747055769 0.5094140625 24.877577304840088 10200
0.6752870650589466 0.511484375 25.355651140213013 10400
0.6804004684090614 0.510703125 25.84135103225708 10600
0.6780984100699424 0.511953125 26.338168621063232 10800
0.6775221072137356 0.508125 26.827701091766357 11000
0.6773730017244816 0.5130859375 27.31469702720642 11200
0.6816860230267048 0.51078125 27.8001868724823 11400
0.6815279766917228 0.509375 28.286010026931763 11600
0.6665729853510857 0.5208203125 28.766656398773193 11800
0.682799905538559 0.505 29.255268573760986 12000
0.67739302739501 0.507734375 29.75306224822998 12200
0.6681782594323158 0.5183203125 30.2304584980011 12400
0.6777992948889733 0.5070703125 30.708331823349 12600
0.6749447150528431 0.511484375 31.18713879585266 12800
0.6706016351282597 0.5115234375 31.66323685646057 13000
0.6774902945756912 0.5102734375 32.14500594139099 13200
0.6762698715925217 0.51671875 32.61976742744446 13400
0.6766111624240875 0.5126171875 33.088499784469604 13600
0.6826648384332656 0.503359375 33.55703377723694 13800
0.6789086127281189 0.50578125 34.03409814834595 14000
0.6802703440189362 0.505625 34.505940675735474 14200
0.6801065105199814 0.506328125 34.9755003452301 14400
0.6692779166996479 0.5080078125 35.44549751281738 14600
0.6686361202597618 0.51859375 35.92019057273865 14800
0.67216193318367 0.5183984375 36.40236687660217 15000
0.6732963244616985 0.5090625 36.875486850738525 15200
0.6798660381138325 0.508515625 37.349369525909424 15400
0.6746463561058045 0.5186328125 37.82071828842163 15600
0.6748344947397709 0.5090625 38.30227494239807 15800
0.6811615091562271 0.505234375 38.76350235939026 16000
0.6743287481367588 0.514765625 39.226572036743164 16200
0.6830494029819966 0.507578125 39.70445513725281 16400
0.707406170219183 0.5141796875 40.17852234840393 16600
0.6935045731067657 0.5077734375 40.6578688621521 16800
0.694212618470192 0.500625 41.12574577331543 17000
0.6931344059109688 0.516796875 41.593894481658936 17200
0.6935748809576034 0.499453125 42.061261892318726 17400
0.6930207505822181 0.5076953125 42.525010108947754 17600
0.6939943039417267 0.500625 43.001187562942505 17800
0.693255695104599 0.5032421875 43.4700973033905 18000
0.6931701567769051 0.511484375 43.93899178504944 18200
0.6926556080579758 0.51984375 44.400099992752075 18400
0.6931665778160095 0.512734375 44.878127574920654 18600
0.6930953961610794 0.50796875 45.35121774673462 18800
0.6934098771214485 0.4959765625 45.82481503486633 19000
0.6923210355639458 0.523828125 46.29456067085266 19200
0.692808872461319 0.5184765625 46.7587103843689 19400
0.6933528420329094 0.4940234375 47.23916721343994 19600
0.6929176723957062 0.5108984375 47.70658206939697 19800
0.6933405095338822 0.5085546875 48.40805172920227 20000
0.6929789742827416 0.508359375 48.89807486534119 20200
0.693370580971241 0.5001171875 49.38188076019287 20400
0.6925005847215653 0.5213671875 49.85685062408447 20600
0.693053849041462 0.5136328125 50.3346803188324 20800
0.6930204004049301 0.5063671875 50.8183069229126 21000
0.6933850264549255 0.5013671875 51.3025381565094 21200
0.6931020772457123 0.5098046875 51.77586364746094 21400
0.6929459828138351 0.5134765625 52.25131869316101 21600
0.6931777009367943 0.5065234375 52.72083592414856 21800
0.6929621759057045 0.50953125 53.195767879486084 22000
0.6928265273571015 0.5173046875 53.68618440628052 22200
0.6932280042767525 0.50640625 54.161865234375 22400
0.6932310837507248 0.502890625 54.636905670166016 22600
0.6930668216943741 0.5018359375 55.10858130455017 22800
0.6924009436368942 0.517890625 55.588340759277344 23000
0.6933826446533203 0.498125 56.069011211395264 23200
0.6927969881892204 0.5137890625 56.543981313705444 23400
0.6926752907037735 0.5089453125 57.02816200256348 23600
0.6921006321907044 0.5137109375 57.503939390182495 23800
0.6927222168445587 0.5095703125 57.99397373199463 24000
0.6924827072024345 0.5101171875 58.46850872039795 24200
0.692998326420784 0.5016796875 58.94881796836853 24400
0.6925390338897706 0.5116796875 59.427417516708374 24600
0.692735752761364 0.5089453125 59.904568910598755 24800
0.6927383655309677 0.5046484375 60.381407499313354 25000
0.6925785884261131 0.50703125 60.865641355514526 25200
0.6914842700958252 0.5144140625 61.34419083595276 25400
0.6919600510597229 0.5115234375 61.82073998451233 25600
0.6914189037680626 0.50953125 62.289226770401 25800
0.6900199979543686 0.5148828125 62.768261432647705 26000
0.6903183460235596 0.5119921875 63.23801851272583 26200
0.6925725066661834 0.5076171875 63.715460538864136 26400
0.6918780168890953 0.5080078125 64.19021987915039 26600
0.692346086204052 0.505703125 64.65026378631592 26800
0.6900224137306213 0.511484375 65.10917329788208 27000
0.6920440152287484 0.5115234375 65.57075595855713 27200
0.692579448223114 0.5092578125 66.03356432914734 27400
0.6915646788477897 0.508359375 66.49198198318481 27600
0.6925294128060341 0.5069921875 66.95406866073608 27800
0.6865959599614143 0.5240625 67.40620374679565 28000
0.6904790890216828 0.514296875 67.86063480377197 28200
0.6875723180174828 0.5137890625 68.32959794998169 28400
0.6876788431406021 0.5145703125 68.78975534439087 28600
0.6914639776945114 0.5109375 69.25324440002441 28800
0.6825361733138561 0.5246875 69.7087755203247 29000
0.6874993981420994 0.520234375 70.16933083534241 29200
0.6885130116343499 0.5131640625 70.62913608551025 29400
0.6873706255853176 0.5192578125 71.09679627418518 29600
0.690628238171339 0.5153515625 71.55605912208557 29800
0.6856763431429863 0.5201171875 72.01541924476624 30000
0.6903469984233379 0.505703125 72.46800756454468 30200
0.6905080631375313 0.510625 72.92135524749756 30400
0.6890955294668675 0.511640625 73.37757158279419 30600
0.6840371358394622 0.520546875 73.8371012210846 30800
0.6860724841058254 0.5176953125 74.29779314994812 31000
0.6944018238782883 0.499296875 74.75190663337708 31200
0.6874555601179599 0.5163671875 75.21350860595703 31400
0.6816752964258194 0.518125 75.67039632797241 31600
0.6831046875566245 0.5155859375 76.13818979263306 31800
0.6890264096856117 0.5069921875 76.59720921516418 32000
0.6899906846880913 0.5044921875 77.05717182159424 32200
0.6824047590047121 0.51734375 77.51174354553223 32400
0.692080148011446 0.5059765625 77.9763298034668 32600
0.6900768180191517 0.5056640625 78.45035362243652 32800
0.6863094962388278 0.5094140625 78.92046856880188 33000
0.6882898172736168 0.5115625 79.39450335502625 33200
0.6903272199630738 0.5059765625 79.84754347801208 33400
0.6891053405404091 0.5085546875 80.31570482254028 33600
0.6926978568732739 0.5045703125 80.79418158531189 33800
0.690176335722208 0.5096484375 81.26407766342163 34000
0.684038028717041 0.52 81.73204851150513 34200
0.6875364577025175 0.5128125 82.2043387889862 34400
0.688643459379673 0.51234375 82.66944432258606 34600
0.6890097367763519 0.514140625 83.13045620918274 34800
0.6924804458022118 0.5079296875 83.6003623008728 35000
0.6897430536150932 0.5091796875 84.0625638961792 35200
0.6890885096788406 0.5036328125 84.53504800796509 35400
0.6922509418427945 0.510625 85.0029067993164 35600
0.6840912989526987 0.5156640625 85.46310949325562 35800
0.6903333729505539 0.51296875 85.92946982383728 36000
0.692975827306509 0.5104296875 86.38636612892151 36200
0.6898884685337543 0.50640625 86.85363578796387 36400
0.6752133046090603 0.5266015625 87.30748391151428 36600
0.6931574085354805 0.5010546875 87.7705135345459 36800
0.6855773989111185 0.5150390625 88.24534034729004 37000
0.6851829078793525 0.511796875 88.71757888793945 37200
0.6825986883789301 0.523359375 89.18039417266846 37400
0.6931242860853672 0.503046875 89.64892339706421 37600
0.6875551696121692 0.508046875 90.11705446243286 37800
0.6808293726295233 0.520546875 90.57936549186707 38000
0.685589422956109 0.5133203125 91.0431706905365 38200
0.6879047442600131 0.504921875 91.5034122467041 38400
0.6942080307006836 0.5012890625 91.96446990966797 38600
0.6931888943910599 0.510078125 92.42276167869568 38800
0.6928437381982804 0.5081640625 92.89229798316956 39000
0.6931542041897774 0.506015625 93.36475110054016 39200
0.689250898361206 0.52015625 93.82617831230164 39400
0.6864378842711448 0.5125 94.29075455665588 39600
0.6899141189455986 0.52078125 94.74454164505005 39800
0.6908239793777465 0.509609375 95.39539122581482 40000


==> figures/dat/missing_duplicate_string-lscm-training.dat <==
loss accuracy time step
0.6928472518920898 0.53125 0.0 0
0.6560901553370059 0.5967578125 0.30935072898864746 200
0.5960151665145531 0.6137890625 0.5879764556884766 400
0.5592193664929801 0.648515625 0.8681890964508057 600
0.4524779418371327 0.7162109375 1.1396262645721436 800
0.08560717567892424 0.9488671875 1.4230751991271973 1000
0.0002667194283048957 0.9999609375 1.7034943103790283 1200
7.243774889957422e-05 1.0 1.990105390548706 1400
5.117528109622071e-05 1.0 2.2655320167541504 1600
4.099236632555403e-05 1.0 2.5573670864105225 1800
2.9493867427845542e-05 1.0 2.84464693069458 2000
1.8933099462401514e-05 1.0 3.1938629150390625 2200
1.770513621977443e-05 1.0 3.5166804790496826 2400
1.3000082555549852e-05 1.0 3.8201510906219482 2600
1.01938959716108e-05 1.0 4.141344308853149 2800
9.532350039194171e-06 1.0 4.4623212814331055 3000
7.222009733709455e-06 1.0 4.761112689971924 3200
7.225802354469124e-06 1.0 5.056500434875488 3400
6.5216434990134076e-06 1.0 5.351009845733643 3600
5.03911706175586e-06 1.0 5.656084060668945 3800
3.978724085698104e-06 1.0 5.944861173629761 4000
3.929295755540352e-06 1.0 6.249892234802246 4200
3.660439745090116e-06 1.0 6.571868181228638 4400
3.246154793430378e-06 1.0 6.875849008560181 4600
2.6337527337716437e-06 1.0 7.180341720581055 4800
2.3825314129055643e-06 1.0 7.477576732635498 5000
2.3252030848652793e-06 1.0 7.778270483016968 5200
2.0752302367554874e-06 1.0 8.118454217910767 5400
1.728945638035384e-06 1.0 8.447938442230225 5600
1.4683363122003356e-06 1.0 8.759866952896118 5800
1.3643895014325835e-06 1.0 9.059171676635742 6000
1.23890287802908e-06 1.0 9.368846416473389 6200
1.1092418925429115e-06 1.0 9.705584287643433 6400
9.533269651740283e-07 1.0 10.023208141326904 6600
8.845289464431971e-07 1.0 10.366576671600342 6800
7.918514809190924e-07 1.0 10.704363346099854 7000
6.753411003046494e-07 1.0 11.042706727981567 7200
6.210047805410567e-07 1.0 11.38942289352417 7400
6.29184000224825e-07 1.0 11.718255996704102 7600
4.883508741926334e-07 1.0 12.054819345474243 7800
4.830837069746962e-07 1.0 12.378326654434204 8000
3.957787986941241e-07 1.0 12.713147640228271 8200
3.510423801333928e-07 1.0 13.077717065811157 8400
3.016784077125578e-07 1.0 13.433039426803589 8600
3.1668616872870814e-07 1.0 13.737060785293579 8800
2.5556361908596335e-07 1.0 14.057771444320679 9000
2.619386830082782e-07 1.0 14.402938842773438 9200
2.2441134936324048e-07 1.0 14.71125841140747 9400
1.873073398339642e-07 1.0 15.018177032470703 9600
1.6543059254914284e-07 1.0 15.31516718864441 9800
1.6625011167420435e-07 1.0 15.625344514846802 10000
1.3456671103306838e-07 1.0 15.935917139053345 10200
1.3498108652532092e-07 1.0 16.256528854370117 10400
1.0383770471883436e-07 1.0 16.58489179611206 10600
9.367238456459149e-08 1.0 16.915132761001587 10800
9.600998459730059e-08 1.0 17.244444608688354 11000
7.046849073960582e-08 1.0 17.566325664520264 11200
5.995386480911469e-08 1.0 17.877385139465332 11400
5.523205237945028e-08 1.0 18.20636248588562 11600
6.215643936852144e-08 1.0 18.512710094451904 11800
4.6724433317990586e-08 1.0 18.84549903869629 12000
5.334614711305363e-08 1.0 19.183533191680908 12200
4.096420554267066e-08 1.0 19.49686026573181 12400
3.0994406648721104e-08 1.0 19.82213521003723 12600
3.268474952633493e-08 1.0 20.134748935699463 12800
3.7299463276074806e-08 1.0 20.45248055458069 13000
2.7040942824629877e-08 1.0 20.77411675453186 13200
2.416315856068607e-08 1.0 21.114557027816772 13400
2.0214352035863303e-08 1.0 21.445645332336426 13600
1.7350535916893507e-08 1.0 21.76797389984131 13800
1.8193384145326342e-08 1.0 22.09036898612976 14000
1.6735863370420654e-08 1.0 22.417884826660156 14200
1.590233100839944e-08 1.0 22.737489700317383 14400
1.317821113983042e-08 1.0 23.078970193862915 14600
1.09337251710806e-08 1.0 23.39581799507141 14800
5.983746327320461e-09 1.0 23.724236249923706 15000
7.3248513618451304e-09 1.0 24.053335666656494 15200
6.421468046469148e-09 1.0 24.38633394241333 15400
5.108303809120418e-09 1.0 24.689878940582275 15600
4.922038722987576e-09 1.0 25.00330138206482 15800
2.4540347531853968e-09 1.0 25.30552077293396 16000
2.542509917879965e-09 1.0 25.62948179244995 16200
1.5972175279599376e-09 1.0 25.960951566696167 16400
1.3457609995826125e-09 1.0 26.284122467041016 16600
1.7555428999393995e-09 1.0 26.59183359146118 16800
1.3504175902512294e-09 1.0 26.916700839996338 17000
6.100162308619872e-10 1.0 27.218502283096313 17200
9.965149586066425e-10 1.0 27.536956548690796 17400
9.639187165122465e-10 1.0 27.855230569839478 17600
6.379559105984534e-10 1.0 28.182010650634766 17800
6.47269106923698e-10 1.0 28.487385511398315 18000
4.703178624332338e-10 1.0 28.801830291748047 18200
2.2817400940899902e-10 1.0 29.09054684638977 18400
2.5611364889988053e-10 1.0 29.392940044403076 18600
1.1175868619428542e-10 1.0 29.70229959487915 18800
6.984917311214645e-11 1.0 30.009551763534546 19000
1.4901157363578222e-10 1.0 30.31154489517212 19200
9.778883730549026e-11 1.0 30.601911067962646 19400
1.8626450382086545e-11 1.0 30.91348958015442 19600
4.190951169436019e-11 1.0 31.211210250854492 19800
2.32830615898294e-11 1.0 31.753366231918335 20000
6.51925624595151e-11 1.0 32.096195220947266 20200
5.5879350591148126e-11 1.0 32.42282795906067 20400
9.313225191043273e-12 1.0 32.7276406288147 20600
2.7939674185351037e-11 1.0 33.03651976585388 20800
4.656611984898973e-11 1.0 33.35400104522705 21000
3.259628622576116e-11 1.0 33.66585087776184 21200
4.6566121791880024e-11 1.0 33.97720432281494 21400
1.3969836398786129e-11 1.0 34.28108358383179 21600
5.1222730501621075e-11 1.0 34.59010338783264 21800
4.656612595521636e-12 1.0 34.891122579574585 22000
2.3283061867385156e-11 1.0 35.19274950027466 22200
4.656612595521636e-12 1.0 35.50318002700806 22400
7.450579347922925e-11 1.0 35.825249671936035 22600
9.313224635931761e-12 1.0 36.125361919403076 22800
1.862645010453079e-11 1.0 36.42826437950134 23000
1.3969837509009153e-11 1.0 36.76060652732849 23200
4.656612595521636e-12 1.0 37.07255816459656 23400
0.0 1.0 37.3815643787384 23600
1.862645010453079e-11 1.0 37.69833183288574 23800
9.313225191043273e-12 1.0 38.04561901092529 24000
0.0 1.0 38.346837759017944 24200
4.656612595521636e-12 1.0 38.65950536727905 24400
2.793967557312982e-11 1.0 38.993781328201294 24600
0.0 1.0 39.30203437805176 24800
4.656612595521636e-12 1.0 39.60873627662659 25000
1.396983778656491e-11 1.0 39.92130136489868 25200
4.656612595521636e-12 1.0 40.22801327705383 25400
4.656612595521636e-12 1.0 40.53337740898132 25600
4.656612595521636e-12 1.0 40.836782932281494 25800
4.656612595521636e-12 1.0 41.147865772247314 26000
1.8626450382086545e-11 1.0 41.45620369911194 26200
0.0 1.0 41.74550747871399 26400
0.0 1.0 42.045491456985474 26600
4.656612595521636e-12 1.0 42.34958600997925 26800
0.0 1.0 42.68455719947815 27000
0.0 1.0 43.00096035003662 27200
4.656612595521636e-12 1.0 43.31269192695618 27400
0.0 1.0 43.616533279418945 27600
4.656612595521636e-12 1.0 43.96125316619873 27800
0.0 1.0 44.273926973342896 28000
0.0 1.0 44.56390452384949 28200
0.0 1.0 44.849446296691895 28400
0.0 1.0 45.134989500045776 28600
4.656612595521636e-12 1.0 45.424371004104614 28800
0.0 1.0 45.703142166137695 29000
0.0 1.0 45.98819303512573 29200
0.0 1.0 46.27409076690674 29400
0.0 1.0 46.56293272972107 29600
0.0 1.0 46.83847999572754 29800
0.0 1.0 47.15942716598511 30000
0.0 1.0 47.48031806945801 30200
0.0 1.0 47.78003764152527 30400
0.0 1.0 48.09086990356445 30600
0.0 1.0 48.42342829704285 30800
0.0 1.0 48.73228931427002 31000
0.0 1.0 49.02569818496704 31200
0.0 1.0 49.35068154335022 31400
0.0 1.0 49.66180634498596 31600
0.0 1.0 49.97594451904297 31800
0.0 1.0 50.27736783027649 32000
0.0 1.0 50.608903646469116 32200
0.0 1.0 50.93999934196472 32400
0.0 1.0 51.254581928253174 32600
0.0 1.0 51.5772750377655 32800
0.0 1.0 51.88866901397705 33000
0.0 1.0 52.24251699447632 33200
0.0 1.0 52.55687737464905 33400
0.0 1.0 52.88333559036255 33600
0.0 1.0 53.21109652519226 33800
0.0 1.0 53.53046417236328 34000
0.0 1.0 53.85753130912781 34200
0.0 1.0 54.20898628234863 34400
0.0 1.0 54.54184556007385 34600
0.0 1.0 54.861260652542114 34800
0.0 1.0 55.20455861091614 35000
0.0 1.0 55.54503536224365 35200
0.0 1.0 55.89589738845825 35400
0.0 1.0 56.23026132583618 35600
0.0 1.0 56.56462121009827 35800
0.0 1.0 56.90786838531494 36000
0.0 1.0 57.21958541870117 36200
0.0 1.0 57.54621601104736 36400
0.0 1.0 57.86619806289673 36600
0.0 1.0 58.196633100509644 36800
0.0 1.0 58.49875235557556 37000
0.0 1.0 58.82512545585632 37200
0.0 1.0 59.126858711242676 37400
0.0 1.0 59.46081352233887 37600
0.0 1.0 59.80621385574341 37800
0.0 1.0 60.145455837249756 38000
0.0 1.0 60.462870836257935 38200
0.0 1.0 60.7990288734436 38400
0.0 1.0 61.13006854057312 38600
0.0 1.0 61.47709941864014 38800
0.0 1.0 61.81973099708557 39000
0.0 1.0 62.16279220581055 39200
0.0 1.0 62.48350477218628 39400
0.0 1.0 62.80648708343506 39600
0.0 1.0 63.12015628814697 39800
0.0 1.0 63.64592981338501 40000


==> figures/dat/missing_duplicate_string-lscm-viz.dat <==
x y c
-22.609562 8.752534 100.0
-22.38732 8.656548 100.0
-22.281603 8.613977 100.0
7.7876115 -19.280077 100.0
-22.32005 8.633757 100.0
-22.666111 8.761514 100.0
-22.822405 8.865841 100.0
-22.51788 8.571692 100.0
-22.275026 8.558756 100.0
-22.231983 8.451225 100.0
-22.104992 8.299528 100.0
-22.411524 8.815222 100.0
-22.397789 8.781123 100.0
7.81648 -19.281267 100.0
-22.625546 8.6581 100.0
7.811003 -19.704676 100.0
10.01053 -22.289812 100.0
-22.16217 8.681789 100.0
-22.724762 8.8060465 100.0
-22.128538 8.614374 100.0
-22.591562 8.618341 100.0
-22.231375 8.734575 100.0
-22.76067 8.791635 100.0
9.992462 -22.268064 100.0
-22.482105 8.598534 100.0
-22.155222 8.377639 100.0
-21.816833 8.292455 100.0
10.213381 -22.403996 100.0
-22.382988 8.648193 100.0
-22.00261 8.398312 100.0
10.151245 -22.23342 100.0
-22.63643 8.703178 100.0
10.189794 -22.3517 200.0
7.9091554 -19.72218 200.0
7.888825 -19.410414 200.0
-22.529562 8.650546 200.0
-22.079098 8.442843 200.0
9.975781 -22.26221 200.0
9.989526 -22.252016 200.0
-22.362309 8.538397 200.0
-22.660206 8.671171 200.0
-22.406713 8.656668 200.0
10.231332 -22.536345 200.0
7.9059596 -19.754528 200.0
-22.63478 8.665066 200.0
7.8265543 -19.227228 200.0
9.956326 -22.16844 200.0
-22.551579 8.722684 200.0
-22.268728 8.373421 200.0
-22.514202 8.7147045 200.0
9.992417 -22.204943 200.0
-22.380203 8.573344 200.0
-22.469406 8.594599 200.0
9.97892 -22.272007 200.0
-22.215446 8.731 200.0
10.327304 -22.616455 200.0
-22.34084 8.545195 200.0
9.974193 -22.268219 200.0
-22.55276 8.502407 200.0
-22.680555 8.726962 200.0
7.9070544 -19.66062 200.0
10.003685 -22.257902 200.0
9.958161 -22.086546 200.0
10.214113 -22.366392 200.0
-22.191109 8.443907 300.0
-22.181423 8.417115 300.0
-22.41519 8.708525 300.0
9.990527 -22.23273 300.0
-22.57184 8.703563 300.0
-22.286024 8.511226 300.0
9.977262 -22.262787 300.0
-22.434298 8.359021 300.0
-22.520819 8.78672 300.0
-22.337738 8.605121 300.0
9.940218 -22.237251 300.0
-22.267544 8.516968 300.0
9.996326 -22.285028 300.0
-22.386665 8.74831 300.0
9.964902 -22.233128 300.0
-22.569956 8.73832 300.0
10.23795 -22.54403 300.0
-22.662472 8.764428 300.0
-21.943481 8.603725 300.0
10.007404 -22.288725 300.0
-22.499784 8.840018 300.0
-22.303682 8.550462 300.0
-22.37105 8.635714 300.0
-22.594685 8.709203 300.0
-22.92939 9.010459 300.0
9.99026 -22.26003 300.0
9.968744 -22.250319 300.0
-22.227407 8.623694 300.0
9.921672 -22.162605 300.0
-22.319439 8.646507 300.0
9.850316 -22.085253 300.0
-22.5379 8.513841 300.0
9.961986 -22.147423 400.0
9.980294 -22.179674 400.0
9.959264 -22.16773 400.0
10.013674 -22.36629 400.0
-22.601385 8.786561 400.0
10.228928 -22.518436 400.0
10.019355 -22.261932 400.0
7.8988614 -19.755306 400.0
9.983975 -22.289019 400.0
-22.57368 8.596277 400.0
-22.25362 8.714249 400.0
7.82623 -19.273266 400.0
-22.17425 8.498782 400.0
7.8199487 -19.233328 400.0
-22.599178 8.541537 400.0
9.997883 -22.332392 400.0
7.911 -19.778263 400.0
-22.594805 8.767226 400.0
-22.39439 8.714915 400.0
-22.560347 8.525011 400.0
-22.785734 8.755535 400.0
-22.630749 8.585197 400.0
10.012928 -22.352903 400.0
-22.098667 8.454239 400.0
7.945084 -19.754843 400.0
10.323451 -22.677282 400.0
-22.767473 8.649067 400.0
9.961904 -22.131767 400.0
9.961693 -22.144314 400.0
-22.60515 8.640723 400.0
-22.558508 8.710061 400.0
-22.007336 8.387487 400.0
-22.403095 8.679055 500.0
-22.45437 8.548137 500.0
-22.268309 8.497879 500.0
-22.32146 8.716546 500.0
-22.87346 8.846625 500.0
-22.387676 8.75412 500.0
-22.79384 8.774943 500.0
-22.439682 8.681225 500.0
9.876606 -21.938742 500.0
10.195589 -22.496807 500.0
10.207083 -22.456337 500.0
7.7184296 -19.2756 500.0
-22.630936 8.760888 500.0
-22.410091 8.750869 500.0
9.91754 -22.163754 500.0
7.9386687 -19.69739 500.0
-22.43424 8.702151 500.0
-22.894817 8.99566 500.0
-22.387417 8.629492 500.0
-22.171795 8.66872 500.0
-22.411417 8.676888 500.0
-22.601677 8.705252 500.0
10.21624 -22.388666 500.0
7.8576355 -19.484161 500.0
10.209439 -22.413172 500.0
10.206206 -22.470264 500.0
9.947145 -22.194845 500.0
9.898529 -22.144363 500.0
-22.41541 8.668916 500.0
10.208037 -22.460787 500.0
10.192481 -22.424028 500.0
-22.188158 8.401377 500.0


==> figures/dat/missing_duplicate_string-lstm-training.dat <==
loss accuracy time step
0.6920053958892822 0.53125 0.0 0
0.6717041224241257 0.593125 0.34554219245910645 200
0.6320803364738822 0.619765625 0.7285923957824707 400
0.5656600027531385 0.6928125 1.122663974761963 600
0.3668787325033918 0.8440234375 1.4942505359649658 800
0.225702841617167 0.908359375 1.8863396644592285 1000
0.15295915712427813 0.9440625 2.2714550495147705 1200
0.134469618119183 0.9525390625 2.670978307723999 1400
0.09290944409091026 0.9691015625 3.036325693130493 1600
0.08476025038398802 0.9702734375 3.441615343093872 1800
0.04674003663480107 0.9843359375 3.8396170139312744 2000
0.06446589644307096 0.977421875 4.253382205963135 2200
0.03317527875264204 0.9880859375 4.630238056182861 2400
0.038447131571338104 0.9883203125 5.0290374755859375 2600
0.023340348253113916 0.991484375 5.435553789138794 2800
0.062242670968116726 0.9789453125 5.833536863327026 3000
0.04281001144740003 0.985234375 6.229103326797485 3200
0.02859499585176309 0.9911328125 6.625370740890503 3400
0.02447480662292037 0.9925 7.0040202140808105 3600
0.0372073529278714 0.9891015625 7.40511679649353 3800
0.026639112330926765 0.9914453125 7.788860559463501 4000
0.017631419389413167 0.9944921875 8.1798996925354 4200
0.02584136772884449 0.99265625 8.5713632106781 4400
0.018270981068521906 0.994453125 8.966006755828857 4600
0.022458171137500357 0.9934375 9.362475395202637 4800
0.01631234158437678 0.9953125 9.75782322883606 5000
0.021521613371761533 0.9928125 10.154029130935669 5200
0.017952189165847586 0.9939453125 10.555917263031006 5400
0.01930339186503943 0.993828125 10.948200702667236 5600
0.00482943677416472 0.998984375 11.34006118774414 5800
0.013224637299923642 0.9961328125 11.721622228622437 6000
0.009473869986653085 0.9971875 12.128760576248169 6200
0.04163875649915014 0.9894921875 12.554210424423218 6400
0.01210543208268149 0.996171875 12.935984373092651 6600
0.018334039133060854 0.994140625 13.343644618988037 6800
0.007478223756448585 0.9974609375 13.740864992141724 7000
0.02311719330081644 0.993515625 14.118601083755493 7200
0.0307899355985802 0.9919140625 14.520239353179932 7400
0.005535256128315496 0.9981640625 14.90307092666626 7600
0.00014542303069987384 1.0 15.303475618362427 7800
0.036287598675047834 0.9909375 15.678454160690308 8000
0.026551979361779558 0.993203125 16.077470779418945 8200
0.008027095686578462 0.9967578125 16.50131845474243 8400
0.008849243875514645 0.997734375 16.918288707733154 8600
0.03928967779644836 0.9894921875 17.30186939239502 8800
0.010778073997399672 0.99671875 17.698609828948975 9000
0.009473398180403762 0.997265625 18.106135368347168 9200
0.0022723667403816705 0.999296875 18.47420620918274 9400
8.62681059039616e-05 1.0 18.86142635345459 9600
5.258023828307756e-05 1.0 19.244933605194092 9800
4.265674085711879e-05 1.0 19.638933658599854 10000
2.8801207541206962e-05 1.0 20.038049697875977 10200
2.3322720287772824e-05 1.0 20.417766571044922 10400
1.6047551976221543e-05 1.0 20.807382822036743 10600
1.1813756726049007e-05 1.0 21.216089487075806 10800
1.2096799010841152e-05 1.0 21.616095304489136 11000
0.06382861079971605 0.9859765625 22.004799842834473 11200
0.024854487511743458 0.9919140625 22.39586114883423 11400
0.013886983846198256 0.995703125 22.793120861053467 11600
0.015281634813872316 0.9957421875 23.17610239982605 11800
0.008139154742276205 0.9970703125 23.589300394058228 12000
0.009745941290269435 0.9969140625 23.996359825134277 12200
0.0045716737551614985 0.9987109375 24.365840196609497 12400
0.01157531290122943 0.9964453125 24.773528575897217 12600
0.00022547569587331396 0.9999609375 25.191073179244995 12800
0.010765224708439795 0.9980859375 25.59392786026001 13000
0.0011299255476433245 0.999609375 26.007198095321655 13200
5.350050475726675e-05 1.0 26.416106700897217 13400
3.538229422417771e-05 1.0 26.813491344451904 13600
0.010426190303970167 0.9971484375 27.2027645111084 13800
0.010769204920920821 0.99703125 27.61365270614624 14000
0.005601415173817941 0.9985546875 28.00998592376709 14200
0.007739085171160696 0.9978515625 28.400537252426147 14400
0.005458652573285008 0.9990625 28.788843154907227 14600
0.009773080420527549 0.9971875 29.173145532608032 14800
0.0014561842412263103 0.9994921875 29.588950157165527 15000
5.46596723336279e-05 1.0 29.98450779914856 15200
3.5369473501418724e-05 1.0 30.375680685043335 15400
2.8445887472230425e-05 1.0 30.76834750175476 15600
2.0917176379668944e-05 1.0 31.15874481201172 15800
1.6215925145957045e-05 1.0 31.54145860671997 16000
1.6787724350564305e-05 1.0 31.924036502838135 16200
2.0610612106395366e-05 1.0 32.34522747993469 16400
0.05140959333455566 0.9862890625 32.752599239349365 16600
0.00630024056641993 0.9980078125 33.14448094367981 16800
0.008543205662557441 0.9973828125 33.542396545410156 17000
0.00024385661732249984 1.0 33.924370527267456 17200
0.006517133131534934 0.9975390625 34.3293194770813 17400
0.005281163985648014 0.9983203125 34.709266901016235 17600
0.0007021692995027707 0.9996484375 35.10876536369324 17800
0.015701990632819473 0.9955859375 35.5031316280365 18000
0.012532730045615458 0.9961328125 35.90213990211487 18200
0.0021401562368720305 0.9992578125 36.27836728096008 18400
0.0017038290497043817 0.999609375 36.66251611709595 18600
6.542440137479843e-05 1.0 37.06977081298828 18800
3.057753078820724e-05 1.0 37.45674538612366 19000
2.843344280094584e-05 1.0 37.850197076797485 19200
0.012027860474943565 0.9971875 38.224555253982544 19400
0.0075451129837800935 0.9974609375 38.62630271911621 19600
0.0011235899978499476 0.9996484375 39.00789952278137 19800
8.235198610602623e-05 1.0 39.59933161735535 20000
4.307798323885947e-05 1.0 40.00737142562866 20200
2.8944488249109667e-05 1.0 40.397040128707886 20400
1.9790670916162157e-05 1.0 40.78098964691162 20600
1.5255534125220294e-05 1.0 41.179686546325684 20800
1.249980747138224e-05 1.0 41.59891724586487 21000
1.4369402444991409e-05 1.0 42.016183376312256 21200
1.166250892738141e-05 1.0 42.41177582740784 21400
7.630918628596106e-06 1.0 42.801252126693726 21600
1.1386340326406952e-05 1.0 43.19821786880493 21800
6.258550187157041e-06 1.0 43.585800886154175 22000
5.292754470884731e-06 1.0 43.98686242103577 22200
8.307824770268368e-06 1.0 44.38783884048462 22400
5.043098844830229e-06 1.0 44.79524850845337 22600
4.399656022398002e-06 1.0 45.18524384498596 22800
4.349647591217476e-06 1.0 45.57307004928589 23000
3.132508048886429e-06 1.0 45.98901700973511 23200
2.9003493710533233e-06 1.0 46.40509819984436 23400
3.7985710005683517e-06 1.0 46.81964302062988 23600
2.0578018091632623e-06 1.0 47.22072076797485 23800
3.0840787613506392e-06 1.0 47.62814998626709 24000
3.6785009218331944e-06 1.0 48.00904679298401 24200
1.6339879060289775e-06 1.0 48.41186881065369 24400
1.2511188422070775e-06 1.0 48.8039345741272 24600
9.731722265071685e-07 1.0 49.18664741516113 24800
9.71069072349673e-07 1.0 49.57691788673401 25000
1.0820373850273235e-06 1.0 49.98676347732544 25200
8.056011789947526e-07 1.0 50.37664532661438 25400
7.715049099665805e-07 1.0 50.77194833755493 25600
1.1459072693148497e-06 1.0 51.16643571853638 25800
2.92202404473918e-06 1.0 51.57759714126587 26000
1.0400691235290527e-06 1.0 51.97218060493469 26200
6.624006211161659e-07 1.0 52.352845907211304 26400
4.5996766567940604e-07 1.0 52.74653601646423 26600
4.500263027418239e-07 1.0 53.138712644577026 26800
0.05168563498277224 0.98765625 53.51615524291992 27000
0.07227491448296519 0.984921875 53.90962290763855 27200
0.003951010998675884 0.998828125 54.3166983127594 27400
0.0022615991420934733 0.999375 54.7083625793457 27600
0.0019130324212369488 0.999375 55.13423180580139 27800
0.0003571117085004971 0.99984375 55.514626264572144 28000
0.003028198220987406 0.9990625 55.89324498176575 28200
0.004728218120524161 0.998828125 56.28474259376526 28400
0.00020528659618463508 1.0 56.68277049064636 28600
3.3401116067182105e-05 1.0 57.08659029006958 28800
0.002155727971446879 0.9994140625 57.46971583366394 29000
0.002629117112398944 0.999296875 57.8727331161499 29200
0.004550793020976016 0.9983984375 58.26580834388733 29400
0.0014791862085721163 0.9995703125 58.670164346694946 29600
0.00018678820983836886 0.9999609375 59.04439091682434 29800
2.8600503540374687e-05 1.0 59.43842697143555 30000
1.7517829071067582e-05 1.0 59.817418336868286 30200
2.417380758615195e-05 1.0 60.19929790496826 30400
1.3985026503888776e-05 1.0 60.57849073410034 30600
1.0806690924951568e-05 1.0 60.98023867607117 30800
7.415928661238525e-06 1.0 61.380786418914795 31000
7.526224225511413e-06 1.0 61.76721978187561 31200
6.127835080604882e-06 1.0 62.162282943725586 31400
5.12901208335137e-06 1.0 62.559507846832275 31600
5.535480035145923e-06 1.0 62.96783804893494 31800
5.003152308411529e-06 1.0 63.34897470474243 32000
5.144154871086215e-06 1.0 63.738686323165894 32200
3.155499907414594e-06 1.0 64.12099194526672 32400
4.149095659355951e-06 1.0 64.51726698875427 32600
3.7169437917139447e-06 1.0 64.9391770362854 32800
0.04876145815274972 0.98828125 65.33195209503174 33000
0.01286964722580251 0.9955078125 65.73874926567078 33200
0.004326355013583907 0.9988671875 66.11090970039368 33400
9.803303604144275e-05 1.0 66.50678730010986 33600
9.036022417660661e-05 1.0 66.92755317687988 33800
4.0303393842577864e-05 1.0 67.32950258255005 34000
3.3053286919937364e-05 1.0 67.71264886856079 34200
3.1630694881528146e-05 1.0 68.13450598716736 34400
0.007128378290925639 0.9978515625 68.54914259910583 34600
0.005980102738253663 0.998515625 68.94496631622314 34800
0.0033623063273034858 0.998984375 69.36445617675781 35000
0.000702895019371681 0.9998828125 69.76906108856201 35200
0.0005251284990237081 0.9998828125 70.20074820518494 35400
0.004164523351550428 0.9989453125 70.60324001312256 35600
4.097324988066475e-05 1.0 70.98558449745178 35800
2.9936793843603482e-05 1.0 71.38662457466125 36000
1.9558170997555635e-05 1.0 71.76165914535522 36200
1.7153960602627194e-05 1.0 72.17249798774719 36400
1.480422517026625e-05 1.0 72.55373740196228 36600
0.003444266660367461 0.9990625 72.98267388343811 36800
0.01231539065187917 0.9968359375 73.37726378440857 37000
6.202225045683463e-05 1.0 73.80696392059326 37200
3.178546399794868e-05 1.0 74.19690132141113 37400
3.178721209820879e-05 1.0 74.59627938270569 37600
2.039972397582801e-05 1.0 74.99206686019897 37800
1.2687758649292392e-05 1.0 75.38907146453857 38000
0.006126482445214236 0.9983984375 75.76608228683472 38200
0.004305077219158448 0.998671875 76.15033650398254 38400
0.0027710252431954884 0.9993359375 76.53372931480408 38600
0.002444917866725973 0.9990234375 76.93239545822144 38800
6.304963046872558e-05 1.0 77.33324766159058 39000
2.7669198561710574e-05 1.0 77.73629593849182 39200
0.00572787653533446 0.9987890625 78.11906623840332 39400
0.0037577731484310564 0.998828125 78.51349949836731 39600
0.0007098094383856335 0.999765625 78.88598275184631 39800
3.699648094411146e-05 1.0 79.45722007751465 40000


==> figures/dat/missing_duplicate_string-transformer_encoder-training.dat <==
loss accuracy time step
0.7425192594528198 0.484375 0.0 0
0.6915843112766743 0.5298046875 0.6378006935119629 200
0.6010581363200618 0.5841015625 1.3548471927642822 400
0.5973125659505604 0.58484375 2.078493595123291 600
0.5902289384818868 0.592890625 2.793724298477173 800
0.6152540268047596 0.5652734375 3.510132312774658 1000
0.6089741999914986 0.5859765625 4.23894190788269 1200
0.6023730989446631 0.5974609375 4.970758676528931 1400
0.5638842647045386 0.6171875 5.688689231872559 1600
0.6503302068635821 0.576015625 6.425885200500488 1800
0.6193871059350203 0.5833984375 7.1610636711120605 2000
0.6159666028810897 0.5943359375 7.901656150817871 2200
0.6003969392029103 0.6172265625 8.632339239120483 2400
0.615188218425028 0.6062890625 9.36510944366455 2600
0.6258195379329845 0.5834765625 10.106112718582153 2800
0.6562889725528658 0.5730078125 10.846494436264038 3000
0.6272875855024904 0.5822265625 11.583372116088867 3200
0.6117961245740298 0.581640625 12.32514214515686 3400
0.5834813648188719 0.61 13.05241084098816 3600
0.5948086016735761 0.6128125 13.790698289871216 3800
0.6264193390583387 0.575234375 14.523259401321411 4000
0.6148613483068766 0.590078125 15.260481119155884 4200
0.5918556774535682 0.607890625 15.998188972473145 4400
0.6136422639741795 0.590625 16.734577417373657 4600
0.5969224499163102 0.6076171875 17.471944570541382 4800
0.5989491023041773 0.6012109375 18.21103024482727 5000
0.6140324197034351 0.59125 18.954687118530273 5200
0.6057032236509258 0.6012109375 19.697052717208862 5400
0.5882907357893419 0.6089453125 20.438671350479126 5600
0.5874654245813145 0.6140625 21.175150156021118 5800
0.5995963974457118 0.5978515625 21.90635108947754 6000
0.60136030174006 0.6090234375 22.649263381958008 6200
0.6255889962677611 0.5835546875 23.404409646987915 6400
0.6004112120832724 0.5983203125 24.14009976387024 6600
0.6099615109516889 0.58125 24.883006811141968 6800
0.6193024183910165 0.58171875 25.63058304786682 7000
0.594552048806654 0.611328125 26.392245531082153 7200
0.601674188967736 0.6073046875 27.140756368637085 7400
0.6149686939387174 0.5962109375 27.88809895515442 7600
0.6057079361086654 0.59390625 28.635350465774536 7800
0.5812656030920335 0.624140625 29.369734048843384 8000
0.613023293633305 0.5862890625 30.12173891067505 8200
0.658662247441971 0.5521875 30.881043195724487 8400
0.6356081057846313 0.5597265625 31.633630514144897 8600
0.6168362012010766 0.57171875 32.376267433166504 8800
0.6332229426158301 0.573125 33.1197395324707 9000
0.6195013231682241 0.5741015625 33.86621308326721 9200
0.6247265784651972 0.587265625 34.605918645858765 9400
0.6412187918441487 0.5660546875 35.35349369049072 9600
0.6270217855027295 0.5834765625 36.09069871902466 9800
0.6299471519747749 0.5896875 36.836214780807495 10000
0.6295719891248155 0.5705859375 37.58059000968933 10200
0.6287375371318195 0.573671875 38.32198476791382 10400
0.6410489503858844 0.5728125 39.07126045227051 10600
0.640993806591141 0.578828125 39.828256607055664 10800
0.6335757146941614 0.5807421875 40.58009600639343 11000
0.6354060949975974 0.5760546875 41.331225872039795 11200
0.6429663388602784 0.5773046875 42.07650661468506 11400
0.6438682371354661 0.57125 42.827598094940186 11600
0.6171101537332288 0.5851171875 43.53285813331604 11800
0.6483578729539294 0.565859375 44.24886131286621 12000
0.6411503182930756 0.5683203125 44.95629358291626 12200
0.6130837773464737 0.5897265625 45.64064073562622 12400
0.6377558662841329 0.575390625 46.326738119125366 12600
0.6371461721991364 0.5721875 47.02168607711792 12800
0.6238962628420268 0.581015625 47.7119574546814 13000
0.6377442806074396 0.5678125 48.40182638168335 13200
0.6355711571934808 0.5767578125 49.08764147758484 13400
0.6291710991493892 0.5840625 49.767515659332275 13600
0.6475760199822252 0.5705078125 50.44760537147522 13800
0.6381261183945753 0.5829296875 51.129390716552734 14000
0.6387984394497471 0.5763671875 51.80798029899597 14200
0.6400208671453583 0.58640625 52.48522472381592 14400
0.612906388179399 0.60953125 53.158934116363525 14600
0.6166073133653844 0.60375 53.8354926109314 14800
0.6280035344671342 0.5984765625 54.52712368965149 15000
0.6243462693445326 0.60203125 55.209290504455566 15200
0.6353725956626295 0.583671875 55.88975715637207 15400
0.6282050707786402 0.5889453125 56.56943321228027 15600
0.6158733862519148 0.5748046875 57.24685883522034 15800
0.623668544638349 0.5669140625 57.920883893966675 16000
0.6085115174390375 0.5776171875 58.59311819076538 16200
0.6461561766904197 0.5416796875 59.28152346611023 16400
0.6213430128464824 0.5599609375 59.969682931900024 16600
0.6092320241418201 0.5759765625 60.65268325805664 16800
0.6331927500145684 0.5583203125 61.334030866622925 17000
0.5917443224180897 0.5871484375 62.0158908367157 17200
0.625132384819226 0.5540234375 62.70021891593933 17400
0.6000753614454879 0.58328125 63.3805251121521 17600
0.6148124292155263 0.55953125 64.06359362602234 17800
0.6111985421396093 0.571953125 64.74501252174377 18000
0.6161639788954926 0.5683984375 65.43585181236267 18200
0.5884484900225653 0.5827734375 66.11552715301514 18400
0.6093864386471978 0.57265625 66.79420948028564 18600
0.6374558830104797 0.5503515625 67.47448778152466 18800
0.6496999364855582 0.5414453125 68.13626170158386 19000
0.6130365851442912 0.570078125 68.81905031204224 19200
0.6134769646095083 0.5652734375 69.49418663978577 19400
0.6329531607862736 0.56015625 70.17828702926636 19600
0.6176007456444494 0.5669140625 70.86293816566467 19800
0.6282349823128607 0.5498828125 71.77708983421326 20000
0.63550181671686 0.5447265625 72.52820992469788 20200
0.6230911856316379 0.562421875 73.264230966568 20400
0.5951459995623736 0.586015625 74.00406575202942 20600
0.6220684850811813 0.563828125 74.7442569732666 20800
0.6331282363228092 0.55421875 75.49771904945374 21000
0.6486535119779 0.54296875 76.25326085090637 21200
0.6230211057775886 0.5641796875 76.99649119377136 21400
0.6223443444466102 0.55703125 77.74361753463745 21600
0.6437765020657389 0.550390625 78.4835159778595 21800
0.6321791311801644 0.55171875 79.23305368423462 22000
0.6215203564865805 0.561328125 79.98313117027283 22200
0.6358982915780507 0.5540234375 80.7308189868927 22400
0.6306707245662984 0.5533984375 81.47549343109131 22600
0.6194815632111568 0.559375 82.22218775749207 22800
0.6285372037964407 0.558359375 82.9740252494812 23000
0.6295847735664575 0.551640625 83.73444676399231 23200
0.624570608142094 0.5641796875 84.48765134811401 23400
0.6265797841823951 0.5528515625 85.24689674377441 23600
0.6092418013914721 0.5682421875 85.99324059486389 23800
0.6331510989727395 0.5551171875 86.75307559967041 24000
0.6072098610916146 0.5746484375 87.50727105140686 24200
0.6245307762599259 0.5602734375 88.26115345954895 24400
0.6339457294536988 0.5537109375 89.00723195075989 24600
0.6234205170866335 0.5619140625 89.74945664405823 24800
0.6379311135284661 0.5490625 90.49848103523254 25000
0.6313180921575986 0.552265625 91.22024869918823 25200
0.619956005410786 0.55921875 91.95231676101685 25400
0.624775740106561 0.56671875 92.67374348640442 25600
0.6179490616682597 0.5617578125 93.3794617652893 25800
0.614289253220486 0.5637109375 94.08736491203308 26000
0.6224029602807423 0.5660546875 94.77430152893066 26200
0.6183578998575832 0.5666015625 95.45718193054199 26400
0.6366000937999342 0.55203125 96.13893866539001 26600
0.6402032563074317 0.552734375 96.81314373016357 26800
0.591308899263895 0.5823828125 97.49156379699707 27000
0.6256692339540314 0.55828125 98.17258381843567 27200
0.6297641162102809 0.55765625 98.85924220085144 27400
0.6118112663536885 0.5726953125 99.53406000137329 27600
0.6202752569524455 0.5610546875 100.21929597854614 27800
0.594324640512641 0.5826953125 100.8825511932373 28000
0.612592270776222 0.569296875 101.54614663124084 28200
0.6380357515389915 0.5525390625 102.22520899772644 28400
0.643474316495267 0.5571484375 102.88608169555664 28600
0.6446418183311471 0.561015625 103.55902671813965 28800
0.6304796588407772 0.5677734375 104.22548294067383 29000
0.6375477626473003 0.557109375 104.92234897613525 29200
0.6463226416538237 0.548984375 105.62259793281555 29400
0.6348464144287572 0.5550390625 106.31552910804749 29600
0.6180119571706746 0.5809765625 106.98883080482483 29800
0.6322452511876326 0.569609375 107.68002414703369 30000
0.6281599133685813 0.5673046875 108.36166191101074 30200
0.6280248628998379 0.5719921875 109.03785133361816 30400
0.6428668710391503 0.560859375 109.71590089797974 30600
0.6363006983380183 0.5573828125 110.40203547477722 30800
0.6245287357879715 0.569609375 111.0876476764679 31000
0.6332311069955904 0.5633984375 111.76531314849854 31200
0.630403100052863 0.5521484375 112.44913744926453 31400
0.6274641161988257 0.5537890625 113.12221813201904 31600
0.6212786881918327 0.5697265625 113.82191467285156 31800
0.6159580783658203 0.5709765625 114.51414060592651 32000
0.636087314926881 0.554609375 115.20220398902893 32200
0.6313230508510788 0.551953125 115.88683462142944 32400
0.6143771223201111 0.56359375 116.57070088386536 32600
0.6313859724179565 0.551640625 117.26836156845093 32800
0.635896727571162 0.554375 117.94294238090515 33000
0.6329226761398604 0.5533984375 118.62768816947937 33200
0.6182225528622802 0.56453125 119.29294228553772 33400
0.628172132917025 0.5525390625 119.97014474868774 33600
0.6271352143452895 0.5549609375 120.66063928604126 33800
0.6460960211662313 0.5472265625 121.34228563308716 34000
0.6264014712278003 0.5551171875 122.02660751342773 34200
0.6380967395548214 0.550859375 122.72205805778503 34400
0.617530626060543 0.5629296875 123.41426968574524 34600
0.614127738484749 0.5715234375 124.08417844772339 34800
0.6436738483567024 0.5432421875 124.7582323551178 35000
0.6405495117161627 0.549453125 125.43527340888977 35200
0.6540091628119262 0.52828125 126.12178349494934 35400
0.626270655782646 0.5559765625 126.79748296737671 35600
0.6163141958651249 0.571171875 127.46112322807312 35800
0.6324745510754292 0.553203125 128.13817286491394 36000
0.6214972898001725 0.563515625 128.80362629890442 36200
0.625959003254975 0.5623046875 129.4911448955536 36400
0.6036355886195088 0.5779296875 130.1585612297058 36600
0.6379644019786792 0.55078125 130.81942629814148 36800
0.6193412617521245 0.5646484375 131.47947239875793 37000
0.6321325378509937 0.548984375 132.1575255393982 37200
0.6164832259992545 0.5609375 132.82953715324402 37400
0.6222530002798885 0.563671875 133.5073220729828 37600
0.6222111109431716 0.5563671875 134.17397093772888 37800
0.6198645873829082 0.5598046875 134.85466289520264 38000
0.6141924026055494 0.5658203125 135.52571487426758 38200
0.6228945575800026 0.5651171875 136.18847823143005 38400
0.6091366369542811 0.570703125 136.8394684791565 38600
0.5930077892874397 0.5837109375 137.51832246780396 38800
0.7122842899331591 0.5127734375 138.19708919525146 39000
0.6942897483706474 0.507578125 138.870037317276 39200
0.6938446694612503 0.50578125 139.5483741760254 39400
0.6929339516162872 0.51171875 140.2286512851715 39600
0.693403091430664 0.5165234375 140.90248918533325 39800
0.6935057216882705 0.506171875 141.80217385292053 40000


==> figures/dat/modular_arithmetic-lscm-training.dat <==
loss accuracy time step
1.6100000143051147 0.1484375 0.0 0
1.5841304793953896 0.2352734375 0.25223517417907715 200
1.4698136256448924 0.278046875 0.5172994136810303 400
1.4478944712504744 0.294140625 0.7851874828338623 600
1.363697800533846 0.3371875 1.0279688835144043 800
1.3724398459593068 0.333046875 1.2658159732818604 1000
1.3285478300682734 0.3559765625 1.4997754096984863 1200
1.3016119030036497 0.36796875 1.7385175228118896 1400
1.144913049521274 0.45375 1.9613721370697021 1600
1.2236726005484524 0.422109375 2.203200578689575 1800
1.1177785881668387 0.4764453125 2.4432809352874756 2000
1.0576537802138772 0.50390625 2.710584878921509 2200
0.8914404252270833 0.5886328125 2.9779772758483887 2400
0.8770812660172305 0.598671875 3.2525362968444824 2600
0.8193787117516694 0.627734375 3.531581401824951 2800
0.6721658805775587 0.702265625 3.809536933898926 3000
0.5952009349261425 0.7346484375 4.079271078109741 3200
0.52334119334555 0.772890625 4.350154876708984 3400
0.4357594195780257 0.8094921875 4.608034372329712 3600
0.43198012846480194 0.8119140625 4.876239538192749 3800
0.3423748439059636 0.8517578125 5.140721321105957 4000
0.33554136003303936 0.8542578125 5.407961368560791 4200
0.31244409247761723 0.8655859375 5.681078672409058 4400
0.28175188377559607 0.8815234375 5.950236082077026 4600
0.2604772756374405 0.89171875 6.219705581665039 4800
0.21496058935714246 0.9135546875 6.487728118896484 5000
0.18352561060322842 0.930078125 6.757389545440674 5200
0.16035999238685691 0.939140625 7.034317255020142 5400
0.12439402257858091 0.9540234375 7.300714015960693 5600
0.10493255421190043 0.962265625 7.558717727661133 5800
0.07792222161488098 0.9737890625 7.816514253616333 6000
0.07405729208498087 0.9761328125 8.084810972213745 6200
0.07009927684121067 0.976328125 8.358513832092285 6400
0.04697692408468356 0.985 8.616491794586182 6600
0.04178784326391906 0.9873828125 8.88533353805542 6800
0.03320301944866515 0.98953125 9.151046991348267 7000
0.02844662977655389 0.99171875 9.40675139427185 7200
0.026649646579135152 0.9913671875 9.667376518249512 7400
0.025634354566627736 0.992421875 9.928028345108032 7600
0.025645555610954034 0.9916796875 10.189122676849365 7800
0.017521997179619574 0.9949609375 10.443220376968384 8000
0.01992076551039645 0.9934765625 10.708122730255127 8200
0.02175832242907745 0.9934765625 10.986943006515503 8400
0.020300798918869985 0.9938671875 11.258971691131592 8600
0.017265699985255196 0.994453125 11.51419472694397 8800
0.014567274658829774 0.996015625 11.778781652450562 9000
0.013115562295438395 0.9962109375 12.047057867050171 9200
0.013644377861110115 0.996328125 12.300058603286743 9400
0.014290189953499066 0.9958984375 12.562548398971558 9600
0.010823336525213563 0.9972265625 12.819384336471558 9800
0.010023688470755587 0.997109375 13.07999038696289 10000
0.013790029789088293 0.9965625 13.340540170669556 10200
0.010185068177897848 0.9973046875 13.60270380973816 10400
0.01253273730305864 0.9965625 13.874066829681396 10600
0.012097551053320785 0.9965234375 14.153642416000366 10800
0.009841100920698408 0.99765625 14.419928073883057 11000
0.011824741197224285 0.996640625 14.688541412353516 11200
0.01244031250700573 0.99703125 14.960136413574219 11400
0.012062993043618917 0.9961328125 15.23034930229187 11600
0.008497405069629167 0.9977734375 15.495476484298706 11800
0.0050426877065478945 0.99859375 15.775984287261963 12000
0.005871798656730789 0.9980078125 16.05623149871826 12200
0.009537697842495163 0.997734375 16.31754231452942 12400
0.010189185538397396 0.9971875 16.59730362892151 12600
0.010534061844152802 0.996953125 16.878987312316895 12800
0.0061208751995445706 0.9980859375 17.145623683929443 13000
0.010638541917428483 0.997109375 17.41744112968445 13200
0.006663509162226546 0.9984375 17.684240102767944 13400
0.0060336032834379695 0.9984375 17.946216106414795 13600
0.002682945563733483 0.999140625 18.20869755744934 13800
0.006533533460896024 0.998359375 18.47776484489441 14000
0.00700532644644909 0.99828125 18.74095058441162 14200
0.004812689568030919 0.998828125 19.002373695373535 14400
0.005547946148429901 0.9986328125 19.25943350791931 14600
0.006116898205846155 0.9985546875 19.516420364379883 14800
0.00738039221585268 0.998125 19.784525871276855 15000
0.008777529060162124 0.99796875 20.045143842697144 15200
0.005569407447408139 0.99859375 20.305463075637817 15400
0.005128602668869462 0.9986328125 20.568365812301636 15600
0.006514125645294371 0.998359375 20.829410314559937 15800
0.004821035460536222 0.9986328125 21.087191104888916 16000
0.0093206148369336 0.9979296875 21.345125675201416 16200
0.0070706822399642984 0.9980859375 21.621574640274048 16400
0.0039608615284419104 0.9987890625 21.89862608909607 16600
0.01038438674529516 0.997421875 22.16745400428772 16800
0.0037332038088391073 0.999140625 22.441636085510254 17000
0.003955987794007569 0.998984375 22.706584692001343 17200
0.0036281492877662915 0.9990234375 22.98219132423401 17400
0.00282856976074072 0.999296875 23.24625325202942 17600
0.0023671118272284276 0.9992578125 23.51543927192688 17800
0.004690350842802218 0.9988671875 23.783339500427246 18000
0.005265704596115484 0.998671875 24.05286478996277 18200
0.003825215693073005 0.999140625 24.31314444541931 18400
0.005422948814518804 0.998828125 24.58098077774048 18600
0.005070406187527397 0.9986328125 24.854177713394165 18800
0.0031555353246403685 0.9991796875 25.122373342514038 19000
0.006742789931406605 0.9981640625 25.39050006866455 19200
0.0026783696489076194 0.998984375 25.653217315673828 19400
0.004623315879830443 0.9988671875 25.929836988449097 19600
0.003113646356406434 0.999375 26.200493574142456 19800
0.007156054665746297 0.99828125 26.662845134735107 20000
0.004968082895529733 0.9987109375 26.932125329971313 20200
0.0038631868362972457 0.9988671875 27.183193922042847 20400
0.0032070126875305503 0.99921875 27.421928644180298 20600
0.003023525338954869 0.9992578125 27.657167673110962 20800
0.005839957471548587 0.9985546875 27.901850938796997 21000
0.003017513431294674 0.999296875 28.14606213569641 21200
0.0024081735735001076 0.9992578125 28.38205337524414 21400
0.0029776239778300352 0.99953125 28.615166902542114 21600
0.0021976216082612156 0.999375 28.858126640319824 21800
0.003214916743139611 0.9991015625 29.12798762321472 22000
0.004591973140246636 0.9987890625 29.403773069381714 22200
0.005386959420770836 0.9984765625 29.675271034240723 22400
0.004922127402984415 0.998515625 29.937401056289673 22600
0.0041911531860523606 0.9990625 30.192047595977783 22800
0.0027968610677748984 0.9991796875 30.449463844299316 23000
0.00377812815276684 0.9991015625 30.715022325515747 23200
0.004044848644855392 0.9990234375 30.98250150680542 23400
0.0052321218403085365 0.9987109375 31.2490713596344 23600
0.005453036622839136 0.9987109375 31.5079345703125 23800
0.00387756474087837 0.99921875 31.787252187728882 24000
0.0034666246725828386 0.9991796875 32.05295705795288 24200
0.0022338319336904534 0.999375 32.32680058479309 24400
0.003315770120707384 0.99921875 32.596455574035645 24600
0.003446047664433536 0.9991796875 32.8617479801178 24800
0.0027167851710123616 0.9994140625 33.13472604751587 25000
0.001071618971404291 0.999765625 33.410473585128784 25200
0.0024614370736071576 0.9993359375 33.679648876190186 25400
0.006053815847675992 0.9987890625 33.949509143829346 25600
0.0027972321612060114 0.999375 34.21177887916565 25800
0.0031192881864603806 0.9991796875 34.47725868225098 26000
0.0030247664818165276 0.999296875 34.73787522315979 26200
0.002795002238905795 0.99921875 34.99405789375305 26400
0.0037968096973645515 0.9991015625 35.25780534744263 26600
0.004325955754417805 0.9990234375 35.52543115615845 26800
0.002954428972887513 0.9993359375 35.786667823791504 27000
0.00420761164541318 0.99890625 36.05698013305664 27200
0.0030948582578116655 0.999453125 36.333457469940186 27400
0.0025481487198504736 0.9994140625 36.59811520576477 27600
0.0017566707531142356 0.999453125 36.859386682510376 27800
0.0018790036391828835 0.99953125 37.088911056518555 28000
0.0013032815542499065 0.9996484375 37.319780349731445 28200
0.0036617191244363314 0.9989453125 37.55438041687012 28400
0.002102207774330509 0.9994921875 37.792903900146484 28600
0.0016575359590387962 0.9997265625 38.033968448638916 28800
0.0004840971031399022 0.99984375 38.2788667678833 29000
0.0026211335828736537 0.999296875 38.55301213264465 29200
0.0028113103342661816 0.99921875 38.82081604003906 29400
0.003663674455568753 0.9992578125 39.094178676605225 29600
0.002784154199309796 0.9993359375 39.35798621177673 29800
0.0008851083199454024 0.999765625 39.629271507263184 30000
0.0016477116238530697 0.99953125 39.8879177570343 30200
0.003323573527277404 0.99921875 40.14129185676575 30400
0.0015766192569640226 0.9996484375 40.392794132232666 30600
0.004261467043768334 0.9990234375 40.65281367301941 30800
0.0023943961564850723 0.999296875 40.91469764709473 31000
0.0053551891346069165 0.99859375 41.17994141578674 31200
0.003806704066890347 0.99921875 41.45199680328369 31400
0.0030435760881101716 0.99921875 41.723159074783325 31600
0.0007923685671278235 0.99984375 42.00100588798523 31800
0.002395411008746464 0.9994140625 42.267385482788086 32000
0.001906388913354249 0.999453125 42.53989362716675 32200
0.0027847115617674945 0.9993359375 42.80526399612427 32400
0.0035194580675960195 0.99890625 43.073381423950195 32600
0.0068348703511094296 0.9988671875 43.35275220870972 32800
0.0020486460202187116 0.9992578125 43.61531615257263 33000
0.001589555077747491 0.9995703125 43.89386057853699 33200
0.0019120534691268176 0.999765625 44.15544509887695 33400
0.0015862436884600583 0.999609375 44.43064212799072 33600
0.0031759735822458877 0.9993359375 44.71381688117981 33800
0.0018305480459275714 0.9997265625 44.986902713775635 34000
0.0021552481298158454 0.9994921875 45.25866746902466 34200
0.0027002522489533477 0.99953125 45.546769857406616 34400
0.001954699966629505 0.9996484375 45.82748889923096 34600
0.0033975963939235497 0.999296875 46.09934425354004 34800
0.00255134576859291 0.999375 46.385725259780884 35000
0.002815930288734307 0.9995703125 46.66039776802063 35200
0.0021220078959458986 0.9994921875 46.94697594642639 35400
0.0013783796325026287 0.9998046875 47.21489429473877 35600
0.0010055251541956523 0.99984375 47.46557331085205 35800
0.004894884003612106 0.9990234375 47.738998889923096 36000
0.0017679614424719148 0.9995703125 48.003814935684204 36200
0.0024638249359770726 0.9993359375 48.28071618080139 36400
0.0017994861886609214 0.9994921875 48.53872799873352 36600
0.00259132278932384 0.9995703125 48.82421588897705 36800
0.00176996319181967 0.999609375 49.09681701660156 37000
0.001469657482648472 0.999609375 49.387139320373535 37200
0.001558642576363809 0.999609375 49.65534687042236 37400
0.0034158188066282947 0.9991015625 49.922184467315674 37600
0.005321470487946272 0.9989453125 50.19485831260681 37800
0.0035378467605903553 0.999375 50.469931840896606 38000
0.0007827309567858265 0.999765625 50.73671889305115 38200
0.0012510511506434341 0.999765625 51.007004737854004 38400
0.0024334755865544366 0.9994921875 51.27615141868591 38600
0.0012507073953793224 0.999609375 51.54862451553345 38800
0.0010282287155268931 0.9996875 51.829840660095215 39000
0.0014739346981809832 0.9997265625 52.10683560371399 39200
0.0008672963711762804 0.9997265625 52.37349009513855 39400
0.0016079652089058527 0.9995703125 52.63316631317139 39600
0.0023994088590700356 0.9994140625 52.896769523620605 39800
0.005592545608033675 0.9988671875 54.2439341545105 40000


==> figures/dat/modular_arithmetic-lscm-viz.dat <==
x y c
-41.91698 -26.224298 100.0
-26.866215 -42.258106 100.0
-63.032555 -63.70739 100.0
-51.27531 -48.218967 100.0
-49.380497 -45.24416 100.0
-46.422665 -24.811289 100.0
-50.614517 -53.220142 100.0
-32.697105 -32.362667 100.0
-48.033463 -53.20705 100.0
-43.444138 -44.806362 100.0
-17.255816 -31.115866 100.0
-13.653065 -35.361305 100.0
-50.59173 -53.378197 100.0
-20.200745 -41.011364 100.0
-60.385403 -60.161934 100.0
-19.128527 -33.599415 100.0
-43.714825 -42.716755 100.0
-52.246414 -49.31172 100.0
-49.580776 -49.123394 100.0
-51.946728 -52.04996 100.0
-22.167927 -38.23331 100.0
-32.83952 -21.643942 100.0
-19.42595 -32.11765 100.0
-38.07943 -23.392687 100.0
-57.54 -64.374016 100.0
-22.196295 -39.452408 100.0
-48.950005 -48.13446 100.0
-52.858845 -34.378784 100.0
-42.491295 -22.561914 100.0
-26.639091 -41.173668 100.0
-16.946024 -29.841368 100.0
-21.836403 -36.786892 100.0
-41.166084 -46.549374 200.0
-44.846436 -40.9581 200.0
-47.313423 -28.36486 200.0
-43.54725 -28.307137 200.0
-46.3255 -52.045933 200.0
-49.843094 -48.67851 200.0
-56.469154 -63.617043 200.0
-18.376862 -38.131844 200.0
-57.988335 -64.05497 200.0
-20.402254 -38.4517 200.0
-19.466242 -38.816757 200.0
-66.71215 -59.342827 200.0
-17.707783 -30.173784 200.0
-56.157566 -57.06321 200.0
-47.72612 -47.128277 200.0
-36.486156 -23.794086 200.0
-51.38941 -52.256363 200.0
-53.86061 -57.929623 200.0
-41.227173 -29.026915 200.0
-44.11862 -42.951958 200.0
-42.972107 -42.758266 200.0
-44.14847 -28.198067 200.0
-23.05706 -39.85182 200.0
-48.84413 -45.79751 200.0
-53.906204 -50.764496 200.0
-54.085728 -52.020924 200.0
-21.711924 -44.07494 200.0
-43.325428 -28.40894 200.0
-45.869133 -30.2506 200.0
-58.543926 -67.195076 200.0
-49.659466 -46.273533 200.0
-52.189472 -53.40612 200.0
-41.652668 -26.827616 300.0
-61.79588 -66.20852 300.0
-61.07304 -61.354122 300.0
-56.02465 -58.87908 300.0
-22.112295 -37.253345 300.0
-53.635895 -53.937107 300.0
-42.48442 -28.565676 300.0
-55.81987 -52.68723 300.0
-47.868053 -24.879065 300.0
-25.427937 -36.753258 300.0
-46.484253 -49.88875 300.0
-56.950363 -61.0728 300.0
-47.622437 -54.16463 300.0
-56.28224 -54.255123 300.0
-21.354736 -38.156017 300.0
-55.645912 -54.132065 300.0
-19.48977 -33.712574 300.0
-50.620533 -55.47644 300.0
-43.298386 -44.221695 300.0
-39.998226 -45.14303 300.0
-38.338203 -23.833231 300.0
-21.46704 -42.169563 300.0
-50.033062 -46.86054 300.0
-53.58773 -32.760216 300.0
-48.334774 -45.87941 300.0
-55.445072 -53.47302 300.0
-39.44148 -39.805374 300.0
-56.58341 -60.142982 300.0
-47.45263 -30.61122 300.0
-54.71404 -57.72328 300.0
-54.211018 -37.1919 300.0
-56.152077 -53.64497 300.0
-20.990168 -44.279392 400.0
-35.969193 -25.42054 400.0
-52.519176 -57.66417 400.0
-41.455017 -27.037228 400.0
-52.45953 -57.330276 400.0
-18.094246 -32.457897 400.0
-23.222569 -45.459846 400.0
-53.52304 -29.618832 400.0
-57.509647 -62.35231 400.0
-57.694244 -56.358727 400.0
-64.25463 -66.99749 400.0
-50.54979 -24.372164 400.0
-60.218243 -59.810223 400.0
-20.355272 -42.21931 400.0
-47.45848 -27.350544 400.0
-44.3359 -44.33676 400.0
-58.228947 -63.614437 400.0
-45.491226 -28.13829 400.0
-53.859562 -59.15921 400.0
-36.70609 -25.758732 400.0
-58.44881 -67.440605 400.0
-18.758158 -41.32725 400.0
-48.742565 -49.2693 400.0
-58.914024 -54.01964 400.0
-53.053875 -28.776066 400.0
-41.11697 -40.05819 400.0
-58.69524 -57.75841 400.0
-55.50334 -59.04043 400.0
-58.044247 -61.639168 400.0
-23.704973 -40.439266 400.0
-56.11209 -56.770557 400.0
-49.77562 -26.836739 400.0
-56.263344 -54.041416 500.0
-43.270863 -26.930464 500.0
-48.460632 -51.490612 500.0
-19.629147 -43.968224 500.0
-45.607258 -25.010067 500.0
-45.664783 -28.2028 500.0
-57.298336 -60.798183 500.0
-45.09602 -49.294006 500.0
-18.278755 -39.98465 500.0
-45.444286 -29.87182 500.0
-19.170347 -35.95144 500.0
-20.25345 -34.839703 500.0
-18.867758 -39.699818 500.0
-18.806053 -36.097965 500.0
-44.04631 -45.81155 500.0
-46.407394 -44.479927 500.0
-45.988453 -29.062878 500.0
-40.05755 -42.61451 500.0
-46.964615 -50.98455 500.0
-52.904636 -49.353626 500.0
-39.49956 -26.927635 500.0
-51.519615 -30.827265 500.0
-18.645039 -32.84162 500.0
-46.90953 -30.321491 500.0
-61.203693 -66.026436 500.0
-50.852253 -51.113922 500.0
-22.114475 -38.24195 500.0
-43.14379 -42.64604 500.0
-47.14235 -50.85414 500.0
-56.435196 -34.15379 500.0
-18.889565 -38.331844 500.0
-17.811169 -33.19545 500.0


==> figures/dat/modular_arithmetic-lstm-training.dat <==
loss accuracy time step
1.6100269556045532 0.2109375 0.0 0
1.6064017897844314 0.220625 0.2847733497619629 200
1.585310959815979 0.2407421875 0.611151933670044 400
1.5634383565187455 0.248671875 0.947002649307251 600
1.517053962647915 0.2751953125 1.265040636062622 800
1.5156589462608099 0.2536328125 1.6028027534484863 1000
1.474403780978173 0.2778515625 1.936033010482788 1200
1.460412494232878 0.28609375 2.2809982299804688 1400
1.3903990502702073 0.318359375 2.59555721282959 1600
1.478653448484838 0.276484375 2.944225549697876 1800
1.44280869634822 0.294921875 3.2863426208496094 2000
1.441282959044911 0.2934765625 3.6412556171417236 2200
1.3841405893187038 0.3231640625 3.967944860458374 2400
1.3886393576778937 0.3184375 4.313790321350098 2600
1.3747750579804414 0.32875 4.664715051651001 2800
1.3746193040395156 0.3290625 5.008229970932007 3000
1.332814008993446 0.353984375 5.346669673919678 3200
1.3063939658665913 0.3712890625 5.685580730438232 3400
1.195959912618564 0.4287890625 6.00826621055603 3600
1.1948027760500555 0.4451171875 6.353715181350708 3800
0.8400668362758006 0.6594921875 6.681164026260376 4000
0.45088177730009193 0.8486328125 7.018411159515381 4200
0.20361018489900742 0.950546875 7.355443000793457 4400
0.07860340781946434 0.985234375 7.694913148880005 4600
0.0417979622851999 0.9938671875 8.036243438720703 4800
0.01882173255798989 0.998359375 8.37485122680664 5000
0.016540601814340333 0.9980859375 8.713255882263184 5200
0.027430309227056568 0.996640625 9.059198379516602 5400
0.004131630041483731 0.999921875 9.393725395202637 5600
0.008635221805016045 0.9991015625 9.731354713439941 5800
0.002619041068428487 1.0 10.058064699172974 6000
0.009900941827509087 0.9983984375 10.409392595291138 6200
0.009666646699588454 0.998828125 10.775316953659058 6400
0.0017349446156913473 1.0 11.103750467300415 6600
0.001889148882819427 0.9998828125 11.45305061340332 6800
0.001267725608213368 1.0 11.794808626174927 7000
0.0008730670971272048 1.0 12.11959457397461 7200
0.0007475043084741628 1.0 12.46224331855774 7400
0.000656016423681649 1.0 12.791746377944946 7600
0.0005497688404921064 1.0 13.136521100997925 7800
0.00046389778884076805 1.0 13.45754337310791 8000
0.0004243064488764503 1.0 13.80075478553772 8200
0.00037806918100613985 1.0 14.164748430252075 8400
0.0003215579274001357 1.0 14.52130937576294 8600
0.0002676545674057706 1.0 14.850269794464111 8800
0.0002478736871989895 1.0 15.191287994384766 9000
0.0002194346215310361 1.0 15.541027069091797 9200
0.00019974698846908723 1.0 15.856506586074829 9400
0.00018294521493771753 1.0 16.18959665298462 9600
0.00015704781581916906 1.0 16.518665552139282 9800
0.00013943606835255197 1.0 16.85748791694641 10000
0.00012454414599460506 1.0 17.199564933776855 10200
0.00011275031959485205 1.0 17.52582573890686 10400
0.00010138704700921153 1.0 17.86212992668152 10600
9.325492127345569e-05 1.0 18.213253498077393 10800
8.222300009720129e-05 1.0 18.55775737762451 11000
7.381665345974397e-05 1.0 18.89181089401245 11200
6.488912256486401e-05 1.0 19.22866177558899 11400
5.711630773362231e-05 1.0 19.567825317382812 11600
4.952404888399542e-05 1.0 19.898591995239258 11800
4.8869699724036765e-05 1.0 20.252304077148438 12000
4.201818606361485e-05 1.0 20.601919412612915 12200
3.632404082509311e-05 1.0 20.918066263198853 12400
3.3699152528470225e-05 1.0 21.271026134490967 12600
3.0024434786355413e-05 1.0 21.63008713722229 12800
2.6130862849527148e-05 1.0 21.97775959968567 13000
2.4742873116565533e-05 1.0 22.33726191520691 13200
2.2534820392934306e-05 1.0 22.693177461624146 13400
1.8952256166926417e-05 1.0 23.03625226020813 13600
1.7366656140325177e-05 1.0 23.374383211135864 13800
1.55498138292387e-05 1.0 23.727138996124268 14000
1.3959394014477766e-05 1.0 24.070144414901733 14200
1.255726858602202e-05 1.0 24.408177852630615 14400
1.0565927692596232e-05 1.0 24.73908042907715 14600
9.663944905753397e-06 1.0 25.06823205947876 14800
8.769222145872391e-06 1.0 25.42557120323181 15000
8.013015082894981e-06 1.0 25.764573097229004 15200
1.644198592828161e-05 1.0 26.102593660354614 15400
0.28620624904024566 0.9449609375 26.440513610839844 15600
0.015176832404576998 0.9977734375 26.77602243423462 15800
0.01047163772107524 0.998515625 27.106098890304565 16000
0.0011576989826789941 0.9998828125 27.43621587753296 16200
0.0004618845174081798 1.0 27.800119161605835 16400
0.00032173450072150447 1.0 28.149317264556885 16600
0.0002513731974158873 1.0 28.48554491996765 16800
0.00021814993765474356 1.0 28.82686161994934 17000
0.00017850603903752927 1.0 29.153680324554443 17200
0.0007928871170042839 0.9999609375 29.50005269050598 17400
0.00014021960413174384 1.0 29.826796770095825 17600
0.00012998684105696156 1.0 30.171403646469116 17800
0.0001085291872277594 1.0 30.508252143859863 18000
9.870754838175343e-05 1.0 30.848449230194092 18200
8.437990923084726e-05 1.0 31.170250415802002 18400
0.02782861695354768 0.99625 31.501335382461548 18600
0.07277629943202556 0.988046875 31.849636554718018 18800
0.01178896009512755 0.998359375 32.18128061294556 19000
0.0006664659718262555 1.0 32.51940894126892 19200
0.00040705327304749514 1.0 32.836869955062866 19400
0.0003243253886284947 1.0 33.179542779922485 19600
0.0004724486039140174 0.9999609375 33.50795030593872 19800
0.0002252349804803089 1.0 34.03306818008423 20000
0.0001926153540989617 1.0 34.38381862640381 20200
0.00016273217389425554 1.0 34.717297077178955 20400
0.00013600464580122208 1.0 35.047157526016235 20600
0.00012163255542873231 1.0 35.38683080673218 20800
0.00011461500237601285 1.0 35.74432373046875 21000
0.00010056892168904597 1.0 36.09886145591736 21200
8.800362797046545e-05 1.0 36.43658661842346 21400
7.55712017598853e-05 1.0 36.77118730545044 21600
7.046294131669129e-05 1.0 37.11054587364197 21800
6.196978147272602e-05 1.0 37.44216561317444 22000
9.084320444799232e-05 1.0 37.78460621833801 22200
5.9595092070594544e-05 1.0 38.128995180130005 22400
5.0532405211924924e-05 1.0 38.47918200492859 22600
4.292618944418791e-05 1.0 38.81212306022644 22800
3.764304036394606e-05 1.0 39.14283084869385 23000
3.474988435527848e-05 1.0 39.49791145324707 23200
3.094881177275965e-05 1.0 39.85119342803955 23400
2.829976064049333e-05 1.0 40.20651412010193 23600
2.4200543430197284e-05 1.0 40.54696583747864 23800
2.2348593502101723e-05 1.0 40.8943817615509 24000
2.0270943055038514e-05 1.0 41.2211480140686 24200
1.854885380680571e-05 1.0 41.56728529930115 24400
1.6769637284141936e-05 1.0 41.90200853347778 24600
1.5296814124212686e-05 1.0 42.230382204055786 24800
1.3860257628266481e-05 1.0 42.56742238998413 25000
1.2643539856753704e-05 1.0 42.91553544998169 25200
1.1258749689204705e-05 1.0 43.24964118003845 25400
1.000520027332641e-05 1.0 43.58607244491577 25600
9.266721953054003e-06 1.0 43.920459508895874 25800
8.314178830914899e-06 1.0 44.267173051834106 26000
7.451746407696191e-06 1.0 44.60234308242798 26200
6.720971642266704e-06 1.0 44.92723751068115 26400
6.243028681751639e-06 1.0 45.264376401901245 26600
5.706172691475331e-06 1.0 45.59917092323303 26800
4.8330912466099105e-06 1.0 45.92041635513306 27000
4.6629189876057355e-06 1.0 46.256900787353516 27200
4.2139959572295996e-06 1.0 46.605512619018555 27400
3.7259877768747175e-06 1.0 46.940648555755615 27600
3.47182636829757e-06 1.0 47.307579040527344 27800
2.9719507764980336e-06 1.0 47.63380146026611 28000
2.7835408016585463e-06 1.0 47.95780110359192 28200
2.5386527573800776e-06 1.0 48.290786266326904 28400
2.283910993128302e-06 1.0 48.63143968582153 28600
2.1590023887085864e-06 1.0 48.97803521156311 28800
1.9044997894468452e-06 1.0 49.304672956466675 29000
1.6960571988988704e-06 1.0 49.6469931602478 29200
1.5503262559946052e-06 1.0 49.98287224769592 29400
1.3775153325923385e-06 1.0 50.33032584190369 29600
1.2252730113715414e-06 1.0 50.65108394622803 29800
1.1110330637364996e-06 1.0 50.98837208747864 30000
1.0177516573861567e-06 1.0 51.31286358833313 30200
9.325494157508274e-07 1.0 51.64064049720764 30400
8.444894191939056e-07 1.0 51.96669340133667 30600
7.718462187256136e-07 1.0 52.30870699882507 30800
6.72814420568102e-07 1.0 52.65352153778076 31000
6.129306071045449e-07 1.0 52.9856071472168 31200
5.559803440036148e-07 1.0 53.327391386032104 31400
5.096423800665662e-07 1.0 53.66736030578613 31600
4.4631263339312e-07 1.0 54.01710343360901 31800
4.075694531913143e-07 1.0 54.343796730041504 32000
3.6526911403100824e-07 1.0 54.678332805633545 32200
3.2978107576298045e-07 1.0 55.00630068778992 32400
2.948192563856367e-07 1.0 55.34467697143555 32600
2.7535461908811955e-07 1.0 55.705801486968994 32800
2.455662615563625e-07 1.0 56.04193067550659 33000
2.1659289924258475e-07 1.0 56.388593912124634 33200
1.8897923798277816e-07 1.0 56.705533504486084 33400
1.7617350760446017e-07 1.0 57.045745849609375 33600
1.557356970849355e-07 1.0 57.404746770858765 33800
1.4434097801441225e-07 1.0 57.74753427505493 34000
1.2526284645986152e-07 1.0 58.07602834701538 34200
1.1539082992229055e-07 1.0 58.43845987319946 34400
9.814739605928935e-08 1.0 58.79392385482788 34600
8.641274109599806e-08 1.0 59.13182616233826 34800
7.937194754781273e-08 1.0 59.49121689796448 35000
6.755812532510675e-08 1.0 59.833744525909424 35200
6.453132485706447e-08 1.0 60.201812982559204 35400
5.2005043080782795e-08 1.0 60.5470016002655 35600
4.657543347219573e-08 1.0 60.875197649002075 35800
4.272441445518638e-08 1.0 61.218103647232056 36000
3.883614260513646e-08 1.0 61.54008388519287 36200
3.380234716687802e-08 1.0 61.88960790634155 36400
2.7925703009468173e-08 1.0 62.21662664413452 36600
2.6649789663102386e-08 1.0 62.58174443244934 36800
2.2151504231460173e-08 1.0 62.919742584228516 37000
2.0097938040475326e-08 1.0 63.28781580924988 37200
1.9501879948979893e-08 1.0 63.62286925315857 37400
1.5450638945480044e-08 1.0 63.9666531085968 37600
1.4114191830560952e-08 1.0 64.30275654792786 37800
1.1981463557131367e-08 1.0 64.64094114303589 38000
1.13854097844035e-08 1.0 64.96338987350464 38200
9.676440160255594e-09 1.0 65.29211473464966 38400
9.047797562278247e-09 1.0 65.62242698669434 38600
7.1665262685316475e-09 1.0 65.96426010131836 38800
7.58562146319086e-09 1.0 66.30919361114502 39000
5.9464939589082275e-09 1.0 66.65645694732666 39200
5.792825784611822e-09 1.0 66.98628163337708 39400
5.080364147425076e-09 1.0 67.32586359977722 39600
4.530883853937073e-09 1.0 67.64445662498474 39800
4.298053283835479e-09 1.0 68.14761805534363 40000


==> figures/dat/modular_arithmetic-transformer_encoder-training.dat <==
loss accuracy time step
1.6539509296417236 0.2421875 0.0 0
1.6398023068904877 0.2003515625 0.41492342948913574 200
1.609554122686386 0.210546875 0.870882511138916 400
1.585878456234932 0.222421875 1.3294391632080078 600
1.5768995469808578 0.2215625 1.77848482131958 800
1.5806561428308488 0.2184375 2.2339866161346436 1000
1.584618042111397 0.2162890625 2.687192440032959 1200
1.5738049161434173 0.2263671875 3.145673990249634 1400
1.5598104947805405 0.2308984375 3.590047836303711 1600
1.5867656761407851 0.2130078125 4.050765037536621 1800
1.577720319032669 0.2180859375 4.505678653717041 2000
1.5803731018304825 0.2160546875 4.964421033859253 2200
1.5748543488979339 0.2225 5.420912027359009 2400
1.5773731261491775 0.2220703125 5.877526521682739 2600
1.5774085038900376 0.2226171875 6.3331990242004395 2800
1.585745365023613 0.2144921875 6.795767784118652 3000
1.5855414760112763 0.21171875 7.251800060272217 3200
1.5785279256105422 0.214453125 7.711075067520142 3400
1.5832007032632829 0.2152734375 8.158257722854614 3600
1.592449426651001 0.2144140625 8.617156267166138 3800
1.5856822341680528 0.2138671875 9.069765329360962 4000
1.5827785456180572 0.216875 9.525564432144165 4200
1.5705192798376084 0.2244140625 9.987178325653076 4400
1.5803137236833573 0.220546875 10.447132110595703 4600
1.570579595565796 0.22328125 10.902728080749512 4800
1.5701688009500503 0.2189453125 11.357954263687134 5000
1.5794147783517838 0.216171875 11.808489799499512 5200
1.576951322555542 0.219765625 12.264112949371338 5400
1.5677235436439514 0.22515625 12.724968194961548 5600
1.592579118013382 0.22125 13.181224346160889 5800
1.5842909741401672 0.2203125 13.633107900619507 6000
1.5785339987277984 0.22046875 14.09703803062439 6200
1.5871626716852187 0.213515625 14.564337253570557 6400
1.5748821169137954 0.2187109375 15.020782709121704 6600
1.574122412800789 0.2203515625 15.480603456497192 6800
1.5839082354307175 0.21453125 15.944804430007935 7000
1.5736373388767242 0.219453125 16.39972949028015 7200
1.6111717969179153 0.21015625 16.8606219291687 7400
1.6095586282014847 0.1997265625 17.318506956100464 7600
1.6097333246469498 0.2006640625 17.772942781448364 7800
1.6097719711065293 0.19984375 18.228465795516968 8000
1.6097872686386108 0.19765625 18.687957048416138 8200
1.610012360215187 0.19828125 19.153608083724976 8400
1.6098233705759049 0.1998828125 19.61786150932312 8600
1.607527689933777 0.220390625 20.072553873062134 8800
1.606313396692276 0.2135546875 20.53318452835083 9000
1.60419293820858 0.218046875 20.999351739883423 9200
1.604350065588951 0.2161328125 21.453285694122314 9400
1.6066313076019287 0.2087109375 21.91032385826111 9600
1.6043098068237305 0.2142578125 22.367435455322266 9800
1.6064711701869965 0.2128515625 22.826120853424072 10000
1.6027074080705643 0.2207421875 23.282625198364258 10200
1.6072193533182144 0.2154296875 23.73410177230835 10400
1.6071472638845443 0.21078125 24.193496227264404 10600
1.6052031487226486 0.2174609375 24.666285037994385 10800
1.6068709886074066 0.20890625 25.130582094192505 11000
1.604567179083824 0.2169140625 25.594379425048828 11200
1.6081911742687225 0.20953125 26.054790258407593 11400
1.6068582183122635 0.2105078125 26.514268398284912 11600
1.599696615934372 0.215078125 26.965569257736206 11800
1.6051206123828887 0.21375 27.419785737991333 12000
1.6032730984687804 0.216328125 27.86983585357666 12200
1.603006517291069 0.214375 28.31240463256836 12400
1.6037493270635605 0.2126171875 28.759008407592773 12600
1.5992772424221038 0.21125 29.2087504863739 12800
1.5954383832216263 0.218515625 29.653527975082397 13000
1.6015930092334747 0.210234375 30.101217031478882 13200
1.600979368686676 0.212109375 30.54746913909912 13400
1.6033835107088088 0.21609375 30.994120836257935 13600
1.6052637267112733 0.208984375 31.438310623168945 13800
1.6032809513807296 0.214140625 31.8915274143219 14000
1.6071720224618913 0.209765625 32.3380663394928 14200
1.603354588150978 0.2110546875 32.784536600112915 14400
1.5950591802597045 0.215859375 33.22950077056885 14600
1.594778259396553 0.2203515625 33.67762017250061 14800
1.5892624843120575 0.217265625 34.12416338920593 15000
1.5943321603536607 0.2169140625 34.568788290023804 15200
1.6040772366523743 0.212578125 35.01286458969116 15400
1.5928528028726578 0.220234375 35.45983529090881 15600
1.6019351828098296 0.2162890625 35.90502142906189 15800
1.6074437367916108 0.2103515625 36.348384380340576 16000
1.5991422700881959 0.216875 36.789740800857544 16200
1.6015936028957367 0.21140625 37.245721101760864 16400
1.5959438741207124 0.211328125 37.6979615688324 16600
1.5983259278535842 0.2139453125 38.1442973613739 16800
1.6006069993972778 0.20984375 38.589654207229614 17000
1.588023076057434 0.219765625 39.035512924194336 17200
1.598141498565674 0.213984375 39.486873388290405 17400
1.5869218730926513 0.2207421875 39.93179130554199 17600
1.5955292505025864 0.215546875 40.377851724624634 17800
1.5948521107435227 0.2167578125 40.825740337371826 18000
1.5855172115564347 0.2195703125 41.272319078445435 18200
1.588992455601692 0.2229296875 41.71242022514343 18400
1.593735323548317 0.215859375 42.15729093551636 18600
1.5976601070165635 0.21734375 42.60383987426758 18800
1.6018910253047942 0.2138671875 43.04712724685669 19000
1.5936837208271026 0.213828125 43.49383521080017 19200
1.5942355328798294 0.2201953125 43.9328556060791 19400
1.6019695848226547 0.209140625 44.38147830963135 19600
1.5928362625837327 0.21609375 44.82505202293396 19800
1.5917930221557617 0.2150390625 45.46527314186096 20000
1.5980742198228837 0.208984375 45.93217158317566 20200
1.596098377108574 0.210546875 46.38717722892761 20400
1.5813803941011428 0.218203125 46.83553147315979 20600
1.594100193977356 0.2102734375 47.28778958320618 20800
1.6024996608495712 0.213515625 47.75720548629761 21000
1.5993708449602126 0.212265625 48.22106409072876 21200
1.600401890873909 0.2108203125 48.6800217628479 21400
1.592572438120842 0.2119140625 49.14117074012756 21600
1.6049744188785553 0.204609375 49.59568977355957 21800
1.5960565143823624 0.2130078125 50.05290699005127 22000
1.5877284401655196 0.2166796875 50.5115921497345 22200
1.5955937153100967 0.214453125 50.96703577041626 22400
1.5965713524818421 0.2123046875 51.418662786483765 22600
1.593093326687813 0.212421875 51.871530294418335 22800
1.591607768535614 0.2190234375 52.32391810417175 23000
1.5984261333942413 0.2075 52.783952713012695 23200
1.5969847917556763 0.219453125 53.24492359161377 23400
1.5912359035015107 0.2158984375 53.704665422439575 23600
1.585798767209053 0.2203515625 54.15821194648743 23800
1.6013044106960297 0.2115234375 54.61684846878052 24000
1.5859079813957215 0.22046875 55.06586265563965 24200
1.5927604508399964 0.20953125 55.5211763381958 24400
1.6030625516176225 0.2030859375 55.97723627090454 24600
1.600883996486664 0.2126953125 56.42432355880737 24800
1.6040910840034486 0.208515625 56.87944507598877 25000
1.5914808881282807 0.215078125 57.3367075920105 25200
1.592419211268425 0.2151171875 57.78667068481445 25400
1.5925469720363616 0.2182421875 58.23196220397949 25600
1.5954694205522537 0.2095703125 58.67669939994812 25800
1.5864790737628938 0.2180859375 59.121001958847046 26000
1.59235844373703 0.219921875 59.560354232788086 26200
1.5939741235971452 0.212265625 59.997836112976074 26400
1.5981197100877762 0.2080859375 60.44023036956787 26600
1.6027726286649704 0.21 60.87751626968384 26800
1.5821024137735367 0.222421875 61.31432271003723 27000
1.5932524704933166 0.21453125 61.755178451538086 27200
1.5978245079517364 0.2087109375 62.20137858390808 27400
1.5929858529567718 0.21296875 62.639655351638794 27600
1.58607861161232 0.2153125 63.08467507362366 27800
1.5820760655403137 0.2174609375 63.51745271682739 28000
1.594014626145363 0.2123828125 63.95372295379639 28200
1.595072004199028 0.21359375 64.39521646499634 28400
1.594932395219803 0.2111328125 64.83419108390808 28600
1.5918407893180848 0.2127734375 65.27651643753052 28800
1.5874029040336608 0.2144921875 65.71528339385986 29000
1.5849495470523833 0.21359375 66.15642952919006 29200
1.59111590385437 0.2148046875 66.5980269908905 29400
1.5866009134054184 0.2137109375 67.0407509803772 29600
1.581197086572647 0.21859375 67.47911190986633 29800
1.5857947319746017 0.2152734375 67.91800475120544 30000
1.5898381924629212 0.2120703125 68.35574102401733 30200
1.595119549036026 0.2104296875 68.79575896263123 30400
1.5948331201076507 0.210625 69.23037004470825 30600
1.5836427688598633 0.215703125 69.6742262840271 30800
1.5783765959739684 0.219609375 70.11766123771667 31000
1.5987349647283553 0.2096484375 70.55543637275696 31200
1.589349747300148 0.216640625 70.99702906608582 31400
1.591486657857895 0.21453125 71.43842005729675 31600
1.58511892080307 0.2170703125 71.88675427436829 31800
1.5968539267778397 0.2105859375 72.32637619972229 32000
1.6036999124288558 0.2033203125 72.76652956008911 32200
1.5861355757713318 0.213828125 73.20173001289368 32400
1.5876846086978913 0.218125 73.64144158363342 32600
1.5934903198480606 0.2126171875 74.09149551391602 32800
1.5899816012382508 0.211484375 74.53182029724121 33000
1.5902976214885711 0.2151171875 74.97800207138062 33200
1.58506880402565 0.216171875 75.40924549102783 33400
1.5940370178222656 0.2130078125 75.85294699668884 33600
1.5910663479566574 0.2128125 76.2993643283844 33800
1.603551664352417 0.2075390625 76.74344944953918 34000
1.5947810089588166 0.21375 77.1872820854187 34200
1.5995707643032073 0.2105078125 77.63584423065186 34400
1.5916081297397613 0.213828125 78.08235764503479 34600
1.5899640434980393 0.2113671875 78.52377223968506 34800
1.5976282596588134 0.2067578125 78.97369956970215 35000
1.5979406750202179 0.2105859375 79.41754126548767 35200
1.596434171795845 0.2071484375 79.86749601364136 35400
1.591443430185318 0.2111328125 80.31684494018555 35600
1.588180152773857 0.21734375 80.7647819519043 35800
1.595714864730835 0.2156640625 81.21317338943481 36000
1.5862720507383345 0.221015625 81.65908789634705 36200
1.5879853880405426 0.218359375 82.11062407493591 36400
1.5818063431978227 0.21734375 82.55812668800354 36600
1.5986301684379578 0.21203125 83.0124568939209 36800
1.5882293999195098 0.2153125 83.46562242507935 37000
1.5961241233348846 0.2126171875 83.92649459838867 37200
1.5823534154891967 0.2134765625 84.36931490898132 37400
1.5982211285829544 0.213984375 84.81968331336975 37600
1.5856210041046142 0.208203125 85.27092719078064 37800
1.5911581331491471 0.2167578125 85.7232928276062 38000
1.5894885158538818 0.2117578125 86.17356014251709 38200
1.5910957229137421 0.21140625 86.62296891212463 38400
1.5923312944173813 0.215625 87.06831240653992 38600
1.5684763556718826 0.2253125 87.51938247680664 38800
1.599968774318695 0.210859375 87.97410488128662 39000
1.596829959154129 0.2114453125 88.42472267150879 39200
1.5838085877895356 0.221015625 88.87424206733704 39400
1.5913666927814483 0.2103125 89.32442855834961 39600
1.57861022233963 0.217734375 89.76685333251953 39800
1.587473703622818 0.2196484375 90.40069317817688 40000


==> figures/dat/modular_arithmetic_brackets-lscm-training.dat <==
loss accuracy time step
1.6083983182907104 0.265625 0.0 0
1.5571573609113694 0.276171875 1.309563398361206 200
1.4212237446755172 0.350546875 2.852039098739624 400
1.326248864941299 0.3780859375 4.445647954940796 600
1.2719754740037024 0.40078125 5.9444921016693115 800
1.2522737570572644 0.411796875 7.5135180950164795 1000
1.1890377581911162 0.4393359375 9.069960355758667 1200
1.1671966845355928 0.45203125 10.652477979660034 1400
1.0514547762670554 0.501484375 12.0731201171875 1600
1.1444994103815407 0.4508203125 13.649496078491211 1800
1.1076837053959026 0.467265625 15.193619012832642 2000
1.1115401512413519 0.469375 16.809531927108765 2200
1.0208608349927817 0.50921875 18.351634979248047 2400
1.0405049232473538 0.5081640625 19.98305058479309 2600
1.0192465617977724 0.521875 21.639362573623657 2800
0.9644506374577759 0.550234375 23.263554573059082 3000
0.8920722720195045 0.592421875 24.85990333557129 3200
0.8683487223269185 0.608125 26.449375867843628 3400
0.7573304167221795 0.661640625 27.964854955673218 3600
0.7805529260216281 0.6563671875 29.575889348983765 3800
0.6757377627435927 0.7094921875 31.110097408294678 4000
0.6805568280821899 0.70328125 32.68480157852173 4200
0.6356258396996418 0.72734375 34.27337145805359 4400
0.6059885826766549 0.7406640625 35.876821517944336 4600
0.6127379249150544 0.7330078125 37.49176001548767 4800
0.579068535067854 0.74640625 39.077946186065674 5000
0.5538415724183869 0.75578125 40.66893267631531 5200
0.5548639161844039 0.7562109375 42.29499816894531 5400
0.5270256391180009 0.770546875 43.882009506225586 5600
0.5247629598173807 0.7711328125 45.47599697113037 5800
0.4811663727949781 0.787109375 47.02181911468506 6000
0.5425064608809044 0.7626953125 48.683595180511475 6200
0.5584357162161905 0.7603515625 50.40583395957947 6400
0.4562412543809478 0.7996484375 51.96084761619568 6600
0.5102801610536699 0.77765625 53.61845350265503 6800
0.4711647357529728 0.796015625 55.2417950630188 7000
0.4289268560282653 0.815390625 56.78700017929077 7200
0.4657731846597744 0.7986328125 58.41053915023804 7400
0.4138623065037245 0.8245703125 59.97898769378662 7600
0.44705518515031145 0.8088671875 61.60338544845581 7800
0.38022577347008335 0.8366015625 63.12675595283508 8000
0.43640358700464277 0.811328125 64.75330662727356 8200
0.4685110913691096 0.8030859375 66.46720743179321 8400
0.4523144601655804 0.8062890625 68.1453161239624 8600
0.38670595704843436 0.8369921875 69.70180368423462 8800
0.4067082158481207 0.82703125 71.31938529014587 9000
0.422734691545229 0.8201953125 72.95765590667725 9200
0.320243062845293 0.864140625 74.44871044158936 9400
0.3536273890940356 0.8540234375 76.00831747055054 9600
0.35335470912054007 0.8530859375 77.55603837966919 9800
0.3670710974526446 0.8470703125 79.14251017570496 10000
0.3714413969333327 0.8439453125 80.7407329082489 10200
0.3399659761152725 0.8565625 82.27905750274658 10400
0.3354476887976125 0.8584765625 83.86602091789246 10600
0.35673765118066514 0.8519921875 85.52712368965149 10800
0.3502433171496705 0.8522265625 87.14931106567383 11000
0.3285237983668594 0.863359375 88.72315430641174 11200
0.32293163102955075 0.8644921875 90.31374454498291 11400
0.3177499909629842 0.868359375 91.92200589179993 11600
0.3029828744352199 0.8747265625 93.48254323005676 11800
0.3392428130568078 0.8584765625 95.15102815628052 12000
0.33147713085763825 0.8605078125 96.80348205566406 12200
0.27099074407788065 0.8866015625 98.32296419143677 12400
0.34246453556324924 0.8567578125 100.00062441825867 12600
0.34221702820359495 0.8559765625 101.70858812332153 12800
0.3255279388949202 0.86609375 103.35414218902588 13000
0.3233811063732901 0.862265625 105.04795098304749 13200
0.32419556703758645 0.8652734375 106.71338176727295 13400
0.30299200229301276 0.875 108.31794595718384 13600
0.25921039378836214 0.89234375 109.8933699131012 13800
0.3045175884302989 0.8709375 111.52996301651001 14000
0.2773501303611374 0.88578125 113.11796379089355 14200
0.26512498849097027 0.892265625 114.69569849967957 14400
0.2637032012879354 0.890390625 116.21989965438843 14600
0.2561689520588152 0.893828125 117.77657699584961 14800
0.3109874752424912 0.8708203125 119.45746946334839 15000
0.27995949942664083 0.88390625 121.05936861038208 15200
0.2522974167506709 0.8961328125 122.64497470855713 15400
0.26279459885541656 0.8912890625 124.22897911071777 15600
0.2540645964354371 0.8975390625 125.80047607421875 15800
0.24069980587755707 0.9006640625 127.33269119262695 16000
0.25369125968900336 0.89578125 128.870361328125 16200
0.28833355142003714 0.8815234375 130.56007742881775 16400
0.26659379390479443 0.89234375 132.17708373069763 16600
0.2529646897195926 0.89453125 133.73707556724548 16800
0.24091961657868524 0.9016796875 135.31856727600098 17000
0.23326426151324994 0.9035546875 136.84378910064697 17200
0.26088218721020895 0.8926953125 138.46028351783752 17400
0.21680782374305635 0.9098046875 140.00059008598328 17600
0.2496194446609843 0.8975390625 141.62699508666992 17800
0.22728279302155896 0.9073046875 143.2278380393982 18000
0.24505148716698386 0.899609375 144.84654688835144 18200
0.2112403409160106 0.91359375 146.367338180542 18400
0.2151933614373229 0.911328125 147.91557598114014 18600
0.2490029707279791 0.89984375 149.53954362869263 18800
0.20450236506394504 0.9155078125 151.08777832984924 19000
0.22844120246141755 0.9059375 152.64885926246643 19200
0.18402397800531617 0.924375 154.12832260131836 19400
0.21982920866921632 0.9112890625 155.71951937675476 19600
0.20092587049093708 0.917109375 157.25253868103027 19800
0.22672365707798237 0.906953125 159.09817695617676 20000
0.2182149820351424 0.9101953125 160.75267934799194 20200
0.21030681588088554 0.9130078125 162.33048629760742 20400
0.20841985634542654 0.91453125 163.87917160987854 20600
0.22086712320256083 0.9081640625 165.47935557365417 20800
0.23282849233048183 0.9039453125 167.1273672580719 21000
0.21988358241324021 0.90875 168.73438143730164 21200
0.20430666525269772 0.9171875 170.2625801563263 21400
0.20346888060690616 0.91703125 171.77085757255554 21600
0.20432957952947617 0.9165234375 173.3239517211914 21800
0.18201123062244734 0.9261328125 174.89438462257385 22000
0.21169562766581293 0.9148046875 176.51355957984924 22200
0.20668039054064138 0.9148046875 178.1328513622284 22400
0.21543921575206695 0.9107421875 179.77017974853516 22600
0.1909238203314726 0.9215625 181.31782579421997 22800
0.18142493785252556 0.92484375 182.86950731277466 23000
0.22246244995207234 0.9078125 184.50902342796326 23200
0.20656403012799274 0.9153125 186.14149928092957 23400
0.21600012509023145 0.9108203125 187.78557419776917 23600
0.1966774146557782 0.918671875 189.37099027633667 23800
0.2048838434325171 0.91625 191.0098159313202 24000
0.17139643826571047 0.9291796875 192.55145454406738 24200
0.20022374541795215 0.91484375 194.18835306167603 24400
0.1827245052120179 0.9246484375 195.77555966377258 24600
0.16145125249930062 0.9332421875 197.33153414726257 24800
0.17510985794842326 0.9291015625 198.9270830154419 25000
0.18315319657309373 0.9240234375 200.56397032737732 25200
0.17780978011707702 0.9265625 202.12641596794128 25400
0.18920569722400615 0.921796875 203.6932487487793 25600
0.17263719259018218 0.9283203125 205.26693177223206 25800
0.19750760673290643 0.92015625 206.90482378005981 26000
0.1855216602638029 0.9230078125 208.49595189094543 26200
0.1699418834678636 0.92859375 210.03820776939392 26400
0.17156276547012567 0.9294140625 211.6470365524292 26600
0.16720919992447306 0.9313671875 213.25245022773743 26800
0.1658908526059986 0.931875 214.8120448589325 27000
0.18339882118771128 0.923515625 216.42284989356995 27200
0.19057059856260822 0.9212890625 218.0857446193695 27400
0.17677724171638146 0.9288671875 219.6760401725769 27600
0.21282455346442475 0.913046875 221.3911464214325 27800
0.1598325344820023 0.9340625 222.93054795265198 28000
0.14997338195652446 0.93828125 224.47108483314514 28200
0.16646269657151153 0.933359375 226.0614414215088 28400
0.16209241978756836 0.9323828125 227.667662858963 28600
0.18264651465201495 0.9234375 229.28949570655823 28800
0.14958837921177293 0.9373828125 230.82446360588074 29000
0.17310365564167113 0.9274609375 232.41988730430603 29200
0.16029571923966615 0.932734375 233.9678168296814 29400
0.1796095892266385 0.9248828125 235.5902156829834 29600
0.14200352100949204 0.9419921875 237.11105751991272 29800
0.1601562853719952 0.93375 238.6999773979187 30000
0.15225949648638562 0.9371875 240.2256441116333 30200
0.15567393374022687 0.935234375 241.77136731147766 30400
0.15613061341321555 0.934921875 243.31288814544678 30600
0.17906413962275564 0.927265625 244.9245548248291 30800
0.1723859578090105 0.9284375 246.5529556274414 31000
0.16194357417289665 0.932890625 248.12398171424866 31200
0.16110390651354464 0.93296875 249.71841430664062 31400
0.17504178091490302 0.92703125 251.32880544662476 31600
0.18321391873351786 0.9230078125 252.96886658668518 31800
0.15010758819049896 0.937109375 254.50957369804382 32000
0.1502065019677957 0.93734375 256.0949079990387 32200
0.14499732140687682 0.939375 257.640718460083 32400
0.15180605611165446 0.937265625 259.2573051452637 32600
0.18992450633758381 0.9214453125 260.9784324169159 32800
0.15517867618145828 0.93484375 262.542204618454 33000
0.16353449803747935 0.9330078125 264.1509394645691 33200
0.13690867494223313 0.94453125 265.65280508995056 33400
0.1580446556390689 0.9346875 267.25079369544983 33600
0.18352549084414022 0.9246484375 268.9341878890991 33800
0.15281939744152623 0.938671875 270.54828453063965 34000
0.14463716695450785 0.94046875 272.0998418331146 34200
0.18795237503588397 0.9218359375 273.83704566955566 34400
0.1834115063286572 0.9248046875 275.5233736038208 34600
0.16094739298395325 0.9321484375 277.1204152107239 34800
0.17321003989472955 0.9273046875 278.828572511673 35000
0.1533001846992738 0.9359375 280.45834016799927 35200
0.17268518368770855 0.9272265625 282.206983089447 35400
0.1589905756185817 0.9338671875 283.8388090133667 35600
0.1394503135940795 0.941640625 285.39245104789734 35800
0.1619484100684167 0.9323828125 286.9966285228729 36000
0.12119869525960894 0.9491015625 288.5058310031891 36200
0.16510561462940132 0.931796875 290.1642904281616 36400
0.14938246367889405 0.9378125 291.7169141769409 36600
0.1795844242243038 0.924296875 293.4158320426941 36800
0.14829711848716215 0.9387890625 295.01752376556396 37000
0.18531970650270524 0.92265625 296.75058007240295 37200
0.14706246378113974 0.93875 298.3201320171356 37400
0.16188834985674475 0.93234375 299.92225432395935 37600
0.1435636109432653 0.9394140625 301.51108956336975 37800
0.1460664820922102 0.9405859375 303.0970468521118 38000
0.1315434682513387 0.945703125 304.6111936569214 38200
0.13802077488531722 0.9430859375 306.1392629146576 38400
0.14269106365385598 0.940078125 307.643342256546 38600
0.15489125213636726 0.9364453125 309.2365539073944 38800
0.15028406592933607 0.9368359375 310.847847700119 39000
0.15364064370623964 0.935859375 312.448623418808 39200
0.14364105333864244 0.9407421875 313.96428537368774 39400
0.14186159750026492 0.9397265625 315.5742139816284 39600
0.12814140911930735 0.94734375 317.08982276916504 39800
0.13920118490974345 0.942734375 318.83793807029724 40000


==> figures/dat/modular_arithmetic_brackets-lscm-viz.dat <==
x y c
-0.48851144 -0.8173829 100.0
-0.7331133 -5.807018 100.0
-3.0630267 -1.6559052 100.0
-0.5493923 -10.437425 100.0
-2.9586663 -2.3393195 100.0
-0.44713473 -7.697942 100.0
-0.7545139 -0.8195731 100.0
-0.40964246 -1.0535043 100.0
-2.7231157 -4.81231 100.0
-0.7576732 -0.78704613 100.0
-0.5380781 -4.5506134 100.0
-7.4684296 1.3117595 100.0
-0.3326697 -0.40011746 100.0
-1.3735352 -0.7300359 100.0
-9.364987 -8.249233 100.0
-0.75762796 -1.4472233 100.0
0.093030974 -10.804608 100.0
-3.397491 -2.8160198 100.0
-0.612517 -3.6773677 100.0
0.031077825 -6.897992 100.0
-1.3359721 -16.74858 100.0
-9.891182 -6.5691743 100.0
0.8683904 -7.394089 100.0
-5.256556 -6.4255915 100.0
-4.47871 -3.3915124 100.0
-0.51883954 -1.7606536 100.0
-4.952022 -0.48250988 100.0
-0.36537895 -0.85451615 100.0
-1.4385126 -12.177686 100.0
-8.605984 0.81091565 100.0
-10.468211 -7.3729343 100.0
-2.3296022 -6.2801957 100.0
-1.7352113 -1.617915 200.0
-0.31313646 -0.5291682 200.0
-0.38801163 -1.0518885 200.0
-1.2571315 -1.8923901 200.0
-0.8832245 -0.7982637 200.0
-0.2355398 -12.810678 200.0
-0.40666175 -0.37865824 200.0
-3.2354956 -6.001802 200.0
-0.34499687 -0.36758545 200.0
-0.21429422 -5.24751 200.0
-2.4284315 -9.142948 200.0
-0.40148345 -0.3548874 200.0
-1.2866687 -15.536662 200.0
-0.9862767 -1.9379181 200.0
-2.3627646 -1.6131489 200.0
-0.5265659 -1.136828 200.0
-1.1608412 -1.3817387 200.0
-0.70296246 -0.51950943 200.0
-1.4832581 -1.804922 200.0
-0.8325888 -0.78215384 200.0
-2.538375 -4.3533163 200.0
-0.63536465 -0.68914574 200.0
-0.3491624 -0.42646855 200.0
-3.6918802 -2.541115 200.0
-5.915125 -5.6505837 200.0
-1.1050351 -2.6678195 200.0
-1.551372 -2.2400005 200.0
-0.85869205 -0.62588155 200.0
-0.9850794 -0.76188594 200.0
-1.8062848 -1.2971473 200.0
-0.5909154 -0.6105286 200.0
-0.55052376 -3.5717783 200.0
-1.3906642 -1.155949 300.0
-1.9717629 -1.0823205 300.0
-0.81593764 -0.9540817 300.0
-2.8501284 -2.7200527 300.0
-1.1080731 -1.3251411 300.0
-2.3682551 -2.2531762 300.0
-0.7075695 -0.7760462 300.0
-0.34994343 -0.33024025 300.0
-1.3665109 -1.103791 300.0
-0.383707 -0.48215792 300.0
-0.4401943 -0.45792976 300.0
-4.485867 -1.3231636 300.0
-2.9149685 -2.1467512 300.0
-5.4254017 0.18777004 300.0
-5.893601 -2.3004136 300.0
-0.33376005 -0.33357546 300.0
-1.2718614 -1.0060984 300.0
0.034632307 -8.116073 300.0
-1.0210139 -1.056156 300.0
-1.0057584 -3.5788028 300.0
-0.85691077 -1.441166 300.0
-0.49706218 -0.65943575 300.0
-0.5035793 -0.6322949 300.0
-0.6915758 -1.0442122 300.0
-1.3475739 -1.7206987 300.0
-0.3628153 -12.313365 300.0
-0.8036148 -2.7693353 300.0
-0.53848046 -0.663418 300.0
-0.33857456 -0.35076427 300.0
-0.675926 -7.5715814 300.0
-2.0103915 -2.2711444 300.0
-0.5181691 -0.45243225 300.0
-0.35205543 -0.39828187 400.0
-0.4719017 -0.40458882 400.0
-0.52048534 -0.6361822 400.0
-0.9160212 -0.8136648 400.0
-1.1393614 -3.383156 400.0
-1.7018958 -0.111110434 400.0
-0.85363173 -3.596051 400.0
-0.30704197 -0.35524616 400.0
-0.6023745 -0.58798116 400.0
-0.49098486 -0.41527024 400.0
-0.34971732 -0.45324534 400.0
-0.54192984 -0.5961274 400.0
-0.4310332 -0.7328284 400.0
-4.117475 -3.2052624 400.0
-5.986099 -3.1869352 400.0
-0.43704173 -0.66232747 400.0
0.16309193 -9.443666 400.0
0.068069056 -9.012518 400.0
-0.33544973 -6.2026243 400.0
-0.39775056 -0.40614688 400.0
-0.65837574 -0.59540826 400.0
-0.93502975 -0.9712318 400.0
-0.7702686 -1.0276403 400.0
-0.8659949 -0.7249112 400.0
-0.67313224 -0.735117 400.0
-0.9226605 -0.9803817 400.0
-1.1600554 -16.86946 400.0
-0.39916766 -0.49085346 400.0
-0.38569406 -0.47286084 400.0
-1.3215894 -1.1168647 400.0
-1.147486 -1.1095766 400.0
-0.6840487 -0.72767997 400.0
-0.8467079 -1.1336166 500.0
-1.1058056 -1.671878 500.0
-1.1721094 -0.9075129 500.0
-2.1059825 -1.1414448 500.0
-0.45993382 -0.39470398 500.0
-0.95879763 -1.0575444 500.0
-2.222587 -1.886176 500.0
-0.36132336 -0.53413844 500.0
-0.5043182 -0.5243596 500.0
-0.75492245 -0.72511935 500.0
-0.7666185 -1.795311 500.0
-1.2492617 -1.4596328 500.0
-1.3248338 -1.2968562 500.0
-1.0987008 -1.3529196 500.0
-0.46102569 -0.76867914 500.0
-0.6357968 -0.6504458 500.0
-1.5399243 -4.8115273 500.0
-0.90770036 -1.3077832 500.0
-2.2750628 -2.848072 500.0
-0.6741763 -0.9022667 500.0
-0.9922524 -0.8319687 500.0
-0.6160254 -1.9572883 500.0
-0.4554 -0.685686 500.0
-0.5908945 -1.0880423 500.0
-1.966985 -1.3545939 500.0
-1.0580317 -1.0487286 500.0
-0.78397596 -1.9744899 500.0
-0.55328685 -0.6838451 500.0
-2.6883929 -3.9663496 500.0
-0.5704144 -1.0428333 500.0
-0.98385257 -0.20859228 500.0
-2.3129618 -3.6577265 500.0


==> figures/dat/modular_arithmetic_brackets-lstm-training.dat <==
loss accuracy time step
1.611387848854065 0.125 0.0 0
1.5716518944501876 0.2762890625 1.301121711730957 200
1.5039441418647765 0.322734375 2.825687885284424 400
1.4434181940555573 0.336796875 4.411548852920532 600
1.3712447729706765 0.35328125 5.9045045375823975 800
1.3398503738641738 0.35765625 7.488576412200928 1000
1.2829434052109718 0.37 9.047523736953735 1200
1.2660252939164638 0.3901953125 10.673790216445923 1400
1.1732884384691715 0.4308203125 12.139954090118408 1600
1.2372110606729985 0.397265625 13.780170917510986 1800
1.2093802972137928 0.415859375 15.383417844772339 2000
1.2069434924423694 0.415859375 17.05344867706299 2200
1.1484035736322402 0.451953125 18.5811505317688 2400
1.1575517859309912 0.4533984375 20.206348657608032 2600
1.1369261228293182 0.4629296875 21.860655307769775 2800
1.1214320953190327 0.4649609375 23.473594427108765 3000
1.0747644155286253 0.488203125 25.06645154953003 3200
1.0588864931836723 0.4886328125 26.660531520843506 3400
0.9735536138992756 0.5308984375 28.17824625968933 3600
1.01834994090721 0.5107421875 29.798516273498535 3800
0.9745288559375331 0.5337109375 31.337125301361084 4000
0.9663733252137899 0.5355078125 32.92602276802063 4200
0.9302312378329225 0.5565234375 34.51373648643494 4400
0.9417707502678968 0.549296875 36.10852336883545 4600
0.9221473422436975 0.5576953125 37.71211886405945 4800
0.8946424172352999 0.5716796875 39.29939866065979 5000
0.8821562375652138 0.5748828125 40.889442920684814 5200
0.880048602889292 0.581875 42.51230454444885 5400
0.8290019467996899 0.609765625 44.08673334121704 5600
0.8023804825602565 0.62328125 45.676541328430176 5800
0.7506745076575316 0.650234375 47.2065372467041 6000
0.7924830583407311 0.62953125 48.859864950180054 6200
0.7681194634176791 0.64109375 50.584611654281616 6400
0.6242315042560221 0.7152734375 52.128562688827515 6600
0.6634861380548682 0.6950390625 53.779295444488525 6800
0.5859854793618433 0.7323046875 55.38540267944336 7000
0.5116102737840265 0.7714453125 56.915111780166626 7200
0.5272342805279187 0.7640625 58.52952718734741 7400
0.4570602171530481 0.7983203125 60.07891607284546 7600
0.4688954499733518 0.793828125 61.69408059120178 7800
0.379912447243114 0.8341796875 63.20170974731445 8000
0.4060898566589458 0.82171875 64.82112956047058 8200
0.4313757165250718 0.8119140625 66.53677487373352 8400
0.4011786269550794 0.828671875 68.21639442443848 8600
0.3269868658919586 0.8626953125 69.76425123214722 8800
0.3153665486202226 0.867265625 71.3744900226593 9000
0.3365382702916395 0.8613671875 73.02168774604797 9200
0.23533911913778865 0.9038671875 74.50776839256287 9400
0.25487444173006224 0.8972265625 76.06550526618958 9600
0.23570427873986774 0.9068359375 77.61636972427368 9800
0.24936529523911305 0.9016015625 79.20831274986267 10000
0.23911063948791708 0.9037890625 80.81684136390686 10200
0.21238274773815646 0.915 82.34817361831665 10400
0.21105422198612359 0.9157421875 83.92697095870972 10600
0.21984711888813763 0.91375 85.57387399673462 10800
0.21026592120426357 0.9169140625 87.18695759773254 11000
0.18496194807448774 0.9282421875 88.75446820259094 11200
0.17424739253066945 0.932109375 90.33101725578308 11400
0.1718696579724201 0.9328515625 91.92523884773254 11600
0.1642852913248498 0.9368359375 93.47158288955688 11800
0.17667564204180963 0.9314453125 95.12866568565369 12000
0.1658802296329668 0.937265625 96.77796030044556 12200
0.12918527470894334 0.9503515625 98.26771306991577 12400
0.16347831072889676 0.9361328125 99.93164110183716 12600
0.16944003005883132 0.9360546875 101.62097072601318 12800
0.15249875843139307 0.9419921875 103.2554349899292 13000
0.14318202430469681 0.945859375 104.93700885772705 13200
0.13755061530056992 0.9478515625 106.59290266036987 13400
0.1287208141636802 0.9515234375 108.19073438644409 13600
0.1058630507995258 0.9609765625 109.76848888397217 13800
0.12448393492217293 0.9544921875 111.42515778541565 14000
0.1087530392311237 0.960859375 113.0257978439331 14200
0.10762069170184986 0.9611328125 114.61225056648254 14400
0.10850775638093182 0.9605078125 116.16892266273499 14600
0.09887527911174403 0.96546875 117.71084952354431 14800
0.12153291524511588 0.9569921875 119.38978505134583 15000
0.10364222967906243 0.9635546875 120.97978711128235 15200
0.08584502568854077 0.969765625 122.56332850456238 15400
0.08988638378061296 0.9691796875 124.1475727558136 15600
0.08553770943308336 0.970390625 125.71348023414612 15800
0.07669495238533272 0.9732421875 127.24650239944458 16000
0.07747643134662212 0.9742578125 128.79651474952698 16200
0.08949390719717484 0.969453125 130.50627446174622 16400
0.08158127325139503 0.9722265625 132.14513158798218 16600
0.07523937000780279 0.9745703125 133.71889066696167 16800
0.06638232579873148 0.9777734375 135.31853318214417 17000
0.07269378310858883 0.9758203125 136.85957050323486 17200
0.0685815768440807 0.9784765625 138.48677253723145 17400
0.05515180507200057 0.982578125 140.01102447509766 17600
0.06600549569215218 0.9791015625 141.62237739562988 17800
0.08748368756088894 0.975390625 143.20141053199768 18000
0.05750824851624202 0.9809765625 144.79615426063538 18200
0.05309685729189369 0.982578125 146.2996551990509 18400
0.054162712749784986 0.9828125 147.84581017494202 18600
0.063678476640398 0.9801953125 149.48688459396362 18800
0.050974939915049616 0.9836328125 151.0483410358429 19000
0.05863947862952045 0.9812890625 152.63685274124146 19200
0.036481993473280454 0.9882421875 154.12615394592285 19400
0.04610192449348688 0.9852734375 155.7316882610321 19600
0.03955603704558598 0.9875390625 157.27145671844482 19800
0.05449167250179016 0.983203125 159.09292674064636 20000
0.04708669390049181 0.98625 160.72757124900818 20200
0.04387282138934097 0.9866796875 162.2871799468994 20400
0.040635362205030105 0.98796875 163.83134484291077 20600
0.04303693838199251 0.9871875 165.4382905960083 20800
0.04885901200817898 0.98515625 167.1353313922882 21000
0.04126037312540575 0.987265625 168.8159523010254 21200
0.043563966667843484 0.9871484375 170.40611362457275 21400
0.039273113139825 0.9882421875 171.98286843299866 21600
0.05232779845902769 0.9859765625 173.59260892868042 21800
0.033265855264926356 0.9903515625 175.16087889671326 22000
0.04180489632555691 0.988828125 176.786545753479 22200
0.03905359162708919 0.9891015625 178.4013819694519 22400
0.038378271062065324 0.98859375 180.05404543876648 22600
0.03556185200588516 0.989140625 181.6186716556549 22800
0.03057050496014199 0.991484375 183.18166184425354 23000
0.03939753023772937 0.9893359375 184.8497495651245 23200
0.03555200852251801 0.9890625 186.51110100746155 23400
0.0314249649442354 0.9907421875 188.18365859985352 23600
0.03065303240627145 0.9909375 189.7935709953308 23800
0.029202228428057423 0.991484375 191.437739610672 24000
0.020861606356302218 0.993671875 192.97445583343506 24200
0.03604076074044315 0.9902734375 194.60412883758545 24400
0.031854508383821666 0.991640625 196.17698979377747 24600
0.03736272926462334 0.9905859375 197.72016382217407 24800
0.025928599756352925 0.9927734375 199.3034451007843 25000
0.027102381157910714 0.9917578125 200.94386911392212 25200
0.02654329504701309 0.9928125 202.5197114944458 25400
0.027198713026300537 0.993046875 204.11196446418762 25600
0.023844647427749804 0.993046875 205.685964345932 25800
0.027939204559988867 0.9921484375 207.33294558525085 26000
0.02819876908876722 0.9919140625 208.92086052894592 26200
0.026699627104785576 0.9927734375 210.46292281150818 26400
0.019429925960894254 0.994765625 212.05323672294617 26600
0.02240808965911583 0.9936328125 213.63321924209595 26800
0.018589612577643494 0.9952734375 215.14934730529785 27000
0.029832324710241664 0.99140625 216.73329281806946 27200
0.022866194418866143 0.9940625 218.377112865448 27400
0.019939580954151097 0.9944140625 219.95212078094482 27600
0.03291583469889247 0.9913671875 221.68160247802734 27800
0.019682107962289593 0.994609375 223.2149703502655 28000
0.017553796017664353 0.9953125 224.73335671424866 28200
0.02167030833411445 0.9944140625 226.29994654655457 28400
0.018134293338662247 0.995390625 227.90597200393677 28600
0.022606970130955233 0.9944921875 229.53718066215515 28800
0.01705263433671462 0.9952734375 231.0718710422516 29000
0.02604211322189258 0.993125 232.68590211868286 29200
0.015525664558022073 0.9955078125 234.25807237625122 29400
0.024514860456320092 0.99359375 235.8896074295044 29600
0.013198325342764293 0.9965625 237.38930416107178 29800
0.01770699841710666 0.994921875 238.96914434432983 30000
0.013334509900259946 0.996640625 240.4875648021698 30200
0.013781969326123545 0.9962109375 242.01663970947266 30400
0.011237262440536142 0.9971484375 243.5428488254547 30600
0.019143202641821518 0.9949609375 245.16869807243347 30800
0.014748521615965729 0.99640625 246.7833766937256 31000
0.01993930697854921 0.9949609375 248.33374285697937 31200
0.02219982582842931 0.99484375 249.92457556724548 31400
0.02223944385647883 0.9946484375 251.51801252365112 31600
0.025590475498975137 0.993046875 253.15967845916748 31800
0.019994365585662307 0.9946875 254.68397855758667 32000
0.014304706030598026 0.9964453125 256.2496542930603 32200
0.014006547164840413 0.99609375 257.7914879322052 32400
0.014007857082797273 0.9966015625 259.3868639469147 32600
0.021615348704435745 0.994375 261.0891258716583 32800
0.021043674785432814 0.995546875 262.6666588783264 33000
0.018395303058196078 0.995390625 264.2846715450287 33200
0.015330554606277929 0.9958984375 265.7656183242798 33400
0.013222377040597167 0.9963671875 267.36022448539734 33600
0.019114919029009345 0.9952734375 269.0532777309418 33800
0.02572654434737615 0.993984375 270.66091203689575 34000
0.017573088202289 0.9955859375 272.20235681533813 34200
0.025026867122260227 0.9934765625 273.90589475631714 34400
0.014970038796577682 0.9959375 275.57782888412476 34600
0.01579973986948062 0.9961328125 277.1611044406891 34800
0.016292801941244762 0.99578125 278.85202169418335 35000
0.012948727549010074 0.996953125 280.47287368774414 35200
0.016808470392570597 0.9956640625 282.2078769207001 35400
0.01146745735519744 0.997265625 283.8339207172394 35600
0.010451179307870007 0.9972265625 285.38153290748596 35800
0.01614650160896417 0.9958203125 287.00077986717224 36000
0.009233229290584859 0.997890625 288.51253604888916 36200
0.014699498885802314 0.9961328125 290.16641330718994 36400
0.01863983971537891 0.995390625 291.70806097984314 36600
0.019005413580398454 0.995703125 293.4274535179138 36800
0.014674313757677738 0.9963671875 295.026469707489 37000
0.017374749052187326 0.995390625 296.7847740650177 37200
0.019495833818391473 0.9954296875 298.364382982254 37400
0.01308996249210395 0.9970703125 299.98196601867676 37600
0.010090526626895554 0.99765625 301.572105884552 37800
0.012541814856767815 0.9969921875 303.1607367992401 38000
0.009213837393381254 0.99765625 304.66412353515625 38200
0.0129751891011756 0.9966015625 306.20995020866394 38400
0.015606343553981787 0.996640625 307.7510688304901 38600
0.014954786463868004 0.9965625 309.3546359539032 38800
0.011194945553443176 0.99734375 310.9731729030609 39000
0.01730940811572509 0.995625 312.60372042655945 39200
0.013884584734114469 0.9966015625 314.15489959716797 39400
0.011850033078553679 0.99671875 315.7485206127167 39600
0.009755195398092838 0.997578125 317.2444920539856 39800
0.01215385234563655 0.9968359375 318.9745445251465 40000


==> figures/dat/modular_arithmetic_brackets-transformer_encoder-training.dat <==
loss accuracy time step
1.6663471460342407 0.2109375 0.0 0
1.6036635059118272 0.26046875 1.6812922954559326 200
1.5432286155223847 0.2808984375 3.596120595932007 400
1.5012766480445863 0.288515625 5.565530300140381 600
1.46797726303339 0.3076171875 7.4498817920684814 800
1.4278673204779624 0.32546875 9.411164999008179 1000
1.394407607614994 0.3341796875 11.359731912612915 1200
1.3895434778928757 0.34078125 13.365761518478394 1400
1.3214741849899292 0.3623828125 15.233959197998047 1600
1.4017655995488167 0.324921875 17.265148878097534 1800
1.392543178498745 0.3323828125 19.267516136169434 2000
1.4077815714478492 0.32859375 21.329846620559692 2200
1.3597493878006934 0.340390625 23.258128881454468 2400
1.3795058432221412 0.3411328125 25.273794174194336 2600
1.382567723095417 0.3406640625 27.321342945098877 2800
1.419029241502285 0.336015625 29.33160400390625 3000
1.3720804524421693 0.3527734375 31.32822322845459 3200
1.3676816153526306 0.3501171875 33.33138370513916 3400
1.3413242584466933 0.36421875 35.260786056518555 3600
1.3564836406707763 0.3516796875 37.28583788871765 3800
1.3398386880755424 0.3605859375 39.264201402664185 4000
1.3645026642084122 0.3464453125 41.271092891693115 4200
1.3218654525279998 0.365703125 43.27293014526367 4400
1.3464064139127732 0.35140625 45.28303074836731 4600
1.3342383047938347 0.355625 47.2958288192749 4800
1.316298276782036 0.3627734375 49.29456877708435 5000
1.3239131364226342 0.356640625 51.29015254974365 5200
1.3346575155854226 0.3540234375 53.315396547317505 5400
1.3119298887252808 0.3662109375 55.317988872528076 5600
1.307346215248108 0.365390625 57.33996033668518 5800
1.306616371870041 0.3616015625 59.30374526977539 6000
1.3424166551232337 0.3559375 61.376213788986206 6200
1.3603296512365342 0.345546875 63.50256896018982 6400
1.287441535294056 0.367265625 65.45987510681152 6600
1.3318705515563487 0.35375 67.51063847541809 6800
1.3389506828784943 0.3553125 69.53104567527771 7000
1.2869052496552467 0.3675 71.47812294960022 7200
1.3133260935544968 0.3586328125 73.50127077102661 7400
1.3254428082704544 0.3609765625 75.46613430976868 7600
1.3089616721868516 0.3631640625 77.48997163772583 7800
1.273823220729828 0.374296875 79.41699290275574 8000
1.3316801005601884 0.3538671875 81.44954466819763 8200
1.3583160823583602 0.345546875 83.56765031814575 8400
1.3352378687262536 0.354375 85.65250587463379 8600
1.2728779369592667 0.370234375 87.61618161201477 8800
1.3197070430219173 0.35890625 89.63643145561218 9000
1.3200798109173775 0.3619921875 91.69950842857361 9200
1.270267130434513 0.3759765625 93.63260340690613 9400
1.3082491758465766 0.35875 95.62464952468872 9600
1.2896096950769425 0.36734375 97.60021018981934 9800
1.292365669608116 0.3729296875 99.60945582389832 10000
1.3063054287433624 0.3619921875 101.6330075263977 10200
1.2695116946101188 0.371328125 103.58695006370544 10400
1.2884549301862718 0.367265625 105.57994985580444 10600
1.336597953736782 0.348203125 107.64384484291077 10800
1.3043392288684845 0.3603515625 109.7095296382904 11000
1.2906588184833527 0.3684765625 111.71853446960449 11200
1.3012502175569534 0.362890625 113.73375511169434 11400
1.2963491562008858 0.3678515625 115.77340793609619 11600
1.2826225811243057 0.374140625 117.74441647529602 11800
1.340305082499981 0.3461328125 119.79056334495544 12000
1.3255547668039798 0.3544140625 121.78532457351685 12200
1.2554496729373932 0.37734375 123.63141250610352 12400
1.3286039406061172 0.3573046875 125.63208341598511 12600
1.343553098142147 0.3490625 127.65122437477112 12800
1.302523600012064 0.3633984375 129.62044715881348 13000
1.3415558695793153 0.3519140625 131.63448309898376 13200
1.3226354438066483 0.3608203125 133.62839007377625 13400
1.2932249402999878 0.36546875 135.56752562522888 13600
1.3094635939598083 0.3669140625 137.486732006073 13800
1.318492022752762 0.3561328125 139.4777112007141 14000
1.3084164163470269 0.3627734375 141.41423654556274 14200
1.3016620045900344 0.3680078125 143.34021520614624 14400
1.250488532334566 0.381171875 145.24407720565796 14600
1.263918682038784 0.375859375 147.14299607276917 14800
1.3146824249625206 0.361796875 149.16660404205322 15000
1.27893013805151 0.373203125 151.1084222793579 15200
1.2942912796139716 0.368203125 153.03355860710144 15400
1.2907259288430213 0.368203125 154.97066688537598 15600
1.277681211233139 0.3734765625 156.89037442207336 15800
1.2671435639262199 0.3780859375 158.77995800971985 16000
1.2606553328037262 0.37859375 160.7060341835022 16200
1.3521060478687286 0.3497265625 162.76956415176392 16400
1.3044260355830193 0.3660546875 164.76472234725952 16600
1.2653678040206433 0.376796875 166.69714665412903 16800
1.3025487670302391 0.3644921875 168.64500188827515 17000
1.2602113801240922 0.3756640625 170.54365468025208 17200
1.3050688815116882 0.363515625 172.51545763015747 17400
1.2508573910593987 0.380859375 174.39539527893066 17600
1.289881991147995 0.369453125 176.37042236328125 17800
1.2713312342762948 0.37953125 178.33993434906006 18000
1.2769151233136653 0.3744140625 180.30181980133057 18200
1.2464889711141587 0.386953125 182.1727101802826 18400
1.271165160536766 0.378515625 184.07517337799072 18600
1.3034606030583382 0.3668359375 186.05168437957764 18800
1.2892831394076347 0.3661328125 187.95043754577637 19000
1.2707296884059907 0.37203125 189.8772051334381 19200
1.2481394803524017 0.384140625 191.7163529396057 19400
1.2868298560380935 0.3729296875 193.65766263008118 19600
1.260513721704483 0.3753515625 195.5431683063507 19800
1.2903071162104607 0.371015625 197.73207569122314 20000
1.304992752969265 0.365546875 199.7732195854187 20200
1.2776455795764923 0.37390625 201.73983478546143 20400
1.2539979475736618 0.3773046875 203.69343757629395 20600
1.2809535574913025 0.3739453125 205.69782161712646 20800
1.3319845893979072 0.354609375 207.7726137638092 21000
1.329212374985218 0.35703125 209.84460163116455 21200
1.2898237970471382 0.36796875 211.8411693572998 21400
1.2734437915682792 0.376953125 213.83090686798096 21600
1.2925362229347228 0.37015625 215.86519408226013 21800
1.279157308936119 0.3784765625 217.85510158538818 22000
1.295070309638977 0.370625 219.89233541488647 22200
1.2819672894477845 0.3721484375 221.91926622390747 22400
1.3079396730661392 0.36265625 223.97248196601868 22600
1.2656700757145882 0.378515625 225.94923877716064 22800
1.2788716331124306 0.3737109375 227.9222536087036 23000
1.2968387550115585 0.371796875 229.99550032615662 23200
1.302172120064497 0.36109375 232.09308433532715 23400
1.307685586810112 0.36703125 234.19377064704895 23600
1.25707531362772 0.3817578125 236.21722292900085 23800
1.2851754856109618 0.3734765625 238.27933073043823 24000
1.2581673493981362 0.3809375 240.2459328174591 24200
1.2786900271475314 0.3728515625 242.2847445011139 24400
1.260823511183262 0.3789453125 244.26909971237183 24600
1.2640972843766212 0.3779296875 246.22243785858154 24800
1.2719629785418511 0.381796875 248.2151918411255 25000
1.3048440657556057 0.368203125 250.2457287311554 25200
1.2650440633296967 0.382578125 252.1907308101654 25400
1.2605298390984536 0.383828125 254.1431851387024 25600
1.2597455722093582 0.384375 256.07655096054077 25800
1.275586147904396 0.381015625 258.0539491176605 26000
1.2487229657173158 0.3871484375 259.97253942489624 26200
1.2444696390628815 0.388125 261.8629412651062 26400
1.2923616668581963 0.374765625 263.7902524471283 26600
1.2748744493722917 0.372578125 265.7048771381378 26800
1.2216781574487685 0.3926953125 267.57006549835205 27000
1.250805329978466 0.38515625 269.4979319572449 27200
1.281021273136139 0.3708984375 271.47860169410706 27400
1.2485988548398017 0.386640625 273.4178726673126 27600
1.309034871160984 0.36828125 275.4759783744812 27800
1.2334809970855714 0.3873828125 277.3580787181854 28000
1.243793874680996 0.3922265625 279.2296485900879 28200
1.2486437341570855 0.3916015625 281.1416845321655 28400
1.2914959752559663 0.3728125 283.08243465423584 28600
1.278677419424057 0.3733984375 285.05536365509033 28800
1.2556301373243333 0.3805078125 286.94417238235474 29000
1.2767445471882821 0.3771484375 288.9087860584259 29200
1.2623025825619698 0.3814453125 290.88007831573486 29400
1.281089085638523 0.37234375 292.8873541355133 29600
1.2316105630993843 0.3918359375 294.7665684223175 29800
1.2523931899666787 0.3817578125 296.7174963951111 30000
1.2304794976115228 0.38859375 298.6120386123657 30200
1.2299475479125976 0.3895703125 302.33166670799255 30400
1.2307572677731513 0.3904296875 304.224160194397 30600
1.269555540382862 0.3790234375 306.1874177455902 30800
1.274583165049553 0.37859375 308.15432119369507 31000
1.2409818421304226 0.3853515625 310.05932807922363 31200
1.2699150186777115 0.3798828125 311.99631237983704 31400
1.2508410128951073 0.384375 313.9352376461029 31600
1.2693782180547715 0.3718359375 315.92267370224 31800
1.2218267047405242 0.3935546875 317.84618163108826 32000
1.2566761258244514 0.3792578125 319.75911116600037 32200
1.2455170023441315 0.389921875 321.64432072639465 32400
1.2644430479407311 0.3796875 323.58107590675354 32600
1.2931976962089538 0.3699609375 325.6162643432617 32800
1.2474990254640579 0.3859765625 327.5415575504303 33000
1.277650428712368 0.3755078125 329.51898407936096 33200
1.2103245556354523 0.396171875 331.3837060928345 33400
1.2585809031128883 0.379296875 333.33442664146423 33600
1.2938761475682259 0.3712109375 335.37855100631714 33800
1.2646474310755729 0.382578125 337.3348295688629 34000
1.2431075829267502 0.3860546875 339.23380398750305 34200
1.2779298010468483 0.3712890625 341.27372884750366 34400
1.2598431038856506 0.386328125 343.285845041275 34600
1.231261256635189 0.387890625 345.2221739292145 34800
1.2845290276408194 0.368359375 347.27763271331787 35000
1.2481695625185967 0.3814453125 349.27392292022705 35200
1.3167414516210556 0.3547265625 351.3675625324249 35400
1.2494200110435485 0.388515625 353.3623323440552 35600
1.2213511136174202 0.3953125 355.28142189979553 35800
1.238165839910507 0.386328125 357.2604796886444 36000
1.2308334097266198 0.3898828125 359.1297709941864 36200
1.2508848798274994 0.37734375 361.133109331131 36400
1.1922638523578644 0.4033984375 363.0339424610138 36600
1.282760799229145 0.3700390625 365.0874571800232 36800
1.241005189269781 0.38765625 367.0270552635193 37000
1.2922220173478127 0.3681640625 369.09746193885803 37200
1.2224539336562157 0.39359375 371.02486276626587 37400
1.226507986485958 0.38984375 372.98693108558655 37600
1.2292932526767253 0.393359375 374.9245584011078 37800
1.2217394465208054 0.3934375 376.8579080104828 38000
1.2072682052850723 0.39921875 378.72717475891113 38200
1.2207655388116836 0.3887890625 380.6261160373688 38400
1.1940289163589477 0.3926953125 382.52589106559753 38600
1.2270728579163552 0.387578125 384.4776041507721 38800
1.252245137989521 0.3819140625 386.4447019100189 39000
1.2317433486878873 0.388671875 388.4174358844757 39200
1.1975898666679858 0.39875 390.31873083114624 39400
1.2359026792645453 0.383125 392.2612211704254 39600
1.1834031918644905 0.4026171875 394.11501717567444 39800
1.1965957051515579 0.400078125 396.2766296863556 40000


==> figures/dat/odds_first-lscm-training.dat <==
loss accuracy time step
0.6933210492134094 0.4973958432674408 0.0 0
0.6516906142234802 0.6055502396821976 0.37569165229797363 200
0.5786642603226937 0.6556511956453324 0.7522633075714111 400
0.5103899170499062 0.7051947373151779 1.139894962310791 600
0.4342018618451584 0.7573271530866623 1.5090868473052979 800
0.4057022556856782 0.7756610962748528 1.8976318836212158 1000
0.36691734985424374 0.8016950723528862 2.283792734146118 1200
0.34197293011667357 0.8157396826148033 2.6792519092559814 1400
0.2859412062416951 0.8497427746653556 3.0501627922058105 1600
0.2957786089661931 0.8429168736934662 3.4442853927612305 1800
0.26433444474605494 0.8614400523900986 3.841905117034912 2000
0.2582038342733358 0.8642330127954483 4.301492214202881 2200
0.20485619203491295 0.8953297790884972 4.687073707580566 2400
0.21091794888490767 0.8917114037275314 5.103893518447876 2600
0.21005022444644056 0.8925607201457023 5.505435466766357 2800
0.18810112790648872 0.9049971327185631 5.930014371871948 3000
0.16511938784739869 0.9173177298903465 6.3315958976745605 3200
0.17617682985699956 0.9133261761069298 6.726282119750977 3400
0.14728789423523495 0.9277024805545807 7.105330944061279 3600
0.1483340983398307 0.9267258545756341 7.524872541427612 3800
0.12455493859618173 0.939511778652668 7.920297145843506 4000
0.1394351484567551 0.9337426963448524 8.349864721298218 4200
0.11978505929053426 0.9416043946146965 8.77483868598938 4400
0.11442867308440668 0.9457865917682647 9.171602487564087 4600
0.10851878572629631 0.9479637312889099 9.56217098236084 4800
0.10115018885485483 0.9517766186594963 9.958835124969482 5000
0.0875762138807363 0.9584038046002388 10.360277891159058 5200
0.10039401639555649 0.953187845647335 10.772099494934082 5400
0.08981876356869066 0.958474853336811 11.155285835266113 5600
0.08652222503037592 0.95976856559515 11.53411054611206 5800
0.06614676301725922 0.9699995970726013 11.911655187606812 6000
0.07552113458568101 0.9664614155888558 12.29981541633606 6200
0.0876625634752213 0.959757510125637 12.704153776168823 6400
0.10164725040876192 0.9586487886309624 13.075610160827637 6600
0.07281774032342128 0.9686166867613792 13.46428394317627 6800
0.055402380339073715 0.9758595860004425 13.852129220962524 7000
0.04919932951625015 0.9785059437155723 14.220042705535889 7200
0.0590477157178384 0.9737603759765625 14.607614755630493 7400
0.03230313607602966 0.9867204082012176 14.987018585205078 7600
0.053343540039745674 0.9769697579741478 15.375519275665283 7800
0.04535977927667318 0.9810736575722694 15.743376016616821 8000
0.04655105277963003 0.9803771191835403 16.13116216659546 8200
0.04995298775330866 0.978981518149376 16.53761386871338 8400
0.07079075974652937 0.972316811978817 16.936335802078247 8600
0.03898982428481588 0.9841768044233322 17.314631700515747 8800
0.029888271846873524 0.9882360833883286 17.70218539237976 9000
0.033966348968201034 0.9862604039907455 18.09328818321228 9200
0.030638732687917808 0.9878215262293816 18.46403741836548 9400
0.0319317616206547 0.9871861660480499 18.843960285186768 9600
0.03122233849199233 0.987759354710579 19.22063684463501 9800
0.02392484740195698 0.9906850281357765 19.604203462600708 10000
0.01907142207180982 0.9926146033406258 19.99044942855835 10200
0.04551709181198731 0.9838075160980224 20.39562201499939 10400
0.03521739660446371 0.9867102059721947 20.786503076553345 10600
0.017883967105414626 0.9935935571789741 21.18833613395691 10800
0.016956912509131714 0.9936774653196335 21.580893754959106 11000
0.012219472458253335 0.9958072412014007 21.96540141105652 11200
0.017914579811027807 0.9940059018135071 22.37172269821167 11400
0.042458418083775346 0.984163891673088 22.76814913749695 11600
0.03461566324092658 0.9899228313565254 23.14331865310669 11800
0.014281419024866437 0.9952390578389168 23.54401159286499 12000
0.008935320149253414 0.9973489645123482 23.931918382644653 12200
0.005990629735719608 0.9984250271320343 24.295879125595093 12400
0.011240320053809896 0.996543228328228 24.70654273033142 12600
0.014297636317622492 0.9958368125557899 25.099381685256958 12800
0.008985509596396782 0.9973459333181381 25.487506866455078 13000
0.00662943806411107 0.9982980164885521 25.884000062942505 13200
0.033892393026470714 0.9885849568247795 26.289721965789795 13400
0.010890995463659223 0.9968245929479599 26.69005560874939 13600
0.0027383919615562215 0.9996249541640282 27.075191497802734 13800
0.0028277553108715736 0.9996041116118431 27.473192930221558 14000
0.003407716768746756 0.9991574010252953 27.863130807876587 14200
0.016073521777234704 0.9946480804681778 28.249109506607056 14400
0.004385222120234791 0.9989638802409172 28.63890767097473 14600
0.04249520390933416 0.9872126778960228 29.01824140548706 14800
0.013376213901145916 0.9959724077582359 29.413285732269287 15000
0.0027505572047326152 0.999741208255291 29.819823741912842 15200
0.0015190877236301503 0.999919650554657 30.227858543395996 15400
0.001450371182101442 0.9999472481012345 30.62411117553711 15600
0.002257989686694195 0.999543329179287 31.029993534088135 15800
0.01617824342676776 0.9947890520095826 31.446924924850464 16000
0.016986520544285434 0.9952359834313392 31.836037158966064 16200
0.024569620343822863 0.9931959474086761 32.24652028083801 16400
0.0021322091317014726 0.9998595333099365 32.64923715591431 16600
0.0014863369520080028 0.9999419629573822 33.05506753921509 16800
0.0008808114912633869 0.9999787202477455 33.48338866233826 17000
0.000802177443189862 0.9999878391623497 33.85966634750366 17200
0.0007407412709640937 0.9999840104579926 34.25578594207764 17400
0.0005537404579498428 0.9999989721179009 34.642762899398804 17600
0.0006232721515301875 0.9999944579601288 35.0409619808197 17800
0.00046190880098833986 0.9999965912103653 35.432430267333984 18000
0.0013937285523475396 0.9997587704658508 35.83526349067688 18200
0.05940795612861719 0.9836681786179543 36.2105610370636 18400
0.02503414416161604 0.992148422896862 36.58531141281128 18600
0.002868693021709703 0.9997443202137947 36.97954988479614 18800
0.0012604755484454699 0.9999606537818909 37.36583685874939 19000
0.0010849625852154077 0.9999656566977501 37.75235652923584 19200
0.0006842575298810515 0.9999918320775032 38.12648034095764 19400
0.000738423988059651 0.9999934870004654 38.51665210723877 19600
0.0005209923585780985 0.9999939173460006 38.90764021873474 19800
0.0006426425859737605 0.9999925357103348 39.50794696807861 20000
0.0004421871581855896 1.0 39.957955837249756 20200
0.0003534242223773276 0.9999970200657845 40.34093904495239 20400
0.0003276244649364912 0.9999965500831604 40.71097421646118 20600
0.00032085207644243495 1.0 41.09454822540283 20800
0.00032910204433704847 0.9999871963262558 41.49116563796997 21000
0.005533694051786994 0.9984643203020096 41.8872594833374 21200
0.06005366583909847 0.9816822984814644 42.27410078048706 21400
0.0056630925402592425 0.9986065727472305 42.657487630844116 21600
0.0014438299941542708 0.9999336805939675 43.06278443336487 21800
0.0008224819617467461 0.9999807047843933 43.49776887893677 22000
0.0006977002744298488 0.9999880912899971 43.89034914970398 22200
0.0005296725674655534 0.9999956393241882 44.29676389694214 22400
0.00046846376603454587 0.9999937897920609 44.706605672836304 22600
0.00035142886070921975 0.999997907280922 45.08897590637207 22800
0.0002847726771564396 0.999998944401741 45.46881103515625 23000
0.0003090292336923994 0.9999980217218399 45.86424899101257 23200
0.0002785087828014454 0.9999988511204719 46.25277853012085 23400
0.0002446909750445414 0.9999989721179009 46.646130323410034 23600
0.00020931414891332877 1.0 47.04058051109314 23800
0.0014294279815728573 0.9996321132779121 47.470534801483154 24000
0.0034760536027450685 0.9991811069846154 47.843732833862305 24200
0.04507393516961848 0.9857468435168266 48.24073314666748 24400
0.002479887546768396 0.9995332679152489 48.62675356864929 24600
0.0008936551594064213 0.9999383050203323 49.00006151199341 24800
0.0006720762972446437 0.9999730411171913 49.416364431381226 25000
0.0004489295995529119 0.9999946075677871 49.807613372802734 25200
0.0003648896415643321 0.9999967607855796 50.19810080528259 25400
0.0003212377983838621 0.9999967449903489 50.58544158935547 25600
0.00023590263874538663 1.0 50.99504470825195 25800
0.00024077828613826567 0.9999969398975372 51.42032504081726 26000
0.00018397371825599863 1.0 51.81075859069824 26200
0.00016021504140546484 1.0 52.19322371482849 26400
0.0001412164436336383 0.9999944725632668 52.58446145057678 26600
0.0001275365341739132 0.9999968004226685 52.96968865394592 26800
0.00010766392465924924 1.0 53.35172700881958 27000
0.00010062718051663922 1.0 53.740837812423706 27200
0.00010105802538085129 0.9999990233778954 54.150376319885254 27400
0.04233151939071569 0.9881765744090081 54.54796814918518 27600
0.010331241804076399 0.9967342102527619 54.97784352302551 27800
0.0016353207070119425 0.9996958908438682 55.35987043380737 28000
0.0005671897542660531 0.9999790561199188 55.734580755233765 28200
0.00046909538188288024 0.9999925103783608 56.127806663513184 28400
0.0003029867935126163 0.9999989721179009 56.515695571899414 28600
0.00028914720937308404 1.0 56.90783071517944 28800
0.00020176215852345082 0.9999989148974419 57.29940748214722 29000
0.00021486981101915604 1.0 57.69473600387573 29200
0.00016550922186368667 1.0 58.08639860153198 29400
0.00016704102207668826 1.0 58.481773853302 29600
0.00029502357348107464 0.999948091506958 58.863523721694946 29800
0.00017738445040137662 0.9999873015284538 59.279531717300415 30000
9.893792240376343e-05 0.9999987396597863 59.69076681137085 30200
0.00010183655353159792 1.0 60.07212233543396 30400
8.252102126562022e-05 1.0 60.45946502685547 30600
8.763655056441166e-05 0.9999989721179009 60.85651159286499 30800
7.506949022562992e-05 1.0 61.25454068183899 31000
5.7822668199705165e-05 1.0 61.64471197128296 31200
6.133462552682545e-05 0.9999989721179009 62.06558394432068 31400
5.284296457233495e-05 1.0 62.46732783317566 31600
5.2202438448887276e-05 1.0 62.87826228141785 31800
3.692529064224459e-05 1.0 63.27690148353577 32000
3.298795417151723e-05 1.0 63.69488263130188 32200
2.803126809322265e-05 1.0 64.08405351638794 32400
2.98626713174599e-05 1.0 64.48708033561707 32600
3.110885401529373e-05 1.0 64.90739631652832 32800
2.4119216331754957e-05 1.0 65.29686236381531 33000
0.04990426469596894 0.9874046590924263 65.6900954246521 33200
0.024224258928522317 0.9933817407488823 66.10190105438232 33400
0.00200457327294032 0.9996750062704086 66.51559400558472 33600
0.0011966473104248366 0.9998553043603897 66.9334020614624 33800
0.00043926680297872166 0.9999914413690567 67.35017657279968 34000
0.00031798140340335125 0.9999927997589111 67.75983452796936 34200
0.0003389784889255765 0.999996674656868 68.19851970672607 34400
0.00023827410973908058 1.0 68.62205505371094 34600
0.000195873827553541 0.9999954333901405 69.01414632797241 34800
0.00018233469931487888 0.9999980467557907 69.43569445610046 35000
0.0001429894853960434 0.9999990233778954 69.84303259849548 35200
0.00013429258804528388 1.0 70.25458645820618 35400
9.622831234445073e-05 1.0 70.6498692035675 35600
8.444899502954684e-05 0.9999987396597863 71.04965662956238 35800
9.824170545556398e-05 0.9999987396597863 71.46430325508118 36000
5.684429525238954e-05 1.0 71.85730290412903 36200
7.425152184687534e-05 1.0 72.27550530433655 36400
6.150673027001119e-05 1.0 72.6641845703125 36600
6.743126478539807e-05 1.0 73.08154082298279 36800
5.0032851432604276e-05 1.0 73.47250080108643 37000
5.048321882085815e-05 1.0 73.92729592323303 37200
3.9323508873359e-05 1.0 74.32953095436096 37400
0.021363172813927633 0.9945329537987709 74.73820400238037 37600
0.02297524236234441 0.9932372826337814 75.13431406021118 37800
0.002616978946994095 0.9996997892856598 75.52531242370605 38000
0.00041032866841817395 0.9999913567304611 75.89716243743896 38200
0.00029702629075018194 0.9999986982345581 76.2755196094513 38400
0.00025533214575915506 0.9999965971708298 76.65074253082275 38600
0.0002239507670779517 1.0 77.03934407234192 38800
0.00015818669732851732 1.0 77.44210124015808 39000
0.00015074609840567632 0.999997370839119 77.83850359916687 39200
0.00013715609792399163 1.0 78.23628687858582 39400
0.00011122246204180896 1.0 78.65344619750977 39600
7.749675866008943e-05 1.0 79.02543592453003 39800
9.096958020009538e-05 0.9999975040555 79.61515998840332 40000


==> figures/dat/odds_first-lscm-viz.dat <==
x y c
-1.5313532 -24.763853 100.0
-24.230793 -0.09458566 100.0
-23.89297 -1.1544753 100.0
-2.4423442 -24.920128 100.0
-0.12511611 -27.802519 100.0
-28.022743 1.1831701 100.0
-24.466145 -1.2532196 100.0
0.5287745 -28.56915 100.0
1.4339616 -27.49293 100.0
-24.560114 0.03205657 100.0
-1.5214658 -24.64211 100.0
-24.584282 -1.2867684 100.0
-0.033587217 -26.043219 100.0
-23.511488 -0.22875619 100.0
-1.6276422 -25.054298 100.0
1.9728525 -29.108515 100.0
0.4748459 -26.611166 100.0
-26.532598 0.45533538 100.0
-28.252344 2.3210216 100.0
-28.115185 2.5684671 100.0
-23.516703 -1.1094327 100.0
-23.008066 -3.1408284 100.0
-24.960947 0.8890567 100.0
-1.639138 -25.036873 100.0
-24.465935 -0.89720964 100.0
4.449895 -30.284557 100.0
-4.008243 -22.679356 100.0
-2.9582438 -25.529655 100.0
-1.7439113 -26.19772 100.0
-24.201044 -0.92289317 100.0
-1.3471909 -26.315914 100.0
-0.47865212 -25.476797 100.0
0.4101262 -28.462397 200.0
-25.745169 -2.9082465 200.0
-22.259 -4.8548675 200.0
-21.285833 -7.224911 200.0
-25.198353 -2.483421 200.0
5.483383 -32.76601 200.0
-28.065126 0.13414192 200.0
-24.810701 -2.0383139 200.0
-28.285475 -0.6433623 200.0
1.6721098 -28.387606 200.0
1.1513898 -29.31191 200.0
-25.349234 -3.8866358 200.0
-26.48953 -1.8356243 200.0
7.70483 -33.76773 200.0
-31.867218 2.911559 200.0
-24.970768 -3.408864 200.0
-24.162193 -4.432801 200.0
-24.679049 -3.8946433 200.0
-30.444622 0.006085634 200.0
-23.557465 -4.870204 200.0
4.0804768 -32.239746 200.0
-25.33198 -5.5430646 200.0
-24.985249 -2.6388302 200.0
-24.817898 -4.135401 200.0
0.28386545 -30.31329 200.0
4.8829412 -32.616623 200.0
4.2333612 -33.323574 200.0
5.35701 -33.311745 200.0
-23.755928 -4.5078945 200.0
1.1801269 -29.288286 200.0
4.3060055 -32.268074 200.0
-3.5845134 -24.123316 200.0
-3.5025403 -25.901964 300.0
-6.021947 -19.308523 300.0
-22.422573 -4.9082193 300.0
0.49582148 -29.56839 300.0
-20.680658 -5.3555 300.0
-0.8578553 -28.339172 300.0
-15.540851 -12.38163 300.0
-22.928917 -5.6011734 300.0
1.8665097 -31.841629 300.0
1.3072138 -30.318962 300.0
-22.063862 -4.860792 300.0
-0.51520884 -29.218555 300.0
-4.400312 -25.489025 300.0
-24.776062 -3.3316495 300.0
-18.626568 -8.898759 300.0
-15.598936 -12.810461 300.0
-7.484268 -21.763824 300.0
-1.2478229 -28.997082 300.0
-14.766289 -11.534084 300.0
-17.486008 -9.459622 300.0
2.7299988 -31.894424 300.0
-24.225456 -1.5439146 300.0
-15.743765 -10.727465 300.0
-6.866295 -20.642677 300.0
0.3151648 -30.60878 300.0
0.02890563 -29.181921 300.0
-2.0506496 -28.442917 300.0
4.803997 -32.818718 300.0
-22.616482 -4.8762274 300.0
-20.277613 -7.5870433 300.0
-4.0510926 -25.684189 300.0
-2.0963657 -27.331295 300.0
-24.298162 -4.1497154 400.0
-6.216915 -21.812418 400.0
-25.334484 -0.9273032 400.0
-25.657433 -1.3553501 400.0
-21.586329 -7.133182 400.0
-26.623653 -2.2346632 400.0
-23.592262 -3.4810047 400.0
-9.324588 -20.169008 400.0
7.921008 -37.37245 400.0
-6.4699497 -21.51036 400.0
-20.25018 -9.1228 400.0
-23.759138 -4.9775314 400.0
-28.507645 -1.12541 400.0
1.4771369 -29.591024 400.0
-2.626374 -26.470373 400.0
-28.879854 0.6836333 400.0
-27.294468 -0.12535405 400.0
-21.540728 -8.04637 400.0
-22.820648 -3.548511 400.0
-2.6633556 -26.9924 400.0
-27.36065 1.491173 400.0
-26.233444 -2.7953973 400.0
-19.50596 -9.086199 400.0
-8.225742 -21.83337 400.0
4.3142223 -35.98841 400.0
-5.782674 -22.108866 400.0
-33.866272 2.9363718 400.0
2.4983656 -30.277908 400.0
-3.262405 -26.114326 400.0
-2.2152665 -26.448948 400.0
-30.234285 1.4265013 400.0
-21.433928 -7.467949 400.0
-2.304123 -27.936098 500.0
-16.805714 -10.472044 500.0
-8.054021 -19.714087 500.0
-8.621663 -18.506931 500.0
-23.602795 -3.9951954 500.0
-35.52515 10.518152 500.0
-23.94237 -3.5073757 500.0
-6.234622 -21.020603 500.0
3.7058008 -32.302902 500.0
-6.7751656 -25.30133 500.0
-0.63588893 -29.51543 500.0
-24.580242 -2.9806757 500.0
-2.3173962 -26.014494 500.0
-15.889956 -12.587305 500.0
-24.498753 -2.175849 500.0
-24.52321 -0.6210731 500.0
-18.712284 -6.1392183 500.0
3.589409 -33.47936 500.0
-24.36154 -2.3091176 500.0
-22.490925 -3.9296045 500.0
-22.581186 -4.579062 500.0
3.3151767 -34.019726 500.0
6.3413687 -36.230892 500.0
-5.1338043 -23.89317 500.0
-26.915499 3.1628628 500.0
-4.388878 -22.587852 500.0
-15.127023 -13.644985 500.0
-22.022121 -4.6255283 500.0
-5.63443 -22.921537 500.0
-24.040173 -3.2677867 500.0
-23.601763 -3.7089808 500.0
5.0233383 -34.879524 500.0


==> figures/dat/odds_first-lstm-training.dat <==
loss accuracy time step
0.6927992701530457 0.5095486044883728 0.0 0
0.6632191741466522 0.6063162794709206 0.5754294395446777 200
0.6428248102962971 0.6196559031307697 1.2362051010131836 400
0.6364654643088579 0.6164183694124222 1.9261603355407715 600
0.6204052432253957 0.6267010381817818 2.568362236022949 800
0.6188955524191261 0.6270277014374733 3.2491986751556396 1000
0.5825357869733125 0.6542709609866142 3.92403244972229 1200
0.5409610752062872 0.6780874347686767 4.626550197601318 1400
0.4881102326000109 0.7113784945011139 5.258871078491211 1600
0.5061931353993714 0.6990789872407913 5.970057725906372 1800
0.45810691352409777 0.7333441910147667 6.669121980667114 2000
0.42880774485558504 0.7541907784342766 7.401254653930664 2200
0.36920896618350524 0.7955310407280922 8.064463376998901 2400
0.35508162844271285 0.805936114192009 8.77234411239624 2600
0.33471686445220256 0.8195661228895187 9.493378162384033 2800
0.3003850626474741 0.8413198566436768 10.203293800354004 3000
0.2906880674277636 0.8474031913280488 10.898289918899536 3200
0.25890118465187695 0.8653546553850174 11.591155767440796 3400
0.2283665860322435 0.8813348332047463 12.253022193908691 3600
0.2397922508980264 0.8756123265624046 12.961807012557983 3800
0.1803807021033572 0.9078055599331856 13.635597705841064 4000
0.21119487943933563 0.8933126044273376 14.32629919052124 4200
0.18321092818077886 0.9076336422562599 15.020532131195068 4400
0.17146932146413746 0.9142406716942787 15.714281558990479 4600
0.1484452165590301 0.9248324373364448 16.414649963378906 4800
0.16135399019233773 0.9223027193546295 17.102899312973022 5000
0.13934224288882432 0.9316914519667625 17.794387817382812 5200
0.12479508425037239 0.9384253615140915 18.50563144683838 5400
0.17504408310157488 0.9194107779860496 19.192657232284546 5600
0.11557613282579951 0.9438612234592437 19.884959936141968 5800
0.11188688412275041 0.9477541849017144 20.546387434005737 6000
0.09876027699138831 0.9522124245762825 21.26466655731201 6200
0.15789428253134247 0.9322685694694519 22.013863801956177 6400
0.09796871533957528 0.9544620990753174 22.68410325050354 6600
0.11376645434984767 0.9495437988638877 23.408807039260864 6800
0.06406068573426182 0.9698334658145904 24.107889652252197 7000
0.11818728067762549 0.9537291976809502 24.770562171936035 7200
0.06939902677922874 0.9673468491435051 25.47134494781494 7400
0.05117476041089958 0.9769134145975112 26.142225742340088 7600
0.0694295866681523 0.9688060817122459 26.84180235862732 7800
0.14262539954805334 0.952266556918621 27.49724054336548 8000
0.06621393822862501 0.9696046778559685 28.202935218811035 8200
0.06657808146816478 0.9701218223571777 28.954325437545776 8400
0.06631004371475684 0.9705484738945961 29.682966470718384 8600
0.04621070081913445 0.9789170849323273 30.3508358001709 8800
0.05279281535064456 0.9772017312049865 31.048162937164307 9000
0.13823950169835597 0.9554556941986084 31.762462854385376 9200
0.05364311225030861 0.9772649505734443 32.40578508377075 9400
0.048740033843605486 0.9786979058384895 33.08122682571411 9600
0.053458738352921954 0.9784935438632965 33.74763822555542 9800
0.03673358481011405 0.9840847498178482 34.43811750411987 10000
0.10435941450798054 0.9675049209594726 35.138131856918335 10200
0.03223274512210082 0.9857890483736992 35.79975485801697 10400
0.02858038282629309 0.9876641738414764 36.48164510726929 10600
0.04837943990850477 0.9815810513496399 37.197354555130005 10800
0.040710738097685634 0.9842067241668702 37.894171953201294 11000
0.039108318758018186 0.9857774993777275 38.57395815849304 11200
0.09753819202708883 0.9697852277755737 39.2576379776001 11400
0.036789081209788035 0.9863906645774841 39.950212717056274 11600
0.022819948821909294 0.9905742436647416 40.6197726726532 11800
0.024614330834765497 0.990831442475319 41.34118151664734 12000
0.020422145193162464 0.9918214458227158 42.05790114402771 12200
0.04421698024516729 0.9856141191720963 42.697662353515625 12400
0.030310168216631156 0.9875284713506699 43.42248272895813 12600
0.07239540306637422 0.9760720551013946 44.157538175582886 12800
0.023410949999612286 0.9908500289916993 44.870272159576416 13000
0.01571726146784158 0.9940372323989868 45.601439237594604 13200
0.019862264222844032 0.992137234210968 46.319472789764404 13400
0.02771064709375139 0.9906948086619377 47.010847330093384 13600
0.09939040755760573 0.9719737675786019 47.694913148880005 13800
0.024458416267444816 0.990382407605648 48.41825866699219 14000
0.014546731003354125 0.9947016900777816 49.11492466926575 14200
0.01513363748494271 0.9941685310006142 49.80014252662659 14400
0.02479281782911812 0.9916207924485206 50.47643184661865 14600
0.018165501323089757 0.9925484171509743 51.1455078125 14800
0.010830430729167234 0.995793089568615 51.87873816490173 15000
0.02680937385307061 0.9910163620114326 52.566755533218384 15200
0.020451175970637222 0.992955117225647 53.25184226036072 15400
0.018419152264964395 0.9937568163871765 53.94009590148926 15600
0.03896472321699775 0.9893726667761803 54.62125277519226 15800
0.015516145162970929 0.9942652198672295 55.28952240943909 16000
0.011417539101015563 0.9958487075567245 55.95870590209961 16200
0.03359419204690482 0.9893163800239563 56.70351433753967 16400
0.013148758833567626 0.995881624519825 57.41939973831177 16600
0.019376883999852056 0.9932824331521988 58.10333728790283 16800
0.007600375309783089 0.9972762379050255 58.79917669296265 17000
0.006346268034649541 0.9978845310211182 59.46502494812012 17200
0.0074693810619535835 0.9973939552903175 60.17054343223572 17400
0.016703808680612723 0.9939659717679024 60.832812786102295 17600
0.00449592447775018 0.9984306392073631 61.53181052207947 17800
0.009781688311585839 0.9966481533646584 62.22037434577942 18000
0.02058085864921992 0.9933031493425369 62.91545557975769 18200
0.029786899976554936 0.9904752600193024 63.567490577697754 18400
0.01887883319796032 0.9938347625732422 64.23482418060303 18600
0.002944968823543377 0.9991478532552719 64.9482831954956 18800
0.011585440972279173 0.9957586559653282 65.62481665611267 19000
0.0038907397507341557 0.9987529313564301 66.31766510009766 19200
0.0024604579827504835 0.999193549156189 66.95946383476257 19400
0.011762128785513824 0.9959485602378845 67.65468311309814 19600
0.020714717618657518 0.9934844475984573 68.32055568695068 19800
0.006381458960530324 0.997853818833828 69.23617815971375 20000
0.00432546747701565 0.9985573959350585 69.95392918586731 20200
0.0035785196805346686 0.9988973325490952 70.63401007652283 20400
0.005073443581297283 0.9984377852082252 71.30482888221741 20600
0.07587674030552691 0.9780624249577522 72.00536775588989 20800
0.004750287387030312 0.9985476577281952 72.74185514450073 21000
0.015368229144072529 0.9944406142830848 73.47607326507568 21200
0.003326546963698149 0.9989047560095787 74.17584419250488 21400
0.0028821668582341433 0.9990628769993782 74.857839345932 21600
0.01616563601957296 0.9943575289845467 75.55720281600952 21800
0.0023595249054829993 0.9993037176132202 76.23884415626526 22000
0.0021236701978915563 0.999403492808342 76.94544816017151 22200
0.024403720826616678 0.9932723760604858 77.64775085449219 22400
0.004976747375489481 0.9983481192588806 78.37197589874268 22600
0.0016973199982554376 0.9995114922523498 79.05716347694397 22800
0.0011792783036857202 0.9996499338746071 79.73794317245483 23000
0.004556729227196001 0.9983991131186485 80.46846127510071 23200
0.001877332664988387 0.9994339579343796 81.19626879692078 23400
0.015982595245689454 0.9950759747624397 81.92904114723206 23600
0.005781865516503757 0.9980540391802788 82.63122391700745 23800
0.0018372943619479542 0.9994295191764831 83.35050559043884 24000
0.0019156103106470824 0.9993688163161277 84.0174286365509 24200
0.0018194431960746726 0.9994139653444291 84.7243869304657 24400
0.0009503783254848486 0.9997132968902588 85.4059567451477 24600
0.0025967463371029 0.999092825949192 86.07784104347229 24800
0.06638483528234175 0.9838400056958199 86.75989151000977 25000
0.0032558269487518742 0.9991715535521507 87.4741997718811 25200
0.007427717413392472 0.99756079941988 88.15871834754944 25400
0.003377581334233852 0.9989233496785164 88.84554290771484 25600
0.0009916427519687332 0.9997602698206901 89.52788305282593 25800
0.002637033488416911 0.9991144570708275 90.24139070510864 26000
0.00199877753828261 0.9993745756149292 90.9288079738617 26200
0.002238856308812913 0.9992478030920029 91.59713745117188 26400
0.006837823179375633 0.9976573297381401 92.2890477180481 26600
0.008347137677701432 0.9972273761034012 92.97597885131836 26800
0.0016199959410185016 0.9994770586490631 93.633145570755 27000
0.004675083105052984 0.9983804228901864 94.3232491016388 27200
0.0016851590341411082 0.9995186427235603 95.04312443733215 27400
0.0007316247151468858 0.9997944116592408 95.73204469680786 27600
0.0018415377057043258 0.9994016325473786 96.48858594894409 27800
0.014027357916615628 0.9961085194349288 97.14935064315796 28000
0.0011127990982502567 0.999709520637989 97.81001329421997 28200
0.003550335697916367 0.9987828189134598 98.49093508720398 28400
0.0005754818895887049 0.9998588129878044 99.19219851493835 28600
0.022494406226321394 0.9932192328572274 99.90127944946289 28800
0.003961261320006387 0.9988147217035294 100.56852316856384 29000
0.0011150543187333284 0.9997164735198021 101.27169036865234 29200
0.0006772380108332498 0.9998440194129944 101.95525908470154 29400
0.0007081288238968498 0.9998329573869705 102.66492629051208 29600
0.0009008420381685767 0.9997095113992691 103.31427502632141 29800
0.0070631566810353515 0.9977415916323662 104.00399422645569 30000
0.0014995565890943397 0.9995280119776726 104.66615986824036 30200
0.0005380532323134446 0.9998793631792069 105.33168983459473 30400
0.004441595613339899 0.9985070207715034 105.99956464767456 30600
0.012790146167657888 0.9959499478340149 106.70253157615662 30800
0.0010325310212371975 0.9997292473912239 107.4056704044342 31000
0.0005333440265257749 0.9998749914765358 108.08067989349365 31200
0.0007213323585538233 0.9997962898015976 108.77175045013428 31400
0.00888434394133096 0.9972562217712402 109.46799159049988 31600
0.0023757823324033114 0.9992675101757049 110.1881012916565 31800
0.0006491358191327734 0.9998435336351394 110.85025644302368 32000
0.002260147248893993 0.9992242041230202 111.53426814079285 32200
0.00045691607441515457 0.9998925644159317 112.20142149925232 32400
0.007104806308236605 0.9979899445176125 112.89909243583679 32600
0.029321542908714804 0.9927718615531922 113.64342665672302 32800
0.0011312169941536964 0.9997693157196045 114.33445000648499 33000
0.0013385559643118584 0.999725581407547 115.0458300113678 33200
0.000724749998416776 0.9998242300748825 115.692862033844 33400
0.0003384022350654803 0.9999389609694481 116.38622808456421 33600
0.00157034368179211 0.9995254451036453 117.12603378295898 33800
0.0008306550008865088 0.9997330072522164 117.83165669441223 34000
0.011558291364853944 0.9965542203187943 118.50417876243591 34200
0.0011634450634254278 0.9997288054227829 119.2512571811676 34400
0.0005506812965676388 0.9998867031931877 119.98206043243408 34600
0.003308043900901794 0.9990101021528244 120.67572140693665 34800
0.004712917581402926 0.9984598186612129 121.42231822013855 35000
0.00047089257273899674 0.9999062180519104 122.13061618804932 35200
0.0005179544707492667 0.999861476123333 122.89245557785034 35400
0.00031424271772948484 0.9999399268627167 123.60657072067261 35600
0.002352427466828395 0.9992465072870255 124.27799701690674 35800
0.007087559106364552 0.997959070801735 124.984379529953 36000
0.0005092004521543459 0.9998770532011986 125.64048218727112 36200
0.0004446375986549356 0.9999021646380425 126.36111187934875 36400
0.0003334405037026045 0.9999177262187005 127.03133869171143 36600
0.0033722181066832492 0.9988264462351799 127.78625011444092 36800
0.0018910424402508851 0.999415896832943 128.47853446006775 37000
0.000704124995845632 0.999798299074173 129.24265050888062 37200
0.002238022400146065 0.9994436687231064 129.92821526527405 37400
0.014589804135932739 0.9953472650051117 130.63130402565002 37600
0.0005604004930443196 0.9998920837044716 131.32146191596985 37800
0.0002362228961826318 0.9999624747037887 132.0150899887085 38000
0.0003380792904417973 0.9999220758676529 132.66526746749878 38200
0.0022852649488741507 0.9994307711720467 133.3393919467926 38400
0.009048174778018635 0.9973774594068527 134.0105550289154 38600
0.001153439690071778 0.999673028588295 134.70765471458435 38800
0.00040220904491768296 0.999911314547062 135.41258835792542 39000
0.0002243848298621032 0.999966529905796 136.1212933063507 39200
0.0005421164509035847 0.9998656421899795 136.79433274269104 39400
0.01274670943433394 0.9967012134194374 137.49146175384521 39600
0.01840007523234668 0.9951381176710129 138.13974952697754 39800
0.007597480317889449 0.9981189170479774 139.01651883125305 40000


==> figures/dat/odds_first-transformer_encoder-training.dat <==
loss accuracy time step
0.7130771279335022 0.5425347089767456 0.0 0
0.7066295793652535 0.5177366660535335 0.7580404281616211 200
0.6243184523296077 0.6161665913462638 1.559884786605835 400
0.6328568396274932 0.6127595245838166 2.363887071609497 600
0.6185485998293734 0.6212444975972176 3.1546995639801025 800
0.6295108431877452 0.6144252380728722 3.956503391265869 1000
0.6250103839425719 0.6168679773807526 4.772550582885742 1200
0.6166852171110804 0.6242597329616547 5.594742298126221 1400
0.5905096350971144 0.6569525441527366 6.394598007202148 1600
0.6002480846122489 0.6575098463892937 7.226309537887573 1800
0.5695865368894011 0.6807973700761795 8.053371906280518 2000
0.5632324395389878 0.6883292245864868 8.89410924911499 2200
0.5361460829353019 0.7081605207920074 9.72165846824646 2400
0.5242806653046864 0.715050165951252 10.560702323913574 2600
0.5141690776130418 0.7211525827646256 11.403470516204834 2800
0.5131931622864795 0.724232728779316 12.247556209564209 3000
0.4937401181954192 0.7362670907378197 13.080351114273071 3200
0.47308180640116915 0.7485300362110138 13.918036222457886 3400
0.4590447569573007 0.7598271918296814 14.74118971824646 3600
0.45531649397918955 0.7597512972354888 15.583861589431763 3800
0.4422434020866058 0.7697433337569237 16.41015625 4000
0.4202932441944722 0.7808226680755616 17.24834895133972 4200
0.393379932223761 0.7953960049152374 18.09006953239441 4400
0.36472142423663173 0.8110284921526909 18.933950901031494 4600
0.3336113019443292 0.8273309662938118 19.777820348739624 4800
0.3046329113801767 0.8419229862093925 20.618739366531372 5000
0.28579744155780645 0.8517093297839164 21.458536863327026 5200
0.27317769320463414 0.8581030532717705 22.28924298286438 5400
0.25182220541639255 0.869616552889347 23.113425970077515 5600
0.24034216694424684 0.8752651038765907 23.949574947357178 5800
0.2240452730809193 0.8857057479023933 24.786241054534912 6000
0.2308826260310161 0.8794775483012199 25.63263249397278 6200
0.22425632914026208 0.8842570444941521 26.49402117729187 6400
0.19747793456801446 0.9010614967346191 27.32898211479187 6600
0.19844760648396914 0.8993170589208603 28.18136239051819 6800
0.18439558113801469 0.909894129037857 29.03269338607788 7000
0.16042313812795328 0.9226467031240463 29.869067907333374 7200
0.17614819883325253 0.9149143135547638 30.71207070350647 7400
0.14922386072394148 0.9298320987820625 31.54900860786438 7600
0.15254120333273022 0.9268580424785614 32.38832640647888 7800
0.12379641548039216 0.9423553508520126 33.20976686477661 8000
0.12667081355721166 0.9411468663811684 34.05424094200134 8200
0.1306543135256652 0.9385469827055931 34.90757369995117 8400
0.12009816552425036 0.9459272137284279 35.75927448272705 8600
0.10962587613023062 0.9497337692975998 36.59144616127014 8800
0.11061266457279999 0.9503945475816726 37.43665790557861 9000
0.1108002255872998 0.9521405437588691 38.284117698669434 9200
0.09038415031751355 0.9620978564023972 39.1047306060791 9400
0.08338775956861355 0.9653548479080201 39.93505811691284 9600
0.08971999613007937 0.9633081555366516 40.75560760498047 9800
0.08895443732162675 0.9627246308326721 41.58729314804077 10000
0.08209568514317653 0.9675168552994728 42.414888858795166 10200
0.07806934225420264 0.9685084396600723 43.23802876472473 10400
0.07403882876336866 0.9699869790673256 44.0710289478302 10600
0.07144811058300547 0.971149380505085 44.9234504699707 10800
0.0731498543041016 0.9708710879087448 45.769487619400024 11000
0.06730347883949435 0.973424321115017 46.59852695465088 11200
0.06784118490009859 0.9737574622035027 47.429906606674194 11400
0.06757401316910545 0.9734300398826599 48.26464056968689 11600
0.05984332566058583 0.9772546356916427 49.068129777908325 11800
0.05543107398832944 0.9786039891839028 49.8607394695282 12000
0.05554797512701043 0.9796927383542061 50.65579056739807 12200
0.047201195485977225 0.9824058881402016 51.430140256881714 12400
0.05665487408790795 0.9781321114301682 52.21180486679077 12600
0.05645264242120902 0.9778826940059662 53.00108861923218 12800
0.049969804136526366 0.9812206137180328 53.78542375564575 13000
0.04201813187533844 0.9848078724741935 54.572702169418335 13200
0.042947082620994476 0.984130617082119 55.35892701148987 13400
0.04657758877769083 0.9831651544570923 56.118935346603394 13600
0.03474831956053095 0.9878711566329003 56.89094066619873 13800
0.04005221638313742 0.9855309998989106 57.66779613494873 14000
0.03474268017151189 0.9876398962736129 58.42061638832092 14200
0.032413092367678475 0.9887210315465927 59.18292284011841 14400
0.03681203530562925 0.986331313252449 59.95537233352661 14600
0.022570050115464254 0.9921709394454956 60.7284996509552 14800
0.026898414264924213 0.99035570114851 61.51413083076477 15000
0.026237429889406486 0.9909384059906006 62.28604483604431 15200
0.02527931573371461 0.9913459119200706 63.06025195121765 15400
0.028037782876217533 0.9903080806136131 63.833537340164185 15600
0.01897158534929986 0.9936773189902306 64.60646152496338 15800
0.01926986010670589 0.9936178627610207 65.3611900806427 16000
0.01991134629071894 0.9930310261249542 66.12573170661926 16200
0.025664587814808328 0.9915065720677376 66.90852117538452 16400
0.023305168908209453 0.992277966439724 67.68900108337402 16600
0.020760888145186982 0.9935459482669831 68.45791792869568 16800
0.01642378006483341 0.9943969330191612 69.22938752174377 17000
0.015350107867961925 0.9950130516290665 69.99808359146118 17200
0.015677479144469545 0.9947366037964821 70.76721262931824 17400
0.01884221605557286 0.9938817992806435 71.53127145767212 17600
0.009984095949257608 0.9969225326180458 72.308602809906 17800
0.015427434016110055 0.9949863043427467 73.08090257644653 18000
0.011911245414630685 0.9962385615706444 73.85047578811646 18200
0.017044848711693702 0.994950020313263 74.61090230941772 18400
0.008844342377351495 0.9971501189470291 75.37700772285461 18600
0.013251204174639496 0.9957740470767021 76.1488447189331 18800
0.008480526042549173 0.9973399212956429 76.89630079269409 19000
0.010837241554090724 0.9966717103123665 77.66051578521729 19200
0.008625717090717444 0.9970999020338058 78.40434861183167 19400
0.013447407814082908 0.9956253334879875 79.1749382019043 19600
0.009330650259589674 0.9971386581659317 79.93227982521057 19800
0.008681150453976444 0.997191207408905 80.8984580039978 20000
0.006317237563521303 0.9980068442225456 81.71819853782654 20200
0.012003927951982405 0.9964250689744949 82.52367782592773 20400
0.007269558390516977 0.9978480541706085 83.32530927658081 20600
0.012140194002099633 0.9960170748829842 84.13850092887878 20800
0.011868586705913913 0.9961392986774444 84.96388268470764 21000
0.00825105845438884 0.9975811380147934 85.8016529083252 21200
0.011366768800708088 0.9963640555739403 86.6203773021698 21400
0.012738373455640613 0.9962663015723229 87.44527459144592 21600
0.006129273117094272 0.9981886538863182 88.26462125778198 21800
0.005846456003519051 0.9982188001275063 89.07684707641602 22000
0.00403611760660624 0.9987752860784531 89.90331149101257 22200
0.009457927403891517 0.9970623335242271 90.73403978347778 22400
0.009158919200126547 0.9974813351035118 91.57059979438782 22600
0.008363142562843677 0.9974876204133034 92.3961730003357 22800
0.011049362616558938 0.9963246884942055 93.21754908561707 23000
0.006597984322543198 0.9979739287495613 94.0576286315918 23200
0.004291231687711843 0.9987568366527557 94.89786124229431 23400
0.007041760730508031 0.9979046201705932 95.73944163322449 23600
0.004000002413381481 0.9987922388315201 96.57475686073303 23800
0.006606509956559421 0.9981562423706055 97.41843152046204 24000
0.004153606494182896 0.998728401362896 98.23927402496338 24200
0.01089428625099572 0.9967916342616081 99.07579135894775 24400
0.011633525092820491 0.9965274035930634 99.91777181625366 24600
0.006114503461703862 0.9981459638476372 100.75000596046448 24800
0.005452892056546262 0.998377899825573 101.57991123199463 25000
0.0034452324614812823 0.9989370384812355 102.38875031471252 25200
0.007631941754489162 0.9976487755775452 103.1722993850708 25400
0.006819351790836663 0.9978274405002594 103.96011781692505 25600
0.006324566943385434 0.9980019649863243 104.7305953502655 25800
0.006022247636255997 0.9982216730713844 105.5094587802887 26000
0.009598076396714532 0.9970484551787376 106.27962327003479 26200
0.003695568913685747 0.9988861301541329 107.04789566993713 26400
0.0046946224279781745 0.9985874211788177 107.81979393959045 26600
0.005901752707477499 0.998165936768055 108.59169030189514 26800
0.0069985391928912575 0.9979846206307411 109.35059690475464 27000
0.005508412315275563 0.9982172575592995 110.10967564582825 27200
0.0054184472720044145 0.9982695260643959 110.87990379333496 27400
0.005108954649695079 0.9984197452664375 111.64205431938171 27600
0.012222145460746105 0.996244421005249 112.41918921470642 27800
0.0038674713089130817 0.9988956066966057 113.17718267440796 28000
0.0052157778411765325 0.9985433778166771 113.9351532459259 28200
0.0064555700075652565 0.9980454522371293 114.70655870437622 28400
0.0045973132741801235 0.9986421176791191 115.47384262084961 28600
0.002726010318292538 0.9992251598834991 116.24471092224121 28800
0.003707912394779669 0.9988862535357476 117.00192832946777 29000
0.002702299342013248 0.9992871177196503 117.77419114112854 29200
0.005878565605407857 0.9982516998052597 118.54018115997314 29400
0.003448175265407372 0.9989744222164154 119.31750559806824 29600
0.0064706816726720715 0.9979885965585709 120.07469034194946 29800
0.018003169054918545 0.9949158388376236 120.8451178073883 30000
0.005401226382900859 0.9985099101066589 121.6091423034668 30200
0.0031924636901203484 0.9990776804089546 122.36756730079651 30400
0.004805137937119071 0.9986409848928451 123.10551452636719 30600
0.005250143167786519 0.9984254512190819 123.87588310241699 30800
0.003231944273729823 0.9990639388561249 124.64550971984863 31000
0.0031174270511655777 0.9990658500790596 125.43068838119507 31200
0.006590996001013991 0.9980854889750481 126.20660781860352 31400
0.002431157131568398 0.9992009428143501 126.94706153869629 31600
0.002972263697447488 0.9991027644276619 127.73483157157898 31800
0.004086850395374313 0.9989456975460053 128.50280165672302 32000
0.004850196550744385 0.9986838236451149 129.2708396911621 32200
0.01573100037999211 0.9950994119048119 130.03301858901978 32400
0.011584418069714957 0.9961436197161675 130.80606627464294 32600
0.0027625200080638023 0.9992060717940331 131.59088373184204 32800
0.025523058022799888 0.9943585166335106 132.35280060768127 33000
0.0035921139467882312 0.9988708078861237 133.12692785263062 33200
0.003418226353223872 0.9990441715717315 133.8803186416626 33400
0.004248551488401518 0.9987122350931168 134.6507248878479 33600
0.002319122156754929 0.9993534511327744 135.431982755661 33800
0.0015837872043675816 0.9995605310797692 136.20310401916504 34000
0.00831771561590358 0.9974007421731949 136.98749828338623 34200
0.0065962449737889985 0.9983260416984558 137.78617978096008 34400
0.006518559611995442 0.9981149518489838 138.58853125572205 34600
0.003974109889677493 0.9988451758027077 139.3736219406128 34800
0.002037773962706524 0.999416945874691 140.1697974205017 35000
0.0037182187608095774 0.9989042595028877 140.95521545410156 35200
0.004026280290449904 0.998784753382206 141.75852012634277 35400
0.0034249812674943315 0.9989632666110992 142.55081272125244 35600
0.004535262888084617 0.9988003900647163 143.3372278213501 35800
0.006555595118334168 0.9980634018778801 144.12791681289673 36000
0.005276709194963587 0.9985575276613236 144.90203380584717 36200
0.0037765478820210776 0.9988620567321778 145.68837237358093 36400
0.003299396659135709 0.9990384402871132 146.4630048274994 36600
0.0032869074838527013 0.9989925408363343 147.25310158729553 36800
0.0051567522071309215 0.9985670447349548 148.0314109325409 37000
0.0017696747855711693 0.999480993449688 148.83577752113342 37200
0.0028187452636461783 0.999189675450325 149.6087703704834 37400
0.006978502057991136 0.9980977270007133 150.38943481445312 37600
0.0045201759839301305 0.9988105434179306 151.16394090652466 37800
0.004496926225156131 0.9986313778162003 151.93352341651917 38000
0.005438017839169334 0.998447835445404 152.6960735321045 38200
0.003515705090137544 0.9989665958285332 153.45629692077637 38400
0.0017902412742978413 0.999491736292839 154.22728085517883 38600
0.0024033311021139526 0.999341536462307 155.00410223007202 38800
0.0042314866154538324 0.9985933688282966 155.78313374519348 39000
0.005251850735626249 0.9985244393348693 156.56224036216736 39200
0.008184856871152987 0.9972650346159935 157.31750106811523 39400
0.00457932613194771 0.9987753483653069 158.08357644081116 39600
0.0018587585593809307 0.9994542017579079 158.8372085094452 39800
0.004289957639844033 0.9986709016561508 159.83161759376526 40000


==> figures/dat/parity_check-lscm-speed-1024.dat <==
length time
1 12.56769075007469
5 19.84819118752057
10 21.70705562502917
15 33.58046387529612
20 31.24464146912942
25 33.272073594162066
30 35.36770659366084
35 46.75820618740545
40 47.243686156434705
45 48.693934218590584
50 51.87930881220382
55 56.00631003107992
60 59.05874871859851
65 68.13356609382026
70 68.60159646839747
75 81.25098834352684
80 80.49595068723647
85 84.63775878135493
90 90.04391146891066
95 88.86284350001006
100 89.52413196857378
105 95.25496509377263
110 98.91726381238186
115 103.61794218761133
120 106.94017040623294
125 109.95174946901898
130 120.28265737490074
135 122.77073528139226
140 125.47098978166105
145 130.04298093756006
150 137.26200743758454
155 143.13840975000858
160 145.7283195936725
165 145.3945199377813
170 150.10917718745986
175 154.77179553090537
180 160.0732489373513
185 165.62654984409164
190 167.4368679687177
195 170.45326937477512
200 173.0753171559627
205 176.7329603435428
210 183.55186396865975
215 189.87999625005614
220 190.69890712489723
225 193.06839015644073
230 194.32537234388292
235 200.3756220001378
240 203.1625727499886
245 207.31335909385962
250 209.48701403131054
255 221.90012965620554
260 228.03326209350416
265 232.4957937189538
270 232.75198062492564
275 236.3826683440493
280 239.5951242810952
285 243.72716765628866
290 248.06198431224402
295 253.96638709389663
300 254.46742562508007
305 263.71966675014846
310 264.5655627816268
315 268.3999287810366
320 271.53804137469706
325 277.5339915938275
330 281.3531302190313
335 285.6420826874455
340 287.2048235312832
345 294.55067337494256
350 295.73178065584216
355 301.07816984400415


==> figures/dat/parity_check-lscm-speed-256.dat <==
length time
1 14.316410812497793
5 18.13111106250176
10 23.6111205312568
15 31.28919843749145
20 27.794675875000507
25 32.001187312502566
30 32.04247837498997
35 39.44525862499404
40 34.03820312499306
45 34.28654309374224
50 37.241806843752556
55 37.428515531246376
60 39.49359131250674
65 47.43829290625001
70 49.04896621876276
75 48.511868281252646
80 50.74929581249421
85 51.33995925000079
90 52.52287671875422
95 47.8187501875027
100 48.40893671874369
105 52.92144796875675
110 56.13936559373656
115 52.78825334374915
120 50.823192468754996
125 47.230596687512616
130 57.02964774999941
135 59.937583062492195
140 60.36353909375691
145 56.4730682187502
150 58.57804918750276
155 62.665515843747244
160 67.0442572812533
165 62.553145125008314
170 62.7190020624937
175 62.09681743749229
180 66.1200024375006
185 67.42465906249606
190 69.27665925000781
195 67.43935862500905
200 64.73431159375309
205 68.4706320624997
210 69.80000609375736
215 68.55530424999756
220 71.10502150000286
225 71.47852156249712
230 73.52017631249907
235 72.07182649999311
240 71.62716696875293
245 73.58051865625725
250 75.77656768749819
255 88.06669199999817
260 84.5233602187534
265 83.49796353125782
270 87.52966937500162
275 91.54274834375542
280 88.9015597812488
285 88.50555978125385
290 93.10871859375425
295 87.16622900000459
300 86.20593234374496
305 86.78304150001281
310 91.50085440624878
315 90.56557878125204
320 91.4668374999934
325 93.56329290625354
330 97.60226668750249
335 97.2226230937423
340 98.07715884375057
345 98.27383506249987
350 102.71573965624725
355 99.51404343749459
360 104.51139265624931
365 100.57256196874675
370 104.76086546874797
375 103.80138059375099
380 105.46000934374433
385 106.04575928124405
390 110.89648693749155
395 111.82029859375575
400 113.7269280000055
405 108.96396915624962
410 117.90678106250141
415 109.95286434373952
420 116.3087502499991
425 114.82703615624246
430 120.40702643750478
435 117.37560515625489
440 118.54138837500727
445 117.02018762500188
450 119.79529350000462
455 117.22796415624259
460 121.13099890623857
465 120.65593087498883
470 120.13290209374361
475 122.37503390625193
480 127.60908959374717
485 125.82427671874541
490 132.0478193125041
495 130.18660131250215
500 133.3038947812497
505 131.94768731248985
510 131.8239459374979
515 133.97137809374726
520 137.24484853125318
525 135.3912723750028
530 139.61928553125347
535 141.43115731249623
540 145.73341534375572
545 144.32137371875342
550 148.74561053125035
555 148.23282153125206
560 149.83175018748796
565 147.0022969375009
570 147.77686715625293
575 148.2327982187428
580 149.96774471875085
585 151.89372281250257
590 152.05853246874312
595 151.03653462499267
600 151.96647171873678
605 151.8816512187442
610 155.3331613125124
615 156.44094174999168
620 158.74353449999035
625 156.24379318748538
630 162.22602043751522
635 160.53160275001233
640 157.40811643749453
645 158.09593228124186
650 165.22370265627728
655 165.13894603124868
660 162.19193178125124
665 167.8648872812687
670 166.40070468750423
675 168.38467368751253
680 179.18855084377583
685 166.3011544999904
690 164.67111531250112
695 172.5134332812388
700 168.0404640000006
705 173.27736881247802
710 179.38396671874557
715 176.29966096873773
720 178.3555070312559
725 181.9781923437631
730 177.74649165625078
735 180.48998531250504
740 183.70091209376938
745 183.71489903125848
750 186.13244387498185
755 182.05462818750107
760 189.07380909374183
765 187.53851799999666
770 195.51380974999688
775 187.6381849687334
780 188.70716728125103
785 187.9663982499835
790 191.13107893750225
795 187.62632378124522
800 195.235344468756
805 192.54597534376217
810 198.72976599998537
815 197.13308421876263
820 194.17712821876876
825 199.82539524997378
830 195.69683459374687
835 203.39231006249747
840 208.6272252812762
845 200.47223543750192
850 204.0053981249912
855 207.28370074999702
860 210.81803403126287
865 205.40963540625512
870 209.60224375002667
875 210.86670612501734
880 214.29133449998972
885 209.2034035312338
890 213.35879999998042
895 214.80544837501725
900 219.36225490625816
905 211.05167846874906
910 212.72446987498483
915 212.12798071874772
920 215.73782096874083
925 213.0395719687499
930 221.2893037499839
935 222.36543971874312
940 225.3755823749941
945 219.86606996875935
950 222.5005879062394
955 221.12268428125503
960 225.02810806250295
965 222.74120465627334
970 228.4168807187541
975 230.76933346874284
980 234.34864300000413
985 229.70413593751005
990 231.66559546874055
995 230.2248430312659
1000 234.36458540624017
1005 232.67910303124495
1010 236.8943650312758
1015 231.81532131249583
1020 235.68861909373595
1025 238.78185365626337
1030 242.36412128126972
1035 245.19134046875024
1040 246.30931428126246
1045 244.8272953437538
1050 248.74225134374228
1055 254.07410568749356
1060 254.76838990624628
1065 246.89523896876153
1070 248.73179662498046
1075 249.6042950937465
1080 251.67915625002024
1085 252.98741493750754
1090 254.60619659375539
1095 260.6856499062644
1100 260.30241618749983
1105 259.0139704687431
1110 263.35058446872495
1115 265.8962246249814
1120 263.96671550000406
1125 260.3652889999921
1130 268.12157865623476
1135 269.25514709375875
1140 266.01171471875773
1145 263.5225923437474
1150 266.15108324998005
1155 268.2968085624964
1160 272.31336490623903
1165 272.98967187499557
1170 279.112904124986
1175 266.90109056249867
1180 272.0886989062592
1185 271.23052596874686
1190 275.09487103125707
1195 275.14882915625094
1200 284.4370050312648
1205 281.73035899999377
1210 281.90987346874863
1215 281.7254669062663
1220 284.6874694374719
1225 283.3202149062686
1230 289.57122153124715
1235 286.88650446875386
1240 290.8516298124937
1245 284.78297774998396
1250 289.4866319374785
1255 285.5222376562381
1260 286.6622760624864
1265 286.99128728123924
1270 292.7461498750006
1275 296.36424128125327
1280 288.70415971874763
1285 290.3858394062411
1290 296.0537048125218
1295 299.26705700000866
1300 299.4795809374864
1305 300.9569934687306


==> figures/dat/parity_check-lscm-speed-512.dat <==
length time
1 13.594719093749985
5 15.91633190625008
10 28.72885596874997
15 33.28382493750004
20 30.399734593750118
25 36.27363612499978
30 33.58984599999992
35 43.917698093749905
40 41.25606631250012
45 44.19381900000019
50 44.389885750000246
55 43.56136112500009
60 46.37069390624981
65 49.136295062500054
70 55.77490865625023
75 55.58583181249999
80 55.396864593749925
85 55.09579790625008
90 61.3153546562506
95 61.46441559375049
100 61.23029756250009
105 66.25969559375022
110 64.04663203124983
115 66.00832146874947
120 68.0981185312497
125 71.74673212499982
130 80.95110056250033
135 85.72597853124987
140 80.86597284375063
145 82.32539112499992
150 89.75814034374974
155 88.80398471875051
160 91.01322199999996
165 87.1770397812499
170 95.2781392500004
175 95.8617793749994
180 95.92369265624967
185 96.40632590624953
190 100.47393881250066
195 100.27113159375034
200 105.16348871875003
205 101.1409254062503
210 106.82403684374897
215 106.04681365624913
220 108.95231206250067
225 109.6972837500001
230 117.12380656249977
235 114.95288015624894
240 116.06728956250123
245 121.9036254062491
250 125.00038637500133
255 133.1928801562512
260 135.9172963749984
265 135.20323275000123
270 138.30405003125003
275 137.09532965624936
280 142.37471309374962
285 144.76646887499987
290 144.3958719687508
295 147.48464190625123
300 143.32834834375063
305 147.10465484374959
310 151.68732484374914
315 155.245334406251
320 157.15228425000305
325 158.44032493749793
330 154.64885556249897
335 159.41469365624883
340 157.78141434375215
345 161.55617853124937
350 162.9641460937492
355 167.61817762500186
360 170.15273953125032
365 172.93536450000246
370 176.79175346875198
375 178.91685615624908
380 173.41911328125192
385 185.51546390624907
390 181.62393296875123
395 180.62270506250044
400 183.88587775000076
405 182.54904140625072
410 183.5530870937525
415 187.62068249999686
420 195.93409496875225
425 198.46019028124928
430 198.66671509375067
435 201.67335521874818
440 199.48189359375235
445 205.74509878125014
450 206.52833478125032
455 210.16967084374727
460 205.27913871875114
465 209.55563887500261
470 211.30503078125074
475 218.03246737500004
480 217.59833884375013
485 215.41561718749946
490 215.1351625937501
495 221.6041855625015
500 224.82682987499913
505 230.4954139062545
510 225.3787042187554
515 236.39871750000907
520 235.5534901249996
525 239.21610846873875
530 248.62784565625873
535 249.21163746874697
540 244.69696225000348
545 250.32669212500025
550 251.47681293749713
555 261.9219070937504
560 256.63208131250315
565 269.64179703125524
570 270.05975684375016
575 267.1044561562468
580 266.54194034374257
585 270.5733224687492
590 267.07483465624193
595 269.4613561875059
600 275.60215815624645
605 273.89170468750024
610 274.27657362500213
615 277.05177690624794
620 273.8095019687563
625 282.19418306250077
630 289.46354824999787
635 286.66363615624846
640 280.5033444062417
645 283.51139978124706
650 288.8833225624978
655 289.9264269062485
660 291.43267981250176
665 302.05433384375624


==> figures/dat/parity_check-lscm-training.dat <==
loss accuracy time step
0.6929278373718262 0.53125 0.0 0
0.6901256048679352 0.5053125 0.2519409656524658 200
0.3847159686660598 0.737890625 0.4932570457458496 400
0.0004306499620724935 1.0 0.7373454570770264 600
0.00015282414715329652 1.0 0.9742646217346191 800
8.76584767274835e-05 1.0 1.2187039852142334 1000
6.132588628588565e-05 1.0 1.4605252742767334 1200
4.110606548692886e-05 1.0 1.7052111625671387 1400
3.210317476714408e-05 1.0 1.936509609222412 1600
2.2921621173281892e-05 1.0 2.1865594387054443 1800
2.0675078652629963e-05 1.0 2.435579538345337 2000
1.4457130345135737e-05 1.0 2.6992297172546387 2200
1.2755047328028013e-05 1.0 2.939021110534668 2400
1.1697273828872312e-05 1.0 3.1866607666015625 2600
8.79329825181685e-06 1.0 3.4351563453674316 2800
7.5526290595462346e-06 1.0 3.680790424346924 3000
5.949291484625973e-06 1.0 3.9232802391052246 3200
6.313559405271007e-06 1.0 4.166702747344971 3400
5.471212735699282e-06 1.0 4.401167154312134 3600
4.4912897016047285e-06 1.0 4.647793292999268 3800
3.0357136509451267e-06 1.0 4.887080192565918 4000
3.353059654500612e-06 1.0 5.13875150680542 4200
3.377788288503325e-06 1.0 5.383631229400635 4400
2.416738548873809e-06 1.0 5.629254102706909 4600
2.3962954789169544e-06 1.0 5.873640775680542 4800
2.00187430891674e-06 1.0 6.117814302444458 5000
1.8081238044942438e-06 1.0 6.3662285804748535 5200
1.5302934507133158e-06 1.0 6.622405290603638 5400
1.5632900846185295e-06 1.0 6.86602520942688 5600
1.244299484639555e-06 1.0 7.106916427612305 5800
1.1049372415783409e-06 1.0 7.345487356185913 6000
1.1430841009385517e-06 1.0 7.592837333679199 6200
7.474876287005827e-07 1.0 7.848968267440796 6400
8.160979499294285e-07 1.0 8.09133005142212 6600
7.114409499919816e-07 1.0 8.342791318893433 6800
6.706118458410515e-07 1.0 8.5933997631073 7000
5.086831654210754e-07 1.0 8.83185625076294 7200
5.500710613048909e-07 1.0 9.079040050506592 7400
4.4703438206283864e-07 1.0 9.317430257797241 7600
4.1517393416512506e-07 1.0 9.562647104263306 7800
4.0447305796220687e-07 1.0 9.801183700561523 8000
3.613761810861149e-07 1.0 10.048417091369629 8200
2.852546302989367e-07 1.0 10.307846784591675 8400
2.997273583460469e-07 1.0 10.563725709915161 8600
3.013385592609552e-07 1.0 10.806257724761963 8800
2.1465113399399273e-07 1.0 11.055121421813965 9000
2.297152554908699e-07 1.0 11.303820371627808 9200
1.7553560311800443e-07 1.0 11.540257692337036 9400
1.5087886736153688e-07 1.0 11.781011581420898 9600
1.408485230741663e-07 1.0 12.02115535736084 9800
1.2040600709112282e-07 1.0 12.264788389205933 10000
1.0191460293740295e-07 1.0 12.509777545928955 10200
1.0010318389208628e-07 1.0 12.760728120803833 10400
8.574219631185543e-08 1.0 13.007233142852783 10600
8.044296972542498e-08 1.0 13.260654926300049 10800
8.20960675440574e-08 1.0 13.506133794784546 11000
5.57443013882164e-08 1.0 13.750487327575684 11200
5.065462563180745e-08 1.0 14.004176378250122 11400
3.874301244266576e-08 1.0 14.25476598739624 11600
5.574895967974669e-08 1.0 14.495424270629883 11800
4.160682861353848e-08 1.0 14.751761436462402 12000
3.9082945075819e-08 1.0 15.003807306289673 12200
3.431457491487322e-08 1.0 15.240416526794434 12400
2.1429729279986986e-08 1.0 15.491379499435425 12600
2.066138839573739e-08 1.0 15.744693517684937 12800
2.4829056952668793e-08 1.0 15.991610527038574 13000
2.1909361036520637e-08 1.0 16.243515014648438 13200
2.201180645755585e-08 1.0 16.498873949050903 13400
1.78068855749558e-08 1.0 16.750773429870605 13600
1.6801057283188923e-08 1.0 16.995477199554443 13800
1.830979989847492e-08 1.0 17.245702981948853 14000
1.7033888051187772e-08 1.0 17.489277601242065 14200
1.2861563479238391e-08 1.0 17.73353123664856 14400
5.3411346223608546e-09 1.0 17.97570013999939 14600
5.341134619030185e-09 1.0 18.218010902404785 14800
1.9697471209667584e-09 1.0 18.470000505447388 15000
3.841705380480676e-09 1.0 18.714041471481323 15200
2.3888422615025996e-09 1.0 18.95920419692993 15400
1.7881392366803084e-09 1.0 19.21692681312561 15600
3.576278473360617e-09 1.0 19.46137571334839 15800
5.960464122267694e-10 1.0 19.70127034187317 16000
1.8673015844683506e-09 1.0 19.940316677093506 16200
9.452923066533003e-10 1.0 20.196842908859253 16400
9.033827907956038e-10 1.0 20.462154626846313 16600
0.0 1.0 20.70682406425476 16800
0.0 1.0 20.953770875930786 17000
0.0 1.0 21.191178560256958 17200
0.0 1.0 21.440173149108887 17400
0.0 1.0 21.67527151107788 17600
0.0 1.0 21.920963764190674 17800
0.0 1.0 22.1649751663208 18000
0.0 1.0 22.41334104537964 18200
0.0 1.0 22.649847984313965 18400
0.0 1.0 22.891635417938232 18600
0.0 1.0 23.141793966293335 18800
0.0 1.0 23.38780117034912 19000
0.0 1.0 23.632960557937622 19200
0.0 1.0 23.86961340904236 19400
0.0 1.0 24.11706781387329 19600
0.0 1.0 24.358747005462646 19800
0.0 1.0 24.80551528930664 20000
0.0 1.0 25.09922957420349 20200
0.0 1.0 25.357712745666504 20400
0.0 1.0 25.60053515434265 20600
0.0 1.0 25.84682559967041 20800
0.0 1.0 26.100423574447632 21000
0.0 1.0 26.35493803024292 21200
0.0 1.0 26.60101056098938 21400
0.0 1.0 26.845271110534668 21600
0.0 1.0 27.09164810180664 21800
0.0 1.0 27.33391499519348 22000
0.0 1.0 27.58224844932556 22200
0.0 1.0 27.830305337905884 22400
0.0 1.0 28.08236312866211 22600
0.0 1.0 28.32433843612671 22800
0.0 1.0 28.56683588027954 23000
0.0 1.0 28.81774139404297 23200
0.0 1.0 29.066222667694092 23400
0.0 1.0 29.31738829612732 23600
0.0 1.0 29.558525323867798 23800
0.0 1.0 29.819744110107422 24000
0.0 1.0 30.061118602752686 24200
0.0 1.0 30.309019804000854 24400
0.0 1.0 30.55342984199524 24600
0.0 1.0 30.794506549835205 24800
0.0 1.0 31.044809579849243 25000
0.0 1.0 31.303255319595337 25200
0.0 1.0 31.546034574508667 25400
0.0 1.0 31.790642738342285 25600
0.0 1.0 32.03452706336975 25800
0.0 1.0 32.28820276260376 26000
0.0 1.0 32.542383670806885 26200
0.0 1.0 32.785982847213745 26400
0.0 1.0 33.034037351608276 26600
0.0 1.0 33.279346227645874 26800
0.0 1.0 33.51927876472473 27000
0.0 1.0 33.76376008987427 27200
0.0 1.0 34.01380944252014 27400
0.0 1.0 34.26049470901489 27600
0.0 1.0 34.51808834075928 27800
0.0 1.0 34.753169775009155 28000
0.0 1.0 34.992504835128784 28200
0.0 1.0 35.23620796203613 28400
0.0 1.0 35.48216533660889 28600
0.0 1.0 35.73154163360596 28800
0.0 1.0 35.97054409980774 29000
0.0 1.0 36.21712350845337 29200
0.0 1.0 36.46370601654053 29400
0.0 1.0 36.71098780632019 29600
0.0 1.0 36.947901010513306 29800
0.0 1.0 37.19174027442932 30000
0.0 1.0 37.43120217323303 30200
0.0 1.0 37.6709771156311 30400
0.0 1.0 37.91070771217346 30600
0.0 1.0 38.158265829086304 30800
0.0 1.0 38.408130407333374 31000
0.0 1.0 38.649170875549316 31200
0.0 1.0 38.89441752433777 31400
0.0 1.0 39.14041066169739 31600
0.0 1.0 39.390029191970825 31800
0.0 1.0 39.628331661224365 32000
0.0 1.0 39.87247657775879 32200
0.0 1.0 40.11164712905884 32400
0.0 1.0 40.3611855506897 32600
0.0 1.0 40.628212451934814 32800
0.0 1.0 40.87391638755798 33000
0.0 1.0 41.12335538864136 33200
0.0 1.0 41.35817050933838 33400
0.0 1.0 41.60333704948425 33600
0.0 1.0 41.85816740989685 33800
0.0 1.0 42.10628151893616 34000
0.0 1.0 42.349761962890625 34200
0.0 1.0 42.604371309280396 34400
0.0 1.0 42.85584592819214 34600
0.0 1.0 43.10066056251526 34800
0.0 1.0 43.358044385910034 35000
0.0 1.0 43.606523275375366 35200
0.0 1.0 43.86569142341614 35400
0.0 1.0 44.116246700286865 35600
0.0 1.0 44.35671401023865 35800
0.0 1.0 44.605931758880615 36000
0.0 1.0 44.84517979621887 36200
0.0 1.0 45.095701456069946 36400
0.0 1.0 45.334447145462036 36600
0.0 1.0 45.590821504592896 36800
0.0 1.0 45.83526039123535 37000
0.0 1.0 46.09413743019104 37200
0.0 1.0 46.33748173713684 37400
0.0 1.0 46.58611822128296 37600
0.0 1.0 46.844842195510864 37800
0.0 1.0 47.09652638435364 38000
0.0 1.0 47.335811614990234 38200
0.0 1.0 47.579657793045044 38400
0.0 1.0 47.821972131729126 38600
0.0 1.0 48.084601402282715 38800
0.0 1.0 48.34138607978821 39000
0.0 1.0 48.592849254608154 39200
0.0 1.0 48.831833839416504 39400
0.0 1.0 49.07802724838257 39600
0.0 1.0 49.3118314743042 39800
0.0 1.0 49.73693537712097 40000


==> figures/dat/parity_check-lscm-viz.dat <==
x y c
11.698757 -24.187674 100.0
11.541461 -23.9589 100.0
-22.070126 8.399718 100.0
-22.02759 8.379974 100.0
11.644733 -24.086138 100.0
-22.096897 8.409037 100.0
-21.974861 8.372042 100.0
11.672705 -24.148733 100.0
11.048235 -23.105112 100.0
11.02837 -23.056501 100.0
11.05355 -23.063856 100.0
-22.07961 8.400897 100.0
11.352926 -23.557209 100.0
-21.986036 8.363585 100.0
11.69536 -24.343382 100.0
11.055572 -23.040668 100.0
-22.011723 8.374354 100.0
-22.008318 8.3697195 100.0
11.056249 -23.08069 100.0
-21.934715 8.347649 100.0
-22.0911 8.408694 100.0
11.045594 -23.090399 100.0
11.026919 -23.082354 100.0
11.020402 -22.963388 100.0
11.042661 -23.104946 100.0
-22.043978 8.392159 100.0
-22.04121 8.391004 100.0
-21.916931 8.333872 100.0
-21.93852 8.343837 100.0
11.684095 -24.171377 100.0
-22.03025 8.381399 100.0
-22.14094 8.4222975 100.0
-22.060575 8.391004 200.0
11.087481 -23.1424 200.0
-22.118097 8.407016 200.0
-22.037012 8.378812 200.0
11.059459 -23.114958 200.0
-22.067827 8.39114 200.0
-22.076117 8.397207 200.0
-22.060326 8.386546 200.0
11.733987 -24.262512 200.0
-22.049442 8.383972 200.0
-22.128664 8.420569 200.0
-22.05979 8.390114 200.0
11.069018 -23.121181 200.0
11.057477 -23.132902 200.0
11.832904 -24.658974 200.0
11.837329 -24.521269 200.0
-22.017189 8.38026 200.0
11.84761 -24.557993 200.0
11.840366 -24.527758 200.0
-22.00083 8.369829 200.0
11.452345 -23.825964 200.0
-22.095257 8.398892 200.0
11.896203 -24.679441 200.0
11.854956 -24.541117 200.0
11.886875 -24.744791 200.0
11.093761 -23.173485 200.0
11.082378 -23.114717 200.0
11.044485 -23.118114 200.0
-21.98516 8.363452 200.0
-22.05971 8.391065 200.0
11.092232 -23.129898 200.0
-22.012552 8.371932 200.0
11.65123 -24.158207 300.0
-22.007282 8.377889 300.0
11.062725 -23.072609 300.0
10.964671 -22.914314 300.0
-22.02721 8.374847 300.0
-22.016655 8.375579 300.0
11.533853 -23.943422 300.0
-21.997139 8.372169 300.0
-22.047064 8.384357 300.0
-22.071749 8.4014225 300.0
11.78857 -24.558039 300.0
-21.935274 8.335321 300.0
-22.043453 8.380422 300.0
11.831662 -24.544653 300.0
-22.019045 8.376918 300.0
-21.969753 8.356984 300.0
-22.059916 8.390255 300.0
-21.85247 8.311987 300.0
11.027605 -23.075813 300.0
-22.092072 8.405396 300.0
-22.068443 8.399591 300.0
-21.96051 8.352782 300.0
11.68966 -24.178774 300.0
-22.016806 8.375302 300.0
11.032627 -23.072124 300.0
11.025568 -22.969618 300.0
11.361196 -23.58111 300.0
11.033331 -23.068926 300.0
-22.063091 8.391869 300.0
11.029724 -23.055323 300.0
11.092048 -23.081089 300.0
-22.121271 8.413374 300.0
-22.065754 8.388876 400.0
11.937881 -24.80939 400.0
-22.058918 8.39033 400.0
11.073113 -23.20985 400.0
11.866967 -24.594818 400.0
11.063766 -23.138922 400.0
-22.086956 8.399916 400.0
11.073387 -23.172058 400.0
-22.06473 8.396374 400.0
11.0676985 -23.146727 400.0
11.092873 -23.166828 400.0
-22.100613 8.40825 400.0
11.056896 -23.146854 400.0
11.074674 -23.147697 400.0
11.0312805 -23.09763 400.0
-22.159191 8.426065 400.0
11.084988 -23.168247 400.0
-22.053457 8.37169 400.0
11.734859 -24.28781 400.0
11.769788 -24.33945 400.0
11.759703 -24.332186 400.0
-22.119156 8.409567 400.0
-22.109533 8.406679 400.0
-22.08596 8.402566 400.0
-22.059013 8.389735 400.0
11.113843 -23.181923 400.0
-22.10756 8.40351 400.0
-22.084972 8.401109 400.0
11.063065 -23.129038 400.0
11.886095 -24.754002 400.0
11.085802 -23.197598 400.0
11.0870495 -23.188393 400.0
-22.120403 8.417129 500.0
11.063099 -23.081205 500.0
-21.999773 8.366934 500.0
11.69754 -24.186676 500.0
-22.046932 8.386024 500.0
-22.005623 8.368922 500.0
11.040599 -23.104788 500.0
11.688492 -24.165909 500.0
-22.068636 8.3983 500.0
-22.001371 8.3672085 500.0
-22.002232 8.370738 500.0
11.705272 -24.200031 500.0
11.416721 -23.740631 500.0
11.071834 -23.104036 500.0
11.057425 -23.086123 500.0
-22.04217 8.384259 500.0
-21.97131 8.355069 500.0
-22.137585 8.422478 500.0
11.08016 -23.128435 500.0
11.713682 -24.233059 500.0
11.061904 -23.0891 500.0
11.349017 -23.551603 500.0
-22.088709 8.405378 500.0
-21.908726 8.330596 500.0
-22.000858 8.368399 500.0
-22.031017 8.386398 500.0
11.774311 -24.452707 500.0
11.786362 -24.469645 500.0
11.082115 -23.131674 500.0
11.695945 -24.194187 500.0
-22.023746 8.373232 500.0
11.866981 -24.634394 500.0


==> figures/dat/parity_check-lstm-speed-1024-eighth.dat <==
length time peak_mem
1 18.657010936294682 0.120694272
5 29.06670434458647 0.120694272
10 45.10223128454527 0.120694272
15 62.600142438896 0.125878016
20 78.5810165325529 0.161889024
25 95.10005396441557 0.199043584
30 111.41591018531471 0.235909888
35 126.9354601536179 0.274091776
40 142.87041590432636 0.309879552
45 160.20288412255468 0.348122624
50 176.6727332797018 0.38390272
55 192.2906482795952 0.422194688
60 210.00830231787404 0.457949952
65 226.63437859591795 0.496314624
70 242.0226013418869 0.53205632
75 259.8058549701818 0.570469888
80 276.3895500320359 0.606184192
85 292.1068337163888 0.644671744
90 308.0389305978315 0.68037248


==> figures/dat/parity_check-lstm-speed-1024-full.dat <==
length time peak_mem
1 16.54378917068243 0.059985664
5 29.195224619470537 0.062067712
10 46.205749148502946 0.093542912
15 63.32534266170114 0.12631552
20 80.38737766910344 0.163161856
25 97.09638444706798 0.199266048
30 114.17358476202935 0.234305024
35 130.71955987252295 0.272948992
40 147.89875025860965 0.310281728
45 164.99735520221293 0.348301056
50 181.68973242864013 0.385148672
55 198.52334755007178 0.42266368
60 215.4838957125321 0.456386304
65 231.3474646070972 0.49506688
70 248.84681781288236 0.532542976
75 265.8803669596091 0.56884608
80 282.2185109881684 0.6077376
85 299.7946450486779 0.64456448
90 319.2376211704686 0.678799104
95 334.0554228425026 0.717440768
100 349.50844519771636 0.754382336
105 366.59170754719526 0.791291648
110 384.46230691857636 0.828667648
115 401.1756644817069 0.865146368
120 417.4753475608304 0.902559488
125 435.41659811045974 0.938993408
130 450.92308030929416 0.975934976
135 472.9796617478132 1.014974208
140 486.30399737972766 1.05198976
145 503.23031287174666 1.065721344


==> figures/dat/parity_check-lstm-speed-1024-half.dat <==
length time peak_mem
1 18.640749156475067 0.07447296
5 29.687865629966836 0.07447296
10 46.43785240477882 0.10246016
15 63.36366446339525 0.125869312
20 80.0965145608643 0.16176128
25 97.14637450088048 0.19893376
30 113.96338371559978 0.23579904
35 130.54345428099623 0.272926976
40 147.45753728493582 0.310134016
45 164.40419494028902 0.346970624
50 180.49706696911016 0.384198144
55 197.90435308823362 0.421013504
60 213.1915345598827 0.458289408
65 228.60074134950992 0.4950848
70 245.14980863023084 0.53243136
75 260.9271004112088 0.569200896
80 278.1463178762351 0.606602496
85 293.6750431545079 0.643357184
90 310.58165509602986 0.680830464


==> figures/dat/parity_check-lstm-speed-1024-quarter.dat <==
length time peak_mem
1 18.776591692585498 0.12070272
5 29.296864122443367 0.12070272
10 46.69430328067392 0.12070272
15 62.990360747789964 0.125869312
20 81.53633525216719 0.16176128
25 97.04701487498824 0.19893376
30 114.79216575389728 0.23579904
35 131.29745059268316 0.272926976
40 146.98259696888272 0.310134016
45 165.17272219061852 0.346970624
50 181.99406350322533 0.384198144
55 196.96374455816112 0.421013504
60 214.66523106209934 0.458289408
65 230.94210665294668 0.4950848
70 248.16084774647607 0.53243136
75 265.77321734657744 0.569200896
80 282.80189853103366 0.606602496
85 297.85749121947447 0.643357184
90 316.22620653070044 0.680830464


==> figures/dat/parity_check-lstm-speed-1024.dat <==
length time peak_mem
1 13.659753890024149 0.091595776
5 23.57123262998357 0.091595776
10 43.47791656997288 0.095230464
15 57.68249045002449 0.127062016
20 73.5217930899671 0.164192256
25 91.79209672998695 0.201383936
30 104.86308114996064 0.237121536
35 116.17875382995408 0.273946368
40 112.41822125994076 0.310126336
45 127.25949152998508 0.348258048
50 148.88790985001833 0.383913728
55 188.44171166994784 0.422057728
60 194.87354944998515 0.458442496
65 210.87984990001132 0.496574208
70 224.75892766997276 0.53340544
75 252.03268076002132 0.569237248
80 259.88800494000316 0.606338816
85 252.75026699004226 0.643397376
90 230.39174051998998 0.680877824
95 243.91407936003816 0.718454528
100 330.2854972699424 0.756526848
105 310.05346571997507 0.792309504
110 302.25040924000496 0.830152448
115 340.79501707004965 0.865675008
120 371.54165196996473 0.903419648
125 383.9209378500527 0.938921728
130 387.81627024000045 0.977475328
135 397.4267944199528 1.012956928
140 405.2762282200274 1.051531008
145 414.3388754600164 1.06498432
150 405.9625881000102 1.098103808
155 466.8750007299968 1.12853376
160 451.91246891001356 1.161796608
165 499.43540291998943 1.1920832
170 497.0086583599914 1.225489408
175 487.64606239004934 1.25563264
180 492.0391057899542 1.289182208
185 517.0573573600268 1.31918208


==> figures/dat/parity_check-lstm-speed-2048-half.dat <==
length time peak_mem
1 26.72591524606105 0.057484544
5 38.766439276514575 0.104615424
10 57.80072649940848 0.174532096
15 76.11568737047492 0.25113088
20 102.5838802815997 0.318874624
25 108.11501956050051 0.3988352
30 143.16835449426435 0.471127552
35 144.54609368840465 0.546681856
40 175.67270887229824 0.619125248
45 188.3653047189 0.69316352
50 214.20738309097942 0.766825472
55 237.16232003789628 0.843469312
60 250.98405603057472 0.915899904
65 272.91407997108763 0.988642816
70 292.9104195936816 0.988642816
75 310.904645062692 0.992745984


==> figures/dat/parity_check-lstm-speed-256.dat <==
length time
1 16.36126884375244
5 26.598295406245143
10 37.70935234371109
15 53.05425231250638
20 64.13333762498041
25 81.68847165620718
30 97.07171134374448
35 109.7629506249973
40 127.50297562496371
45 143.2676481875319
50 161.88395743745332
55 169.39283140629868
60 189.8389335312345
65 200.27101415621473
70 208.59088981251261
75 228.79857059371034
80 235.391221781299
85 262.2670805000098
90 277.4512006874943
95 300.29330521875863


==> figures/dat/parity_check-lstm-speed-4096-full.dat <==
length time peak_mem
1 19.121734592772555 0.089773568
5 29.971560907142702 0.204056064
10 46.99229149991879 0.35230848
15 63.6357526818756 0.50050816
20 81.7050768455374 0.644140288
25 97.33227177639492 0.791989504
30 114.70102600287646 0.940992
35 131.47869978274684 0.950316288
40 149.05743644339964 1.077749248
45 166.55293643998448 1.204342016
50 183.3277039040695 1.332595968
55 199.3073404955794 1.459178752
60 215.92046790465247 1.586040064
65 232.6596336934017 1.715121408
70 251.15350937267067 1.840237824
75 267.84164581476944 1.969728768
80 284.8297218151856 2.094599424
85 300.6889659081935 2.224499968
90 317.9981038774713 2.349124864
95 345.3739260949078 2.479435008
100 351.4403092485736 2.603814144
105 369.7602358079166 2.734533888
110 386.9659186893841 2.858667264
115 406.3809342478635 2.984094976
120 428.48473553021904 3.113684224
125 434.8443746857811 3.239030016
130 451.51734412502265 3.883044608
135 469.78971406497294 4.008374016
140 485.5274074943736 4.138880768
145 513.5068295276142 4.261195008


==> figures/dat/parity_check-lstm-speed-4096.dat <==
length time peak_mem
1 13.942125812519635 9.802734336
5 25.908185874982337 9.802734336
10 41.135698312501745 9.802734336
15 56.811000281243196 9.802734336
20 70.74175346875222 9.802734336
25 85.73900284375213 9.802734336
30 102.3907445937482 9.802734336
35 117.72454246874986 9.802734336
40 135.77410846875182 9.802734336
45 147.26535631248794 9.802734336
50 163.17572550002524 9.802734336
55 167.8896667812353 9.802734336
60 178.44105049999825 9.802734336
65 188.55614806250287 9.802734336
70 202.84330946873297 9.802734336
75 228.34734128124978 9.802734336
80 239.13487728123073 9.802734336
85 254.62514471874442 9.802734336
90 267.86337190623044 9.802734336
95 281.51636575000794 9.802734336
100 295.5892858124969 9.802734336
105 313.644178031268 9.802734336
110 334.58267212500914 9.802734336
115 316.78867924998144 9.802734336
120 354.3273281562449 9.802734336
125 365.96038199999725 9.802734336
130 399.1429633437633 9.802734336
135 414.30819309374556 9.802734336
140 431.4145505312581 9.802734336
145 441.94189406249507 9.802734336
150 454.69355599999517 9.802734336
155 470.77022599998486 9.802734336
160 485.7961453124915 9.802734336
165 506.0617773437457 9.802734336


==> figures/dat/parity_check-lstm-speed-512.dat <==
length time
1 13.893327968748537
5 25.11632925000029
10 40.24994425000017
15 53.62952368750129
20 71.64179928125236
25 85.87178184374977
30 105.24067149999894
35 123.75268671874906
40 133.78691381250007
45 148.82009278124997
50 146.70631512500165
55 178.9475717812472
60 202.1514746875006
65 203.1268439062508
70 219.77179546875192
75 211.29131215624852
80 269.30000265625154
85 268.1021397187493
90 274.6918040937487
95 293.17213893749994
100 322.00694834374843


==> figures/dat/parity_check-lstm-training.dat <==
loss accuracy time step
0.6938860416412354 0.4765625 0.0 0
0.6937175095081329 0.5020703125 0.34102487564086914 200
0.692000974714756 0.5226171875 0.7176785469055176 400
0.6896226191520691 0.5144921875 1.1054980754852295 600
0.6742487375438213 0.5244140625 1.4727590084075928 800
0.6733699967712163 0.52515625 1.8606901168823242 1000
0.6549895669519902 0.53796875 2.2430267333984375 1200
0.6317286047246307 0.553828125 2.6394495964050293 1400
0.5989579247776419 0.5787109375 3.0033586025238037 1600
0.5970312635041773 0.583125 3.4031014442443848 1800
0.00315103762637591 0.9999609375 3.7958176136016846 2000
0.0004941472409700509 1.0 4.202879905700684 2200
0.0003092885412479518 1.0 4.578836679458618 2400
0.00023907039259938757 1.0 4.976562261581421 2600
0.0001559072241798276 1.0 5.378867864608765 2800
9.027777186929598e-05 1.0 5.772343158721924 3000
7.995472185939434e-05 1.0 6.162214279174805 3200
9.398949618116603e-05 1.0 6.553892612457275 3400
7.003888730650942e-05 1.0 6.92774224281311 3600
4.5772384573865566e-05 1.0 7.323887586593628 3800
3.464598116806883e-05 1.0 7.703255891799927 4000
3.801186742293794e-05 1.0 8.09188985824585 4200
3.637155079104559e-05 1.0 8.48063039779663 4400
1.75523832149338e-05 1.0 8.869439601898193 4600
2.6960649920511058e-05 1.0 9.283222913742065 4800
2.133205543486838e-05 1.0 9.67393684387207 5000
1.548794973132317e-05 1.0 10.061663389205933 5200
1.268437223870933e-05 1.0 10.45726752281189 5400
1.4999360248566517e-05 1.0 10.843700170516968 5600
1.3182310519823659e-05 1.0 11.2319016456604 5800
9.663722754567062e-06 1.0 11.60836386680603 6000
1.1124877522661336e-05 1.0 12.010273694992065 6200
4.944529321164737e-06 1.0 12.426716804504395 6400
7.233778643467304e-06 1.0 12.806017637252808 6600
5.476432635305173e-06 1.0 13.222324132919312 6800
5.496348053384281e-06 1.0 13.615594148635864 7000
3.907794608153381e-06 1.0 13.991765975952148 7200
4.940186669273317e-06 1.0 14.386102676391602 7400
3.811785865650563e-06 1.0 14.765693187713623 7600
2.94181475737787e-06 1.0 15.160179853439331 7800
3.5447992365789103e-06 1.0 15.53213119506836 8000
2.787717712067206e-06 1.0 15.926875591278076 8200
1.5029914155206825e-06 1.0 16.34249758720398 8400
2.6825032605870545e-06 1.0 16.7512423992157 8600
2.7564643352206984e-06 1.0 17.131430864334106 8800
1.6498200932346662e-06 1.0 17.526431560516357 9000
2.2008930116612648e-06 1.0 17.927797079086304 9200
1.6367965969266152e-06 1.0 18.295204877853394 9400
1.0389782519837353e-06 1.0 18.678104639053345 9600
1.196221333259473e-06 1.0 19.064902544021606 9800
9.370696133714773e-07 1.0 19.46370005607605 10000
9.028856389647899e-07 1.0 19.857357025146484 10200
7.58908911961953e-07 1.0 20.234052181243896 10400
4.594534075863521e-07 1.0 20.6201171875 10600
5.935580094984516e-07 1.0 21.020822286605835 10800
5.354578385663444e-07 1.0 21.414391040802002 11000
4.221211458599328e-07 1.0 21.798914909362793 11200
3.5867961585722695e-07 1.0 22.18534779548645 11400
0.26493953914509616 0.8681640625 22.576823234558105 11600
0.2240145075833425 0.85015625 22.95782971382141 11800
0.0001966526102478383 1.0 23.36173129081726 12000
0.00010865247022593394 1.0 23.762673377990723 12200
7.95022147212876e-05 1.0 24.129873514175415 12400
5.6130564935301664e-05 1.0 24.533676147460938 12600
4.371766350232065e-05 1.0 24.945286750793457 12800
3.81032083350874e-05 1.0 25.34537696838379 13000
2.8966130921617152e-05 1.0 25.75445866584778 13200
2.43158801458776e-05 1.0 26.1589572429657 13400
2.0452736466722855e-05 1.0 26.550758361816406 13600
1.641299537368468e-05 1.0 26.937632083892822 13800
1.5781357051309895e-05 1.0 27.341662883758545 14000
1.2825748517570901e-05 1.0 27.733871698379517 14200
1.1260893127200688e-05 1.0 28.12124013900757 14400
1.1326396993354138e-05 1.0 28.50443935394287 14600
9.669798121194617e-06 1.0 28.885424613952637 14800
7.3505229715919996e-06 1.0 29.30808401107788 15000
7.051728746318986e-06 1.0 29.699702739715576 15200
5.748527345303956e-06 1.0 30.087079763412476 15400
5.011001114780811e-06 1.0 30.47587513923645 15600
5.078191331904236e-06 1.0 30.862244367599487 15800
3.7344312761433685e-06 1.0 31.241095781326294 16000
3.927627989241955e-06 1.0 31.622429132461548 16200
3.005271270239973e-06 1.0 32.03888440132141 16400
3.280041985362914e-06 1.0 32.44079232215881 16600
2.8443008142176043e-06 1.0 32.82870697975159 16800
2.1699467765756707e-06 1.0 33.22121334075928 17000
2.713533682481284e-06 1.0 33.60063576698303 17200
1.9687576877913672e-06 1.0 33.99920129776001 17400
2.029749220469057e-06 1.0 34.37624192237854 17600
1.5950949418197525e-06 1.0 34.77169752120972 17800
1.4890736295569695e-06 1.0 35.16180086135864 18000
1.1680020000426338e-06 1.0 35.5546178817749 18200
1.4034854422106947e-06 1.0 35.9269495010376 18400
1.0319081511056539e-06 1.0 36.307284355163574 18600
8.428456496289982e-07 1.0 36.70774579048157 18800
6.328517652320897e-07 1.0 37.09121298789978 19000
7.636321532800139e-07 1.0 37.48071527481079 19200
6.793802769777812e-07 1.0 37.84914541244507 19400
4.88524903232701e-07 1.0 38.24275040626526 19600
5.307601448123478e-07 1.0 38.62208390235901 19800
5.046504983852174e-07 1.0 39.53399443626404 20000
3.886359247218252e-07 1.0 39.93606615066528 20200
3.3164843962651955e-07 1.0 40.320927143096924 20400
4.3984923287609944e-07 1.0 40.702595472335815 20600
3.2185087427194504e-07 1.0 41.097333908081055 20800
2.3165241799461e-07 1.0 41.50859451293945 21000
1.8739135356327098e-07 1.0 41.917351961135864 21200
2.1081873306627584e-07 1.0 42.308955669403076 21400
2.134171022305509e-07 1.0 42.69648742675781 21600
1.5954014720875875e-07 1.0 43.089754819869995 21800
1.7115837923853406e-07 1.0 43.475470542907715 22000
1.7242032171793653e-07 1.0 43.87333393096924 22200
1.1891122873919357e-07 1.0 44.27029991149902 22400
1.1409628994485388e-07 1.0 44.67449903488159 22600
8.942091456631828e-08 1.0 45.06040120124817 22800
9.779814189592173e-08 1.0 45.44594359397888 23000
5.513428306791468e-08 1.0 45.853357791900635 23200
5.718784404473709e-08 1.0 46.26032733917236 23400
5.5362449901674716e-08 1.0 46.669642210006714 23600
6.157902645631542e-08 1.0 47.06476807594299 23800
3.4519460647974845e-08 1.0 47.46676731109619 24000
3.681982877118406e-08 1.0 47.8455376625061 24200
2.1927984878433727e-08 1.0 48.24359655380249 24400
2.0540314607242484e-08 1.0 48.62984013557434 24600
1.988373318967396e-08 1.0 49.01207756996155 24800
1.1580994329074556e-08 1.0 49.40541887283325 25000
1.7988491768095028e-08 1.0 49.80518364906311 25200
1.747626530601565e-08 1.0 50.19265007972717 25400
1.3941896856717318e-08 1.0 50.58245658874512 25600
1.3737006032132904e-08 1.0 50.97018074989319 25800
1.5455295676591872e-08 1.0 51.372480392456055 26000
1.0780057542181254e-08 1.0 51.7624192237854 26200
8.87550309358609e-09 1.0 52.14257740974426 26400
6.095505522829559e-09 1.0 52.53254818916321 26600
5.434266558967949e-09 1.0 52.92097854614258 26800
1.2032686258212078e-08 1.0 53.29633164405823 27000
5.06173754855066e-09 1.0 53.68608570098877 27200
3.2316890447026127e-09 1.0 54.088937759399414 27400
4.619359622592966e-09 1.0 54.4779007434845 27600
2.8032807650180125e-09 1.0 54.897348165512085 27800
6.426125361835844e-09 1.0 55.27490162849426 28000
3.0267981862563964e-09 1.0 55.651612520217896 28200
3.61353137412479e-09 1.0 56.03961133956909 28400
3.576278473360617e-09 1.0 56.43374276161194 28600
2.3841856489070778e-09 1.0 56.83309292793274 28800
5.024484970306276e-09 1.0 57.21381092071533 29000
6.193294407874639e-10 1.0 57.61052942276001 29200
0.0 1.0 57.998451471328735 29400
0.0 1.0 58.398300647735596 29600
0.0 1.0 58.771018266677856 29800
0.0 1.0 59.16790771484375 30000
0.0 1.0 59.54661679267883 30200
0.0 1.0 59.92640829086304 30400
0.0 1.0 60.30423665046692 30600
0.0 1.0 60.70167398452759 30800
0.0 1.0 61.099733114242554 31000
0.0 1.0 61.48342752456665 31200
0.0 1.0 61.876919984817505 31400
0.0 1.0 62.28053116798401 31600
0.0 1.0 62.684351682662964 31800
0.0 1.0 63.06369686126709 32000
0.0 1.0 63.45150089263916 32200
0.0 1.0 63.83313059806824 32400
0.0 1.0 64.22657203674316 32600
0.0 1.0 64.64248609542847 32800
0.0 1.0 65.03185367584229 33000
0.0 1.0 65.4310028553009 33200
0.0 1.0 65.8003454208374 33400
0.0 1.0 66.19249749183655 33600
0.0 1.0 66.60535860061646 33800
0.0 1.0 67.00093340873718 34000
0.0 1.0 67.38266134262085 34200
0.0 1.0 67.79854798316956 34400
0.0 1.0 68.2084093093872 34600
0.0 1.0 68.59981322288513 34800
0.0 1.0 69.01359963417053 35000
0.0 1.0 69.41808938980103 35200
0.0 1.0 69.83962869644165 35400
0.0 1.0 70.23908567428589 35600
0.0 1.0 70.62057161331177 35800
0.0 1.0 71.01799201965332 36000
0.0 1.0 71.39227271080017 36200
0.0 1.0 71.79691052436829 36400
0.0 1.0 72.17716693878174 36600
0.0 1.0 72.59453654289246 36800
0.0 1.0 72.98593401908875 37000
0.0 1.0 73.40919137001038 37200
0.0 1.0 73.79667139053345 37400
0.0 1.0 74.19402527809143 37600
0.0 1.0 74.58501386642456 37800
0.0 1.0 74.97568607330322 38000
0.0 1.0 75.348801612854 38200
0.0 1.0 75.73095798492432 38400
0.0 1.0 76.11348628997803 38600
0.0 1.0 76.50858473777771 38800
0.0 1.0 76.90528512001038 39000
0.0 1.0 77.30454397201538 39200
0.0 1.0 77.68590593338013 39400
0.0 1.0 78.07818675041199 39600
0.0 1.0 78.44869494438171 39800
0.0 1.0 79.13251376152039 40000


==> figures/dat/parity_check-ntr-speed-1024-eighth.dat <==
length time peak_mem
1 51.14195146597922 0.219220992
5 81.83825619198615 0.219220992
10 117.16554703161819 0.219220992
15 155.213275749702 0.281276928
20 156.49998549633892 0.317145856
25 160.52491359732812 0.445338624
30 156.36026619176846 0.459019008
35 193.5384105599951 0.593544704
40 193.11627668503206 0.601088768
45 190.83302794024348 0.787122176
50 193.37575366080273 0.787122176
55 199.99220678437268 0.919118848
60 192.33880541287363 0.919118848
65 229.65168518567225 1.117412352
70 230.16777784505393 1.117412352
75 228.70222100027604 1.24642304
80 229.4968241258175 1.24642304
85 232.78005541214952 1.458211328
90 236.4919110914343 1.458211328
95 239.9839870922733 1.572288512
100 244.83922858780716 1.572288512
105 245.27842696988955 1.791675392
110 249.40895930922125 1.791675392
115 250.09138505993178 1.897827328
120 254.02339872380253 1.897827328
125 253.52623846993083 2.127714304
130 296.98673924576724 2.127714304
135 299.3970744064427 2.223796736
140 302.1368340632762 2.223796736


==> figures/dat/parity_check-ntr-speed-1024-full.dat <==
length time peak_mem
1 44.09504439216107 0.305517824
5 80.88505289983004 0.305517824
10 117.647571018897 0.305517824
15 155.47965409234166 0.305517824
20 155.44541325885803 0.31715968
25 156.92143426742405 0.445417984
30 156.36427825316787 0.459359488
35 193.98117646109313 0.593649152
40 194.0031556226313 0.601050368
45 193.3797360677272 0.787153408
50 194.18597291223705 0.787153408
55 194.81284556910396 0.919273984
60 195.4120303457603 0.919273984
65 231.81573116220534 1.117454848
70 230.7851733500138 1.117454848
75 231.7366299405694 1.24665856
80 232.10867890156806 1.24665856
85 230.85304190870374 1.460496384
90 231.23573412187397 1.460496384
95 232.67418673262 1.572221952
100 232.04156626947224 1.572221952
105 232.75787826161832 1.791620096
110 231.98266620747745 1.791620096
115 233.04291488137096 1.8973184
120 232.64351120684296 1.8973184
125 232.60431319940835 2.127161344
130 270.15865239780396 2.127161344
135 269.6421601716429 2.2248576
140 268.01904807798564 2.2248576
145 265.9722288977355 2.464402944
150 268.21771855000407 2.464402944
155 268.6156141804531 2.547515904
160 268.66527346894145 2.547515904
165 269.59427047055215 2.803532288
170 274.7987695084885 2.803532288
175 269.9312233366072 2.873562624
180 269.2624146817252 2.873562624
185 268.76927143894136 3.13629696
190 269.6178068500012 3.13629696
195 270.8824346959591 3.310041088
200 271.0093125095591 3.310041088
205 272.5989396683872 3.476637696
210 270.77351707033813 3.476637696
215 270.35422776825726 3.525881856
220 275.1176811894402 3.525881856
225 271.1361182713881 3.81073664
230 269.8733801674098 3.81073664
235 270.30665474943817 3.853769216
240 271.02444987744093 3.853769216
245 269.6806202502921 4.15160576
250 270.3914580633864 4.15160576
255 308.4847918106243 4.179938816
260 307.9178674798459 4.179938816
265 306.91203891765326 4.48882176
270 307.26007246878 4.48882176
275 314.69880825839937 4.506289152
280 307.53293187823147 4.506289152
285 306.3842673925683 4.82372864
290 308.0094502493739 4.82372864
295 307.92214040178806 4.829677568
300 306.9260019529611 4.829677568
305 305.6666133226827 5.160570368
310 307.23850327078253 5.160570368
315 307.03018713276833 5.160570368
320 307.60923967696726 5.160570368
325 307.9916069190949 5.496196608
330 306.1891146376729 5.496196608
335 315.3487610910088 5.496196608
340 308.1323511619121 5.496196608
345 307.0700136804953 5.831822848
350 306.77909516729414 5.831822848
355 307.10973956622183 5.831822848
360 307.79880898073316 5.831822848
365 307.88939324207604 6.16893184
370 307.84917678218335 6.16893184
375 307.89135579019785 6.16893184
380 307.5479220505804 6.16893184
385 308.05479214992374 6.506249728
390 315.14056702144444 6.506249728
395 308.29615263734013 6.506249728
400 309.37428534030914 6.506249728
405 308.50232649128884 6.842039808
410 307.63985365629196 6.842039808
415 308.73484016861767 6.842039808
420 309.1001639375463 6.842039808
425 308.7633102480322 7.177829888
430 308.1216569803655 7.177829888
435 307.8587872721255 7.177829888
440 307.7409936208278 7.177829888
445 315.54452206008136 7.514873344
450 308.5438887635246 7.514873344
455 309.10148358903825 7.514873344
460 308.67768508847803 7.514873344
465 308.44085942953825 7.849389568
470 310.09009059052914 7.849389568
475 308.75209372024983 7.849389568
480 307.3848269227892 7.849389568
485 308.94876652862877 7.922703872
490 310.1300610275939 7.922703872
495 308.2297705486417 8.08862464
500 309.48572151362896 8.08862464
505 309.39915248192847 8.25139968
510 307.8892996907234 8.25139968
515 346.4683650806546 8.414052352
520 345.9627327695489 8.414052352
525 345.72079515550286 8.575819776
530 346.6532366676256 8.575819776
535 345.42405671905726 8.738635776
540 346.2557135988027 8.738635776
545 345.30009009409696 8.901451776
550 345.9809169964865 8.901451776
555 346.6407138109207 9.064267776
560 347.77464595157653 9.064267776
565 346.76673310343176 9.227083776
570 346.6283622896299 9.227083776
575 346.9736009091139 9.389899776
580 344.33212847914547 9.389899776
585 345.843345168978 9.552715776
590 347.93425486423075 9.552715776
595 348.31160314846784 9.716580352
600 348.80347322206944 9.716580352
605 348.70362769812346 9.878347776
610 336.4090092200786 9.878347776
615 337.9824014008045 10.041163776
620 336.30612646229565 10.041163776
625 335.1225783629343 10.203979776
630 347.61574825737625 10.203979776
635 346.36779149994254 10.366795776
640 347.7788264816627 10.366795776
645 348.06627502664924 10.526466048
650 349.35874762944877 10.526466048
655 350.7623054459691 10.692427776
660 349.24028377979994 10.692427776
665 348.49638652056456 10.857921024
670 348.12369904015213 10.857921024
675 358.00945843104273 11.02174464
680 349.8217991506681 11.02174464
685 349.2713518021628 11.183471104
690 349.2623960087076 11.183471104
695 349.8440065374598 11.346246144
700 347.603868287988 11.346246144
705 348.9850121503696 11.509021184
710 348.94779795315117 11.509021184
715 350.2833042666316 11.671796224
720 348.2970871310681 11.671796224
725 349.5064648799598 11.836058112
730 349.55168828368187 11.836058112
735 350.07085473276675 12.00193792
740 360.5008668312803 12.00193792
745 351.2200812762603 12.164672
750 349.5781638426706 12.164672
755 351.08509230893105 12.328454656
760 349.95259328745306 12.328454656
765 351.4718400221318 12.49014016
770 353.5699045518413 12.49014016
775 354.9534300202504 12.65287424
780 354.02100780047476 12.65287424
785 355.71045939810574 12.81560832
790 353.3953754231334 12.81560832
795 354.62858567014337 12.979390976
800 355.1760386489332 12.979390976
805 366.41618659719825 13.137930752
810 355.9005066892132 13.137930752
815 354.8781813075766 13.30381056
820 356.2689388310537 13.30381056
825 355.5049726786092 13.46654464
830 354.63468317873776 13.46654464
835 355.71190861053765 13.630327296
840 356.77053506020457 13.630327296
845 356.8135510617867 13.7920128
850 356.44619344733655 13.7920128
855 357.29633253999054 13.95474688
860 357.52113895956427 13.95474688
865 358.25634410139173 14.11748096
870 358.08271350804716 14.11748096
875 369.51858152169734 14.28021504
880 359.42231045104563 14.28021504
885 360.4173218412325 14.439803392
890 359.28452983964235 14.439803392
895 359.8334775213152 14.6056832
900 359.7887942008674 14.6056832
905 360.09055271279067 14.76841728
910 360.3060050588101 14.76841728
915 360.55571029894054 14.93115136
920 360.758711816743 14.93115136
925 361.35873023886234 15.09388544
930 351.4472891110927 15.09388544
935 352.8861198807135 15.25661952
940 353.98372270166874 15.25661952
945 355.1076600002125 15.4193536
950 357.0284205209464 15.4193536
955 356.11685132142156 15.58208768
960 355.5277320370078 15.58208768
965 354.6101094316691 15.741737472
970 354.3992025172338 15.741737472
975 355.2849087724462 15.90774016
980 354.0179704595357 15.90774016
985 355.02716780174524 16.0745088
990 357.5181715982035 16.0745088
995 356.6548445308581 16.23724288
1000 358.1666617654264 16.23724288
1005 361.6465581022203 16.39997696
1010 362.42158762179315 16.39997696
1015 359.7723781503737 16.56478976
1020 360.8906615804881 16.56478976
1025 408.35905196145177 16.72406272
1030 397.72728292737156 16.72406272
1035 397.41341213695705 16.88891648
1040 401.4339686417952 16.88891648
1045 401.1364635080099 17.05379072
1050 400.17107822932303 17.05379072
1055 401.9901350699365 17.21868544
1060 397.97961150761694 17.21868544
1065 399.1187514178455 17.3734528
1070 402.2344707278535 17.3734528
1075 408.00931370817125 17.53630976
1080 402.6377461710945 17.53630976
1085 402.3056685505435 17.70790144
1090 402.94513903092593 17.70790144
1095 401.30858187098056 17.86202368
1100 400.62240649946034 17.86202368
1105 404.3116193311289 18.02488064
1110 403.4204181842506 18.02488064
1115 408.84300257079303 18.197766656
1120 403.3422879409045 18.197766656
1125 406.3878667028621 18.35059456
1130 407.79448724351823 18.35059456
1135 408.1772383535281 18.51345152
1140 406.74812451936305 18.51345152
1145 406.41647554934025 18.68553472
1150 405.8234346611425 18.68553472
1155 405.15451399143785 18.83916544
1160 408.57293891720474 18.83916544
1165 408.3067091787234 19.0020224
1170 405.6871494092047 19.0020224
1175 409.2623473564163 19.17435136
1180 408.1301485467702 19.17435136
1185 411.25749848317355 19.32773632
1190 407.112352270633 19.32773632
1195 410.1799642620608 19.49059328
1200 410.176393087022 19.49059328
1205 409.2603571014479 19.663168
1210 410.2742345118895 19.663168
1215 410.97745772916824 19.8163072
1220 411.4291997021064 19.8163072
1225 412.59697323665023 19.97916416
1230 413.17836029920727 19.97916416
1235 412.42168005090207 20.153033216
1240 412.31513866689056 20.153033216
1245 413.3289455110207 20.30487808
1250 414.3351993896067 20.30487808
1255 416.7049477994442 20.46773504
1260 417.3967560613528 20.46773504
1265 416.97772508021444 20.64080128
1270 427.6091848500073 20.64080128
1275 419.29888465907425 20.794497536
1280 420.8764309436083 20.794497536
1285 418.1494237901643 20.95630592
1290 418.98280191700906 20.95630592
1295 423.9415414724499 21.12961792
1300 423.8577928720042 21.12961792
1305 423.05179834831506 21.28201984
1310 426.83215611148626 21.28201984
1315 424.99699637293816 21.4448768
1320 424.76687517017126 21.4448768
1325 423.36926316376776 21.610304
1330 423.3697954984382 21.610304
1335 426.7238129489124 21.77299712
1340 425.9715391602367 21.77299712
1345 430.00537808053195 21.93569024
1350 426.0366669204086 21.93569024
1355 444.0208375127986 22.09838336
1360 431.857804232277 22.09838336
1365 432.5743757095188 22.26107648
1370 428.66008615121245 22.26107648
1375 431.0073916008696 22.4237696
1380 430.477068987675 22.4237696
1385 430.85805187933147 22.58646272
1390 429.6812293212861 22.58646272
1395 430.844772788696 22.74915584
1400 431.33061370812356 22.74915584
1405 431.78320174105465 22.91184896
1410 431.63651490118355 22.91184896
1415 436.45353549160063 23.07454208
1420 434.6167324529961 23.07454208
1425 436.23528006020933 23.2372352
1430 435.74927292764187 23.2372352
1435 432.67581627704203 23.400976896
1440 434.32643060106784 23.400976896
1445 451.0311923502013 23.562051072
1450 434.7360338503495 23.562051072
1455 438.9195496868342 23.736663552
1460 435.87222235277295 23.736663552
1465 434.56082417164 23.887846912
1470 443.4417685493827 23.887846912
1475 440.21514751948416 24.056622592
1480 443.21223977953196 24.056622592
1485 443.2325701788068 24.213642752
1490 442.6522328099236 24.213642752
1495 443.08652861975133 24.388582912
1500 440.4463129816577 24.388582912
1505 443.76560396980494 24.539438592
1510 437.9645982431248 24.539438592
1515 440.653937603347 24.708378112
1520 439.657558882609 24.708378112
1525 440.0492228893563 24.865234432
1530 441.47029946092516 24.865234432
1535 443.434122572653 25.040502272
1540 443.6026804288849 25.040502272
1545 444.1427577100694 25.191030272
1550 442.958502122201 25.191030272
1555 444.7328693792224 25.360133632
1560 445.25708448141813 25.360133632
1565 444.55578616820276 25.516826112
1570 445.91345593798906 25.516826112
1575 454.11968966946006 25.692421632
1580 450.97753580193967 25.692421632
1585 450.6315806740895 25.842621952
1590 454.3567629205063 25.842621952
1595 455.5963864410296 26.011889152
1600 455.2158523770049 26.011889152
1605 456.85928081162274 26.168417792
1610 458.4183313092217 26.168417792
1615 454.6095266100019 26.344340992
1620 451.3078380469233 26.344340992
1625 456.4368589501828 26.494213632
1630 457.76562795974314 26.494213632
1635 466.0371959256008 26.663644672
1640 458.2016029302031 26.663644672
1645 454.47118430864066 26.820009472
1650 456.3431727094576 26.820009472
1655 459.10960249137133 26.996260352
1660 459.66148484963924 26.996260352
1665 463.7326790532097 27.145805312
1670 456.3022773619741 27.145805312
1675 457.63326584827155 27.315400192
1680 459.1529642092064 27.315400192
1685 457.753947051242 27.471601152
1690 461.4426636788994 27.471601152
1695 464.07961023040116 27.648179712
1700 462.95627978630364 27.648179712
1705 467.02382559888065 27.797396992
1710 464.3266806611791 27.797396992
1715 461.6834658011794 27.967155712
1720 460.0603172322735 27.967155712
1725 462.5471215741709 28.123192832
1730 465.07503277622163 28.123192832
1735 477.9053420200944 28.300099072
1740 462.36352656036615 28.300099072
1745 463.0367549415678 28.448988672
1750 464.91582797374576 28.448988672
1755 469.613303411752 28.618911232
1760 472.98376307822764 28.618911232
1765 475.30414273031056 28.774784512
1770 472.7952603204176 28.774784512
1775 470.9046026226133 28.952018432
1780 470.58561926241964 28.952018432
1785 470.449627507478 29.100580352
1790 471.1481636809185 29.100580352
1795 474.04521571006626 29.270666752
1800 473.1516353506595 29.270666752
1805 473.6056932900101 29.426376192
1810 473.123690020293 29.426376192
1815 472.67503212671727 29.603937792
1820 474.39844351727515 29.603937792
1825 475.36918710917234 29.752172032
1830 473.080327170901 29.752172032
1835 477.42181381210685 29.922422272
1840 493.48403746727854 29.922422272
1845 475.2289539715275 30.077967872
1850 475.2221468416974 30.077967872
1855 479.66061336919665 30.255857152
1860 478.99393228814006 30.255857152
1865 480.98859563004225 30.403763712
1870 480.02297126688063 30.403763712
1875 481.62274168338627 30.575226368
1880 483.04716128855944 30.575226368
1885 483.17294612992555 30.729559552
1890 483.66606878116727 30.729559552
1895 484.4284199876711 30.907776512
1900 480.8621205808595 30.907776512
1905 481.5653366409242 31.055355392
1910 477.39616400096565 31.055355392
1915 478.5545234614983 31.225933312
1920 483.2272889884189 31.225933312
1925 484.40971383824944 31.381151232
1930 482.5696785515174 31.381151232
1935 484.5716772088781 31.559695872
1940 481.5246299607679 31.559695872
1945 481.3571248902008 31.706947072
1950 482.0505813276395 31.706947072
1955 487.92966888286173 31.877688832
1960 487.13554007932544 31.877688832
1965 487.0594883710146 32.032742912
1970 483.8852256629616 32.032742912
1975 486.8050959892571 32.211615232
1980 486.1230206582695 32.211615232
1985 490.06406026892364 32.358538752
1990 483.9178282720968 32.358538752
1995 486.8533328920603 32.529444352
2000 487.01413836795837 32.529444352
2005 488.27511560637504 32.684334592
2010 486.7093537794426 32.684334592
2015 490.62839700840414 32.863534592
2020 488.09898442123085 32.863534592
2025 489.33658534195274 33.010130432
2030 495.3006350202486 33.010130432
2035 500.2646591002121 33.181199872


==> figures/dat/parity_check-ntr-speed-1024-half.dat <==
length time peak_mem
1 57.7174675936476 0.186656512
5 88.95244053155693 0.186656512
10 130.15096828121386 0.189431808
15 171.30341459414922 0.28124416
20 170.30429340638875 0.317138688
25 176.29241675012963 0.44517632
30 172.85302506252265 0.459172096
35 213.02957318766857 0.59341184
40 211.2130549376161 0.601503232
45 211.36156525017213 0.786740736
50 218.3409319063685 0.786740736
55 222.54002006275186 0.919222784
60 208.96500834351173 0.919222784
65 253.5002485624318 1.117403648
70 249.72288828121236 1.117403648
75 251.22500503084666 1.246427904
80 254.80025659408057 1.246427904
85 251.58886218787302 1.459837696
90 249.40838093789353 1.459837696
95 252.02458743751777 1.572285184
100 251.21223481255583 1.572285184
105 257.5209339065623 1.791683328
110 254.5599557188325 1.791683328
115 253.68646790639104 1.897835264
120 252.26804846852247 1.897835264
125 255.51492481281457 2.127719168
130 298.7683984379146 2.127719168
135 295.78322456245587 2.2238336
140 295.1874673749444 2.2238336
145 292.5131498122937 2.470150656
150 294.06804328118596 2.470150656
155 291.79170046882064 2.549164544
160 291.3352370001121 2.549164544
165 286.25604340641075 2.801046016
170 298.40515671912726 2.801046016
175 289.3503045625039 2.875494912
180 298.0054392501188 2.875494912
185 307.7989560001697 3.135052288


==> figures/dat/parity_check-ntr-speed-1024-quarter.dat <==
length time peak_mem
1 45.54353297135094 0.17053568
5 79.68873843492474 0.17053568
10 114.42514131340431 0.187991552
15 152.13310044055106 0.284460544
20 152.61829084192868 0.316284416
25 153.32715509430273 0.449453568
30 152.50348256813595 0.461696768
35 187.5676775307511 0.596221696
40 187.85463296808302 0.603582208
45 187.633583904244 0.7895488
50 189.9136284046108 0.7895488
55 189.2032124014804 0.922099456
60 189.23304396594176 0.922099456
65 224.71856062475126 1.12075136
70 224.26124628691468 1.12075136
75 224.03713856328977 1.248141056
80 224.0010054083541 1.248141056
85 223.3984919366776 1.46260352
90 221.95670018845703 1.46260352
95 224.30222296679858 1.573979648
100 223.87524205987575 1.573979648
105 224.02274265914457 1.794409984
110 223.0189382826211 1.794409984
115 225.3484486573143 1.90031616
120 223.49478565593017 1.90031616
125 224.01604666083585 2.134941184
130 258.19027959369123 2.134941184
135 271.5635827771621 2.22454528
140 259.4227640001918 2.22454528
145 259.3587930314243 2.470063872
150 259.75366587226745 2.470063872
155 261.0834060324123 2.55043328
160 262.51899306225823 2.55043328
165 263.3620938140666 2.801042944
170 264.24120884621516 2.801042944
175 266.86089859867934 2.872954624
180 267.35254043887835 2.872954624
185 280.96110987098655 3.134603008
190 269.48035071836784 3.134603008
195 273.08237391116563 3.198596864
200 273.4777295627282 3.198596864
205 275.64330741006415 3.4773376
210 277.0286853774451 3.4773376
215 277.92458506155526 3.524392704
220 278.09243069350487 3.524392704
225 281.9761563150678 3.810487808
230 281.7027963101282 3.810487808
235 283.7478009023471 3.854861824
240 299.747328623198 3.854861824
245 286.36724868556485 4.152657408
250 287.4658219734556 4.152657408
255 325.19901034538634 4.179920384


==> figures/dat/parity_check-ntr-speed-1024.dat <==
length time peak_mem
1 36.00680644995009 0.208345856
5 67.94610009994358 0.208345856
10 97.43701653998869 0.232837888
15 132.39988799999992 0.286036736
20 131.48267115997442 0.316299776
25 135.03997113999503 0.449468928
30 130.85620536003262 0.461681408
35 156.05297757996595 0.596206336
40 152.6958293500502 0.603566848
45 150.9977009299473 0.78953344
50 158.11801368996385 0.78953344
55 164.26722226002312 0.922084096
60 160.95430720997683 0.922084096
65 188.26344616994902 1.120736
70 185.55186391997267 1.120736
75 191.28174762001436 1.248125696
80 197.5986113199906 1.248125696
85 199.096247569978 1.46258816
90 199.54490386000543 1.46258816
95 202.197429700027 1.573979648
100 203.87759738994646 1.573979648
105 204.51021172004403 1.794409984
110 212.89933455998835 1.794409984
115 196.80782264993468 1.90031616
120 200.2337022899883 1.90031616
125 211.2089207599638 2.134941184
130 247.03317480001715 2.134941184
135 249.8178408199601 2.22454528
140 250.50101979999457 2.22454528
145 255.85360744000351 2.470048512
150 259.47493869003665 2.470048512
155 260.2392921000137 2.55043328
160 265.83557363999716 2.55043328
165 265.502898420018 2.801042944
170 270.1251690999925 2.801042944
175 273.11231084997416 2.872954624
180 269.279051620033 2.872954624
185 273.7718802100426 3.134603008
190 281.01235438000003 3.134603008
195 279.40360968001187 3.198596864
200 285.01491279996117 3.198596864
205 300.7325152699923 3.47735296
210 295.44475273003627 3.47735296
215 301.19186498995987 3.524392704
220 306.4911245699477 3.524392704
225 305.5693025799701 3.810487808
230 301.56800049000594 3.810487808
235 308.38632769999094 3.854861824
240 315.08138078999764 3.854861824
245 316.2626788500347 4.152657408
250 320.33903912000824 4.152657408
255 365.41095675995166 4.179920384
260 364.029123040018 4.179920384
265 368.29613221998443 4.487659008
270 370.97894712002017 4.487659008
275 369.09796797001036 4.50546432
280 375.05328523999196 4.50546432
285 378.3975407300022 4.823162368
290 376.8703126600303 4.823162368
295 390.45483340996725 4.828320512
300 393.88131207000697 4.828320512
305 398.3074550899619 5.157696256
310 391.38509341006284 5.157696256
315 392.86495091997494 5.157696256
320 400.3137888999481 5.157696256
325 400.0865091799642 5.493486336
330 404.9338036200061 5.493486336
335 420.6440249300067 5.493486336
340 421.43034209999314 5.493486336
345 425.9073485900444 5.834630656
350 427.4990007699671 5.834630656
355 430.8125919599843 5.834630656
360 440.45703609001066 5.834630656
365 439.25602643001184 6.169563904
370 449.1488507399481 6.169563904
375 453.73488762001216 6.169563904
380 456.5914884299855 6.169563904
385 451.47108429999207 6.50367232
390 458.173978709965 6.50367232
395 465.39244902000064 6.50367232
400 468.905620450023 6.50367232
405 475.17436457004806 6.83954432
410 480.10233981003694 6.83954432
415 482.63004214997636 6.83954432
420 473.9429622099851 6.83954432
425 484.65087488999416 7.17541632
430 484.9281163100386 7.17541632
435 501.17937498005625 7.17541632


==> figures/dat/parity_check-ntr-speed-2048-half.dat <==
length time peak_mem
1 44.727139655151404 0.189577728
5 79.16051293432247 0.2159616
10 113.78201309707947 0.327533056
15 150.915617843566 0.53354496
20 151.50224868557416 0.612012032
25 151.58217049611267 0.878487552
30 151.13629365805537 0.895741952
35 187.8969887184212 1.164619776
40 187.58995928510558 1.179766784
45 185.39718328247545 1.550856192
50 187.38267559092492 1.550856192
55 189.10603399854153 1.81563392
60 187.08816424623365 1.81563392
65 223.57269259373425 2.214107648
70 222.9081657496863 2.214107648
75 222.50556521612452 2.469028352
80 221.70509009447414 2.469028352
85 221.90114665136207 2.88810752
90 221.73395244317362 2.88810752
95 222.92644787376048 3.120085504
100 221.947388658009 3.120085504
105 222.17262224876322 3.559307776
110 222.54570128279738 3.559307776
115 221.82106096443022 3.774020096
120 220.1760729367379 3.774020096
125 222.74316674884176 4.09392896
130 257.8178347539506 4.09392896
135 259.030121313117 4.422938624
140 258.0099958431674 4.422938624
145 259.3151512774057 4.744600576
150 258.21229190478334 4.744600576
155 258.8062397771864 5.076593152
160 261.35038590291515 5.076593152
165 261.42861593689304 5.590496768
170 261.23281331092585 5.590496768
175 263.31768265663413 5.7291136
180 264.3289516272489 5.7291136
185 266.8329195585102 6.262834688
190 267.9648958728649 6.262834688
195 271.8726472448907 6.3788416
200 271.73964725079713 6.3788416
205 272.2880959699978 6.932710912
210 274.45959080796456 6.932710912
215 274.99698621977586 7.029343744
220 274.53543699812144 7.029343744
225 279.298939218279 7.60428032
230 280.32424437697046 7.60428032
235 281.7115935322363 7.680203776
240 282.48732943757204 7.680203776
245 284.68033381795976 8.005791744
250 286.0555191509775 8.005791744
255 324.17125812207814 8.331505664


==> figures/dat/parity_check-ntr-speed-4096-full.dat <==
length time peak_mem
1 45.45489566226024 0.147072
5 79.96977763104951 0.411462656
10 116.09458809107309 0.617982976
15 153.2237878491287 1.046719488
20 152.6704266507295 1.185754112
25 153.93505184329115 1.737054976
30 153.47681481216568 1.753717504
35 189.83274846686982 2.409073664
40 189.66723447374534 2.409073664
45 188.97439818829298 3.082967808
50 190.82334097038256 3.082967808
55 190.01068234501872 3.619496704
60 189.52103853371227 3.619496704
65 225.39476818201365 4.427387904
70 226.08749053324573 4.427387904
75 225.79881778074196 5.098918912
80 225.5873347457964 5.098918912
85 225.03200428036507 5.554209536
90 223.92624362692004 5.554209536
95 226.24148043541936 6.2193344
100 225.79903187579475 6.2193344
105 226.01815046800766 7.119078144
110 225.1834324997617 7.119078144
115 225.64209472329821 7.52067072
120 224.61935281171463 7.52067072
125 224.5439855978475 8.162378496
130 261.47115647472674 8.162378496
135 261.58739216043614 8.823417856
140 261.476030376798 8.823417856
145 261.57436718494864 9.463305216
150 261.3268372224411 9.463305216
155 262.49634934356436 10.126889984
160 264.70470678032143 10.126889984
165 264.63798509939807 10.780613376
170 265.4820811585523 10.780613376
175 268.3988392527681 11.434476288
180 269.4534478796413 11.434476288
185 270.5920449079713 12.084812544
190 271.7792489711428 12.084812544
195 274.5543606870342 12.73875968
200 275.69948109885445 12.73875968
205 277.20565655909013 13.387776768
210 278.3084328766563 13.387776768
215 279.0846128409612 14.039341824
220 280.57254762825323 14.039341824
225 282.40133262443123 14.689377024
230 283.78539950062986 14.689377024
235 285.3963899688097 15.341077248
240 286.32764628127916 15.341077248
245 287.6897142850794 15.981288192
250 289.12499240686884 15.981288192
255 328.41803606424946 16.646896384
260 342.03774086927297 16.646896384
265 330.24799837585306 17.300003584
270 331.2758519386989 17.300003584
275 334.60482121881796 17.953192704
280 335.15758437715704 17.953192704
285 337.83877478708746 18.600033024
290 338.91498771845363 18.600033024
295 340.53126140497625 19.253353216
300 341.8745602539275 19.253353216
305 345.0764939698274 19.906788096
310 345.2792635653168 19.906788096
315 348.1337783741765 20.558756608
320 365.9715476896963 20.558756608
325 353.41069009155035 21.21880064
330 354.16071043437114 21.21880064
335 356.6970129031688 21.863126016
340 358.00161113002105 21.863126016
345 360.3824224701384 22.506843136
350 361.3781841559103 22.506843136
355 364.81639890553197 23.165817856
360 367.0682650335948 23.165817856
365 368.82430822151946 23.816590336
370 370.4983974675997 23.816590336
375 388.74935905914754 24.467362816
380 374.62477112421766 24.467362816
385 379.0758893082966 25.118135296
390 380.1308395632077 25.118135296
395 383.2586574353627 25.768907776
400 383.8067401884473 25.768907776
405 386.5007371859974 26.419680256
410 387.64214187540347 26.419680256
415 391.5991543108248 27.070452736
420 391.41333341103746 27.070452736
425 394.7768927755533 27.721225216
430 394.50186140311416 27.721225216
435 398.72361969173653 28.393214976
440 399.9535884067882 28.393214976
445 402.8835200006142 29.037843456
450 403.7068502511829 29.037843456
455 407.96742759266635 29.688779776
460 408.55799459677655 29.688779776
465 410.95161974953953 30.339716096
470 411.57840556115843 30.339716096
475 416.5364324726397 30.99484672
480 418.64712156530004 30.99484672
485 419.6759381593438 31.641588736
490 420.369358282187 31.641588736
495 424.5304804062471 32.300706816
500 425.3586335617001 32.300706816
505 428.37093446723884 32.948530176
510 428.2656976574799 32.948530176
515 469.92300168494694 33.590979584
520 470.13573221920524 33.590979584
525 473.1698578762007 34.243849216
530 473.2463398759137 34.243849216
535 478.1966043738066 34.912316416
540 478.7779945327202 34.912316416
545 481.7272374712047 35.556207616
550 504.0455994094373 35.556207616


==> figures/dat/parity_check-ntr-speed-4096-half.dat <==
length time peak_mem
1 44.84441287058871 0.218416128
5 79.51290466007777 0.411458304
10 114.50559274817351 0.618201344
15 151.41974519065116 1.046892288
20 151.15214661636855 1.186439424
25 152.11843235010747 1.736379136
30 151.52583400777075 1.753661696
35 187.22933693788946 2.410276608
40 186.50649777555373 2.410276608
45 185.42269909812603 3.082078976
50 186.75482178514358 3.082078976
55 186.81887633283623 3.6187968
60 185.86055307241622 3.6187968
65 221.9370232487563 4.42944128
70 222.1368585305754 4.42944128
75 222.36102727765683 5.100531968
80 224.13822855742183 5.100531968
85 226.85410791018512 5.554956544
90 228.9825814368669 5.554956544
95 234.03829346352722 6.219327744
100 236.53410343104042 6.219327744
105 238.5263968462823 7.117330688
110 240.8018848655047 7.117330688
115 244.74930958240293 7.52070272
120 246.9837002136046 7.52070272
125 249.88026352366433 8.159342848
130 288.395868439693 8.159342848
135 292.50709868210834 8.823426304
140 295.8231621887535 8.823426304
145 299.40312799590174 9.475050752
150 301.7968013155041 9.475050752


==> figures/dat/parity_check-ntr-speed-4096.dat <==
length time peak_mem
1 35.90877884374777 9.802734336
5 65.35385153125617 9.802734336
10 94.64058131248976 9.802734336
15 126.62758565622312 9.802734336
20 130.83400606248574 9.802734336
25 142.89699278126022 9.802734336
30 150.76968409374558 9.802734336
35 193.42897334374243 9.802734336
40 205.04518281248352 9.802734336
45 223.35479737498076 9.802734336
50 237.64714718751634 9.802734336
55 252.75929187500878 9.802734336
60 264.5605914687508 9.802734336
65 309.18387990624296 9.802734336
70 322.0775506562745 9.802734336
75 348.36165087500603 9.802734336
80 354.25055087500823 9.802734336
85 377.6565095937485 9.802734336
90 391.83158240621196 9.802734336
95 408.61811203120624 9.802734336
100 423.7089226874673 9.802734336
105 483.3703092500059 9.802734336
110 455.8593976250336 9.802734336
115 480.55118103121686 9.802734336
120 501.789322812499 9.802734336


==> figures/dat/parity_check-transformer_encoder-speed-1024-eighth.dat <==
length time peak_mem
1 80.28619008837268 0.040978944
5 76.06284712528577 0.040978944
10 74.9192627845332 0.051497728
15 84.17434075090569 0.072305408
20 79.51579037035117 0.096451328
25 78.98689009743975 0.129509376
30 75.11135934328195 0.163571712
35 74.31241303129354 0.196823808
40 76.10903765453259 0.241763584
45 78.15121415478643 0.291703552
50 75.51388462889008 0.347002112
55 73.05239081324544 0.406742272
60 68.89331103593577 0.471643392
65 68.49590256024385 0.540968192
70 69.83505556127056 0.615740672
75 73.40165659115883 0.695818752
80 71.87381393305259 0.781629952
85 68.89961374690756 0.871700992
90 74.28616702964064 0.967043072
95 74.06137209909502 1.067244032
100 79.40963983855909 1.172593152
105 81.41394768608734 1.282527232
110 78.22437121649273 1.397647872
115 81.78168643644312 1.517514752
120 84.93340334825916 1.643026432
125 88.29143768525682 1.772746752
130 95.22516724973684 1.907914752
135 98.39756097062491 2.047465472
140 102.61893684219103 2.192504832
145 97.18342584528727 2.340442112
150 101.13091946550412 2.495969792
155 103.1648738135118 2.656389632
160 111.88243097421946 2.819799552
165 115.30390637926757 2.989844992
170 120.33024715492502 3.162941952
175 119.51230375416344 3.342879232
180 128.44567527645268 3.524534272
185 133.98546758980956 3.714068992
190 139.2235658422578 3.909181952
195 141.97391425113892 4.105603072
200 155.38638424914097 4.309852672
205 160.42569506680593 4.519834112
210 165.93491993990028 4.730829312
215 162.2424837842118 4.949873152
220 176.5191480590147 5.174723072
225 185.78384640568402 5.400279552
230 190.07915156544186 5.634130432
235 186.15932934335433 5.873848832
240 202.04287925298559 6.113966592
245 207.71054540819023 6.362624512
250 214.27275734458817 6.617211392
255 209.41619524819544 6.871890432
260 234.25451944058295 7.135355392
265 239.9002855308936 7.404810752


==> figures/dat/parity_check-transformer_encoder-speed-1024-full.dat <==
length time peak_mem
1 63.02786419633775 0.047846144
5 63.356791799888015 0.047846144
10 62.64191091060639 0.05149056
15 62.124613341875374 0.072308992
20 62.193845179863274 0.096456448
25 62.29112041182816 0.129533696
30 62.614298122935 0.163596032
35 62.80739866662771 0.197009152
40 63.86515229940415 0.241819392
45 62.35910448245704 0.292200192
50 62.4421555781737 0.346615552
55 62.527695503085845 0.406765312
60 65.73314162902534 0.471422208
65 62.35907043796033 0.541257472
70 62.68842743244023 0.615478528
75 62.84211162012071 0.695842304
80 63.056011702865355 0.781325824
85 63.04814415052533 0.872072704
90 63.0576055822894 0.967038464
95 62.83838532865048 1.067347968
100 62.76631759945303 1.172411904
105 62.8616327792406 1.282686464
110 62.75375767610968 1.397567488
115 62.44351262226701 1.517571584
120 62.3085550731048 1.642385408
125 62.12372693233192 1.772843008
130 61.63872008211911 1.907478528
135 61.587536982260644 2.047582208
140 61.34160670917481 2.192048128
145 60.9020777978003 2.342023168
150 60.98907220643014 2.494803968
155 60.5355229228735 2.655266304
160 60.00581623055041 2.82064256
165 59.949890580028296 2.98893696
170 59.590465310029685 3.16392832
175 59.33150952681899 3.34190976
180 60.25041541084647 3.52679296
185 60.6850639404729 3.713313024
190 61.42150368075818 3.90777216
195 61.287193950265646 4.10784128
200 62.29901222046465 4.309127424
205 62.617961992509656 4.51830144
210 63.17754451185464 4.73323904
215 63.21897316724062 4.949088
220 64.40586485899985 5.17306752
225 64.70616744831204 5.4028736
230 65.42756577022374 5.63328384
235 65.60120962094516 5.8720704
240 66.79581710137427 6.11674496
245 67.20201766118407 6.36171648
250 67.9138816986233 6.61531008
255 67.99970830790699 6.87485312
260 70.93585649970919 7.134386432
265 71.45428143441677 7.402787072
270 72.09889919031411 7.677198592
275 71.44092403817922 7.951292672
280 73.64046787843108 8.234500352
285 74.08066127914935 8.523780352
290 75.28321244288236 8.812435712
295 74.11782601848245 9.110450432
300 76.93221122026443 9.414598912
305 77.63393538072705 9.720015616
310 78.2294477103278 10.030295808
315 77.11439345963299 10.346038016
320 79.92432065308094 10.668761856
325 80.90752681251615 10.995069696
330 81.64127246011049 11.328996096
335 80.52594375330955 11.661427456
340 83.23470675386488 12.005266176
345 84.94597463868558 12.351234816
350 85.96235526259989 12.700672768
355 84.44676259998232 13.055460096
360 86.98629552032799 13.417669376
365 87.67534754239023 13.783298816
370 88.71898465324193 14.156874496
375 87.65581037849188 14.528135936
380 90.51892557181418 14.911623936
385 92.47739795595407 15.296914176
390 93.84832507930696 15.685509888
395 92.51890887971967 16.079454976
400 95.42400029022247 16.481149696
405 96.27285812981427 16.886100736
410 97.250123671256 17.299325696
415 96.01489378139377 17.709417216
420 99.62434500921518 18.132554496
425 100.4907086212188 18.557166336
430 101.42164001706988 18.984919808
435 100.35942397080362 19.418022656
440 103.50921615026891 19.859202816
445 104.52971219085157 20.303475456
450 106.08711186796427 20.756349696
455 105.11531467083842 21.205271296
460 107.94187425170094 21.668057856
465 109.22549089882523 22.131991296
470 110.24149688892066 22.598902528
475 109.45604100357741 23.071163136
480 112.8042824799195 23.551828736
485 113.96006100345403 24.035422976
490 115.19017395563424 24.527946496
495 113.9098461670801 25.015698176
500 117.55756241735071 25.518134016
505 118.55466120876372 26.021389056
510 119.52960980124772 26.527458048
515 120.90178242418915 27.038876416
520 126.32185857277365 27.559027456
525 127.78259777929635 28.081943296
530 129.03890818357468 28.614116096
535 125.59911058284342 29.140697856
540 131.3205546187237 29.682782976
545 133.2138598896563 30.225359616
550 134.53337165061384 30.770586368
555 131.0985387209803 31.321162496
560 137.12865978945047 31.880798976
565 138.47172867972404 32.443036416
570 140.03331374842674 33.014858496
575 135.69688029121608 33.580270336
580 143.2896555494517 34.162004736
585 144.67155309394002 34.743902976
590 146.24098584987223 35.328287488
595 142.99903128761798 35.918021376
600 149.14053946733475 36.517143296
605 150.23807080928236 37.117463296
610 152.6053123222664 37.727675136
615 148.1726061180234 38.337805056
620 155.22211586590856 38.957908736
625 156.52190376073122 39.572103936
630 158.09812447987497 40.202099456
635 154.98081542085856 40.831849216
640 162.0239933207631 41.471736576
645 163.94303052220494 42.111296256
650 165.21514059975743 42.753075968
655 162.03253309242427 43.406420736
660 168.44778455793858 44.059290368
665 170.11001172941178 44.722506496
670 171.30392424296588 45.385165568
675 169.12493280600756 46.058253056
680 175.00257500912994 46.739069696
685 176.7217885889113 47.411110656
690 178.30635906662792 48.100457216
695 174.92616920731962 48.789066496
700 181.62429067771882 49.488304896
705 183.88665033038706 50.186724096
710 186.24665457755327 50.887117568
715 183.09426431078464 51.599690496
720 189.90949522703886 52.311296768
725 190.60179001651704 53.033741056
730 192.32055441010743 53.755136768
735 188.9161710580811 54.487452416
740 196.45494149066508 55.218639616
745 198.1012993818149 55.957906176
750 199.78160362225026 56.706603776
755 198.82877853699028 57.454072576
760 203.46313504967839 58.212662016
765 204.99962165020406 58.969940736
770 213.17780104931444 59.728947968
775 205.8100282214582 60.500749056


==> figures/dat/parity_check-transformer_encoder-speed-1024-half.dat <==
length time peak_mem
1 64.56222291308222 0.1187136
5 61.74283537256997 0.1187136
10 61.94313746527769 0.1187136
15 63.085341374971904 0.1187136
20 62.325017497641966 0.1187136
25 62.8745461217477 0.12948992
30 62.34347853023792 0.163552256
35 62.10293175536208 0.196966656
40 63.54755169013515 0.241814272
45 62.37285784300184 0.292157696
50 62.14219846879132 0.346982656
55 62.37780340597965 0.406948096
60 62.40953115775483 0.471378176
65 61.92309834295884 0.541214976
70 61.91950118954992 0.615434496
75 61.524783217464574 0.695798528
80 61.903035471914336 0.781319424
85 61.75083621928934 0.872028928
90 61.38709471269976 0.966994688
95 60.154454622534104 1.067343104
100 61.42893384821946 1.172507904
105 60.07377693458693 1.282857728
110 59.36834459862439 1.39756288
115 59.470692969625816 1.517528064
120 58.76027669000905 1.6423808
125 59.1708997162641 1.7728384
130 61.078603750502225 1.90747392
135 61.20668512448901 2.0475776
140 62.389187471126206 2.19204352
145 63.10251118702581 2.34201856
150 64.38024840463186 2.496297984
155 64.44003115757369 2.656451584
160 65.81813322554808 2.819779584
165 66.3199352202355 2.989825024
170 67.47899181209505 3.162921984
175 67.234081812785 3.342859264
180 69.04784931248287 3.52453376
185 70.06380290840752 3.714049536
190 71.09372819104465 3.909162496
195 72.13497428165283 4.105596416
200 74.03998458903516 4.309833216
205 73.85949490708299 4.519814656
210 74.67378552973969 4.730809856
215 75.24971331440611 4.949853696
220 77.29198374727275 5.174703616
225 78.68064743524883 5.400260096
230 79.79913137387484 5.634110976
235 79.37387631682213 5.873829376
240 81.56334594241343 6.113947136
245 83.11314047023188 6.362605056
250 84.21190334047424 6.617191936
255 83.62323278561234 6.871870976
260 90.20929483813234 7.135335936
265 91.5108326880727 7.404791296
270 92.32098456413951 7.674031616
275 90.08982647355879 7.952303616
280 94.84054097265471 8.236627456
285 96.18793971458217 8.520429056
290 97.6381321597728 8.813508096
295 95.07846515771234 9.111508992
300 100.52632690349128 9.413240832
305 102.30268837767653 9.718626304
310 102.79188374988735 10.029473792
315 100.82542059535626 10.347261952
320 106.89900796569418 10.668654592
325 108.64345658774255 10.997624832
330 110.22584012243897 11.325202432
335 107.75061590538826 11.664084992
340 113.16298737074248 12.005138432
345 114.57813396555139 12.349681664
350 116.60632197163068 12.699574272
355 114.54570721980417 13.056847872
360 120.41291243804153 13.417562112
365 121.88628056173911 13.786181632
370 123.86945987964282 14.152589312
375 121.20232493907679 14.531121152
380 126.80640618054895 14.911496192
385 133.13177150121192 15.295197184
390 135.23793480999302 15.684247552
395 130.27936109574512 16.081006592
400 138.58008940587752 16.481042432
405 140.13494524988346 16.889311232
410 142.61835597426398 17.294548992
415 137.75655393692432 17.712730112
420 147.846937594295 18.132426752
425 149.41298049961915 18.555285504
430 151.58845415862743 18.983493632
435 146.03250809886958 19.419738112
440 155.2021004681592 19.859095552
445 157.15066018310608 20.307013632
450 160.59602449968224 20.751081472
455 156.41580515512032 21.208911872
460 164.87234165106202 21.667930112
465 167.19929756072816 22.129946624
470 169.21088944218354 22.597312512
475 165.41581712954212 23.073042432
480 174.74999071419006 23.551721472
485 177.1730277177994 24.039288832
490 179.10986712377053 24.522186752
495 173.7644813110819 25.019666432
500 183.7969211919699 25.518006272
505 185.22898078663275 26.019180544
510 187.4203630941338 26.525704192
515 186.29074808995938 27.040919552
520 199.51957540615695 27.558920192
525 202.20124031038722 28.086136832
530 204.9028312540031 28.607864832
535 196.1544119330938 29.144993792
540 209.46593544067582 29.682655232
545 213.38401843968313 30.222987264


==> figures/dat/parity_check-transformer_encoder-speed-1024-quarter.dat <==
length time peak_mem
1 64.93567878351314 0.054752256
5 63.381872001627926 0.054752256
10 63.60493334068451 0.054752256
15 62.625065467727836 0.072320512
20 61.58322912233416 0.0964544
25 61.971420618647244 0.129525504
30 63.84727731347084 0.163587072
35 61.98226959531894 0.197002752
40 61.81674615072552 0.241817344
45 62.60343965550419 0.292193792
50 61.15165459050331 0.347015424
55 62.25856915261829 0.406984192
60 60.264080471824855 0.471410944
65 62.54829518729821 0.541251072
70 58.48768662690418 0.615467264
75 60.37474256299902 0.695834112
80 57.278944688732736 0.7813248
85 59.48061918752501 0.872064768
90 58.67561815830413 0.96702976
95 62.01912137476029 1.067349248
100 61.215930654725526 1.17251328
105 62.586856220150366 1.282893568
110 64.80621900118422 1.397568
115 62.89321581425611 1.517563648
120 65.98262333864113 1.64238592
125 65.52018206275534 1.772844288
130 69.94291962473653 1.907479552
135 69.21729052555747 2.047584
140 71.32346858998062 2.192049152
145 72.50709165236913 2.34202496
150 73.93252953625051 2.496333312
155 74.42404227913357 2.65648768
160 77.50935490912525 2.819814912
165 78.48098631075118 2.98986112
170 80.79985372023657 3.162957312
175 79.89615165570285 3.34289536
180 84.10423628083663 3.524539392
185 85.68239287706092 3.71408512
190 88.45303562702611 3.909197312
195 87.82773465645732 4.10560896
200 93.29245559638366 4.309868032
205 95.18977443804033 4.51985024
210 97.19597037474159 4.730844672
215 94.67668775323546 4.94988928
220 102.02312143519521 5.174738432
225 105.28878121840535 5.40029568
230 106.83857277763309 5.634145792
235 103.98770890606102 5.87386496
240 111.00624474784127 6.113981952
245 113.099754875293 6.36264064
250 115.26176528423093 6.617226752
255 111.69890506425872 6.87190656
260 123.69266399764456 7.135370752
265 125.76646947127301 7.40482688
270 128.36758756020572 7.674066432
275 124.84692547150189 7.9523392
280 134.40122565225465 8.236662272
285 137.74255599855678 8.52046464
290 142.90079374768538 8.813542912
295 137.73278174630832 9.112736
300 149.2473810649244 9.413245952
305 152.72176643338753 9.718632192
310 155.91191262501525 10.029478912
315 152.4082103424007 10.34726784
320 168.8816745299846 10.668659712
325 171.27074959716992 10.99763072
330 174.96938475233037 11.325207552
335 168.69075774593512 11.66409088
340 182.33872943528695 12.005143552
345 186.71560865914216 12.349687552
350 191.65508965670597 12.699579392
355 184.94834005832672 13.05685376
360 197.9541498440085 13.417567232
365 201.5778387503815 13.78618752
370 205.532343374216 14.152594432
375 201.0398609636468 14.53112704
380 213.64521580835572 14.911501312


==> figures/dat/parity_check-transformer_encoder-speed-1024.dat <==
length time peak_mem
1 56.280148579971865 0.118717952
5 56.920868050001445 0.118717952
10 55.73986383002193 0.118717952
15 56.37381380001898 0.118717952
20 58.27605477999896 0.126368768
25 62.593035429963486 0.16032
30 53.85156229996937 0.19898624
35 50.706654929963406 0.242715136
40 49.29498518999026 0.290999296
45 52.10712385000079 0.344787456
50 52.458738290006295 0.403053056
55 52.55995837003866 0.466459136
60 52.40944885998033 0.534329856
65 54.788016009988496 0.607607296
70 51.19422935997136 0.685267456
75 54.34609718002321 0.768416256
80 53.44396944004984 0.856226816
85 54.8483577099978 0.949234176
90 59.117252310024924 1.046493696
95 60.370503020021715 1.149131776
100 62.48032622002938 1.256590336
105 63.577450289958506 1.369238016
110 65.77175760998216 1.486232576
115 69.01408848003484 1.608495616
120 69.70371385003091 1.735638016
125 72.9519818600238 1.868389376
130 74.87125125000603 2.005318656
135 77.89482322994445 2.147716096
140 79.42761792997771 2.294475776
145 82.35608119997778 2.446744576
150 83.27286357001867 2.603321856
155 90.00182570998732 2.765769216
160 93.62430301000131 2.931390976
165 96.74175505999301 3.103730176
170 99.56650457002979 3.279120896
175 104.89865395997185 3.461351936
180 108.89733644005901 3.645316096
185 110.29108275994076 3.837129216
190 113.78136581995932 4.034535936
195 119.77043284998217 4.233263616
200 124.23833838001883 4.439794176
205 128.9362546200573 4.652069376
210 132.8153230799944 4.865358336
215 136.85546207998414 5.086695936
220 139.07264127003145 5.313839616
225 144.44519167998806 5.541689856
230 149.65746064997802 5.777834496
235 155.351791159992 6.019846656
240 159.93672860000515 6.262258176
245 164.94915124996623 6.513209856
250 168.9183066500118 6.770090496
255 174.58777715997712 7.027063296
260 180.927116870007 7.292822016
265 186.40405300997372 7.564571136
270 192.3369049699977 7.836105216
275 197.50119103999168 8.116670976
280 203.85508610001125 8.403288576
285 209.51598058993113 8.689383936
290 214.92477614003292 8.984756736
295 221.76874477001547 9.285047296


==> figures/dat/parity_check-transformer_encoder-speed-2048-half.dat <==
length time peak_mem
1 67.27542690350674 0.118711808
5 64.82882615819108 0.118711808
10 63.43658624973614 0.118711808
15 63.78787119319895 0.127624192
20 63.247684127418324 0.182345216
25 62.45772096735891 0.235021312
30 63.76012634427752 0.296026368
35 63.458563658059575 0.376471808
40 63.37542078108527 0.468534016
45 63.35393218614627 0.571056896
50 65.1779155668919 0.682672896
55 62.27557690726826 0.804713216
60 63.36964924412314 0.9363776
65 62.31347103312146 1.07859072
70 62.44761562993517 1.229897216
75 59.92263290681876 1.391648256
80 60.724691502400674 1.562534912
85 59.62167453253642 1.744294912
90 60.84931215445977 1.934144512
95 62.87612306186929 2.135688192
100 65.11746787873562 2.345116672
105 64.5627278718166 2.566444032
110 65.07071334635839 2.795451392
115 64.78422668442363 3.036562432
120 66.87312616122654 3.285148672
125 67.98781081306515 3.546043392
130 72.05242065538187 3.814209024
135 71.97810353682144 4.094887424
140 74.34892621677136 4.382631424
145 74.77200825087493 4.683093504
150 75.71392609679606 4.990416384
155 76.8899154936662 5.311336448
160 80.94144828646677 5.636128768
165 81.3491607477772 5.976875008
170 83.20271113188937 6.324748288
175 81.38916674943175 6.680993792
180 86.29673255927628 7.047938048
185 87.84114493755624 7.426859008
190 89.33391181199113 7.814053888
195 90.21295075217495 8.214274048
200 94.32765646488406 8.617033728
205 97.34593906614464 9.037078528
210 99.66910318325972 9.463595008
215 97.34964549716096 9.898156032
220 103.43632362491917 10.343415808
225 106.36920778051717 10.801307648
230 107.82930571440374 11.267145728
235 105.88432231452316 11.746664448
240 112.04112169070868 12.227084288
245 113.98054134770064 12.726427648
250 115.70314868731657 13.231587328
255 113.58092365844641 13.744463872
260 127.59309562534327 14.268039168
265 128.1512721616309 14.804901888
270 131.73666525108274 15.349383168
275 126.7785717791412 15.908200448
280 137.4270603482728 16.466280448
285 140.15131859196117 17.044922368
290 143.19414606143255 17.628725248
295 138.97598756011575 18.219917312
300 150.7065201876685 18.821808128
305 153.4533801896032 19.437641728
310 155.92203243431868 20.059496448
315 152.95660484116524 20.696301568
320 165.40667946537724 21.337776128
325 170.01671447360422 21.994364928
330 173.38189897418488 22.650011648
335 169.34265796589898 23.326384128
340 180.57075711840298 24.007098368
345 184.37470593926264 24.703254528
350 188.19981956039555 25.403588608
355 185.97982124629198 26.110779392
360 198.54499125358416 26.835058688
365 202.16056037315866 27.572215808
370 206.68948003003607 28.304785408
375 202.37185090809362 29.060292608
380 214.11577022081474 29.819486208


==> figures/dat/parity_check-transformer_encoder-speed-256.dat <==
length time
1 111.31327546877401
5 111.22454556249295
10 114.56458349999821
15 112.26588853128305
20 106.8597797500388
25 111.24488065627247
30 115.37591428123051
35 115.01456028128132
40 114.92315375005546
45 118.1172150625116
50 121.73188509376587
55 122.1011659062583
60 128.43115868747645
65 131.22261271877278
70 132.04225753128185
75 113.54472196870802
80 115.39070949999086
85 115.00211628123225
90 117.69610903121475
95 113.59131490621621
100 119.22990956247759
105 117.42140743746177
110 124.11559021876428
115 123.80824684373692
120 134.06957140625764
125 132.08824246873974
130 126.39640921872797
135 130.06656421873686
140 128.36057378120813
145 125.36114906248486
150 125.56497799999988
155 133.41734390621696
160 130.68372162501873
165 130.21810753127738
170 129.88050449996535
175 133.81351943746722
180 134.82481950001102
185 134.90284771876304
190 134.51759131254448
195 135.9420784062877
200 150.18114978124686
205 157.37271893749494
210 148.63555231249848
215 154.2883678437761
220 151.52141290627696
225 157.7124846562583
230 156.15966653126634
235 157.11105787499946
240 156.359897656273
245 169.66355693750756
250 165.96161018748035
255 171.94998274999307
260 172.20026987502024
265 177.45162278123416
270 179.8765326249736
275 183.228015187467
280 192.9197322187406
285 195.0044683749752
290 193.60229981248267
295 193.08695293750588
300 198.04997343749164
305 210.21948590629336
310 211.32005253127772
315 215.53936696875553
320 215.40026540628787
325 218.41754849998551
330 226.39664912497892
335 231.5992124999866
340 229.51756821873914
345 230.32118815626745
350 234.63762062499427
355 232.1315517500011
360 237.25161687502805
365 243.8294452187506
370 251.29555471875165
375 259.3473461875533
380 264.0562510625273
385 267.19267071877084
390 267.84781609376296
395 281.7922140937412
400 278.77019875000997
405 278.60030656250956
410 284.84117043751667
415 291.71896924998464
420 303.1127674062759


==> figures/dat/parity_check-transformer_encoder-speed-4096-full.dat <==
length time peak_mem
1 66.5973277791636 0.037605632
5 62.859170997398905 0.095722752
10 62.89646521327086 0.17505408
15 64.0337624354288 0.25443456
20 63.73485862422967 0.334303488
25 63.860832087812014 0.443767552
30 64.32335602585226 0.586194176
35 63.62611559598008 0.751508736
40 63.76748102775309 0.937857792
45 64.64515177503927 1.141347072
50 63.003244846186135 1.366381312
55 63.21868499799166 1.611567872
60 63.1485707781394 1.874285312
65 60.836749406007584 2.158179072
70 61.21232316218084 2.459563008
75 60.976388936978765 2.784148992
80 59.27079118555412 3.123092992
85 60.33856597059639 3.487391232
90 60.60699321824359 3.868564992
95 61.164465310866944 4.26779392
100 63.742489874130115 4.688420352
105 64.44293675303925 5.132017152
110 65.05793365067802 5.591834112
115 64.08458934311057 6.06937856
120 66.9815166547778 6.568320512
125 66.87793447053991 7.089249792
130 71.48957415483892 7.627710464
135 70.63808025122853 8.190255104
140 73.57765509368619 8.762793984
145 73.89996146957856 9.364987904
150 75.74034328717971 9.980862464
155 75.23551978374599 10.621394944
160 79.5018331555184 11.276509184
165 79.99395006481791 11.948449792
170 82.21157262596535 12.644327424
175 81.4428049052367 13.363994624
180 86.07174202916212 14.097588224
185 87.93819734273711 14.856822784
190 89.3508983499487 15.629656064
195 89.06237284099916 16.428457984
200 92.7712926568347 17.233649664
205 94.20273719297256 18.072018944
210 96.45245696447091 18.923331584
215 96.17577278550016 19.801268224
220 99.61516284238314 20.691820544
225 102.73841675370932 21.609324544
230 105.04511337785516 22.530760704
235 104.4340983426082 23.487832064
240 109.09864146378823 24.456863744
245 111.19482306094142 25.453502464
250 113.50330209097592 26.461773824
255 113.59284678474069 27.497979904
260 124.99619537265971 28.535660544
265 127.59621941222576 29.611433984
270 130.55304490990238 30.698184704
275 127.42783746944042 31.813525504
280 137.81455886783078 32.939515904
285 139.5870289998129 34.080415744
290 144.3915390627808 35.248349184
295 139.79055465460988 36.442824704
300 154.4560854017618 37.647294464
305 155.9905157191679 38.881337344
310 162.5898939309991 40.125046784
315 154.31877965602325 41.383124992
320 166.0167910013115 42.668826624
325 169.7887251211796 43.982004224
330 173.7233745297999 45.304193024
335 170.49085599865066 46.656937984
340 180.97774359193863 48.018366464
345 184.7510180887184 49.393672192
350 188.92074765608413 50.797092864
355 186.97503943985794 52.228972544
360 198.75480087648612 53.668880384
365 202.65857678168686 55.140327424
370 206.62670808815164 56.619474944
375 202.92563934344798 58.112008192
380 214.86526943772333 59.639537664
385 224.00634715449996 61.193150464


==> figures/dat/parity_check-transformer_encoder-speed-4096-half.dat <==
length time peak_mem
1 65.20061483752215 0.061729536
5 63.843599120446015 0.095734272
10 63.622160436352715 0.175286272
15 62.21963162533939 0.254912512
20 66.09072512947023 0.334308864
25 64.48659421585035 0.443779072
30 63.85471577959834 0.586205696
35 62.56019162537996 0.751520256
40 61.8633401900297 0.937863168
45 62.51274131500395 1.141352448
50 60.697419256030116 1.366386944
55 60.02524671930587 1.611573504
60 57.80190572113497 1.874290944
65 61.22840240277583 2.158185216
70 63.812498563493136 2.459568896
75 67.79300471680472 2.784161024
80 65.05666681186995 3.123105024
85 67.84110031003365 3.487403264
90 69.94091534579638 3.868577024
95 73.46215443976689 4.267805952
100 73.78371069353307 4.688432384
105 75.25466218794463 5.132029184
110 75.19279762345832 5.591846144
115 81.33226946665673 6.069390592
120 79.879495096975 6.568332544
125 80.18879297014792 7.089261824
130 88.52304218453355 7.627721984
135 87.9753106564749 8.190266624
140 94.96088003652403 8.762805504
145 96.92929031007225 9.364999424
150 100.7815605335054 9.980873984
155 101.95283687062329 10.621406464
160 111.03146759705851 11.276520704
165 116.09766065521399 11.948461312
170 123.15173087699804 12.644338944
175 120.68277438083896 13.364006144
180 130.33401718712412 14.097599744
185 135.37355568405474 14.856834304
190 140.8168093112181 15.629667584
195 141.18899275490548 16.428469504
200 150.84242577722762 17.233661184
205 155.74597431259463 18.072030464
210 161.23733781569172 18.923343104
215 161.79965843912214 19.801279744
220 171.2571465614019 20.691832064
225 178.88997509726323 21.609336064
230 184.51481862575747 22.530772224
235 184.68271497113165 23.487843584
240 195.73659700108692 24.456875264
245 201.46193730761297 25.453513984
250 206.6915894683916 26.461785344
255 207.10355872142827 27.497991424
260 233.3487091527786 28.535672064
265 240.12594184750924 29.611445504
270 246.43917978391983 30.698196224


==> figures/dat/parity_check-transformer_encoder-speed-4096.dat <==
length time peak_mem
1 51.53967956252359 0.118992896
5 52.78196053123452 0.125082368
10 58.761283500018635 0.204086016
15 47.73087387499686 0.275405824
20 48.72713565626441 0.39104256
25 49.476135218753825 0.526081024
30 52.72177843750114 0.680827904
35 60.54695437501323 0.855317504
40 63.84904728125207 1.05082624
45 69.98531459376522 1.26349056
50 79.50605253125786 1.49769984
55 86.02904784373777 1.75206144
60 90.97896474997924 2.02395392
65 100.30029953122721 2.31702272
70 108.82488140623536 2.62758144
75 119.40884759374626 2.961357824
80 128.64871431250435 3.309476864
85 134.9143920000131 3.682950144
90 145.59447806249182 4.073298944
95 156.1448321250225 4.481702912
100 168.85430343751295 4.911504384
105 177.81248496876856 5.364276224
110 192.20824243751622 5.833268224
115 202.54246290625133 6.319987712
120 215.07355028126085 6.828104704
125 227.71274606250813 7.358209024
130 240.813023374983 7.905844224
135 253.9685781250114 8.477563904
140 268.6461833437477 9.059277824
145 282.79122978125315 9.670646784


==> figures/dat/parity_check-transformer_encoder-speed-512.dat <==
length time
1 120.71730603125275
5 107.96205243749313
10 108.46203096875229
15 114.73192731249782
20 112.63003424999596
25 117.90462934374801
30 126.153007218754
35 119.96741771874753
40 117.03334099999552
45 117.4812215937493
50 125.96805512499998
55 111.25046456250232
60 111.91683749999726
65 115.04203271874758
70 120.40027043750001
75 121.54645721874857
80 127.86223259375618
85 118.69255093750297
90 127.97009524999936
95 132.22163465625414
100 120.47956118750136
105 125.01541200000332
110 123.87474015625344
115 135.4707157812456
120 131.93560750000444
125 133.1302758124977
130 134.1299210000031
135 140.76881896875193
140 143.04930681250028
145 142.29520531250017
150 140.71756409375524
155 154.69393278124954
160 162.18167978124853
165 155.81997884375198
170 165.52931421875172
175 169.7579705625003
180 179.87999506249963
185 181.6805046562493
190 187.96039653125263
195 192.15014515624773
200 194.81928381249958
205 199.23266503125348
210 200.07621721875068
215 208.62619456250542
220 215.79938781250263
225 221.31839431250455
230 226.82539953125058
235 228.61578496874557
240 230.6856026250017
245 236.4907685312545
250 243.31524721874587
255 245.33498134375264
260 261.0531369374982
265 262.8015688749983
270 258.47557081250017
275 263.7919181562509
280 271.2948082187552
285 285.3826705937479
290 290.88855787500023
295 299.1566033437465
300 301.80065390625543


==> figures/dat/parity_check-transformer_encoder-training.dat <==
loss accuracy time step
0.7283283472061157 0.4765625 0.0 0
0.7019590249657631 0.497109375 0.5211427211761475 200
0.6948868960142136 0.500546875 1.0411391258239746 400
0.6958353006839753 0.497109375 1.5717427730560303 600
0.6947978338599206 0.499296875 2.0939934253692627 800
0.6940835028886795 0.502578125 2.621962785720825 1000
0.6939938855171204 0.504375 3.157496929168701 1200
0.6957761035859584 0.5094140625 3.690422534942627 1400
0.6853149615228176 0.5137890625 4.204756021499634 1600
0.6819978010654449 0.511875 4.737496614456177 1800
0.6732631520926953 0.52046875 5.270330190658569 2000
0.6802092422544956 0.510390625 5.798223257064819 2200
0.6746687160432339 0.504609375 6.32291579246521 2400
0.6809292502701283 0.5180859375 6.8486034870147705 2600
0.6938518142700195 0.5015625 7.376188278198242 2800
0.6937769842147827 0.5026171875 7.906067609786987 3000
0.6934806677699089 0.5019140625 8.43496298789978 3200
0.6938862431049347 0.4980078125 8.961284160614014 3400
0.6936207371950149 0.501484375 9.477686405181885 3600
0.691901012212038 0.5075 10.004464864730835 3800
0.6936547496914863 0.4993359375 10.526877164840698 4000
0.6934067824482918 0.5051953125 11.053043127059937 4200
0.6936751285195351 0.494453125 11.582702398300171 4400
0.6936133149266243 0.4964453125 12.108660221099854 4600
0.6935836938023567 0.4983203125 12.630503177642822 4800
0.693552577495575 0.4968359375 13.15407419204712 5000
0.6936947178840637 0.499453125 13.677247285842896 5200
0.6934171336889267 0.502265625 14.212660312652588 5400
0.6933830332756042 0.499453125 14.738084077835083 5600
0.6936531683802605 0.498984375 15.264235258102417 5800
0.6935156628489494 0.5004296875 15.783727884292603 6000
0.6933040037751198 0.50515625 16.309126377105713 6200
0.6933486491441727 0.506015625 16.838974714279175 6400
0.6935915121436119 0.494765625 17.35988187789917 6600
0.6935085493326187 0.5058984375 17.88570523262024 6800
0.693519169986248 0.5044140625 18.41152024269104 7000
0.6934703132510185 0.4974609375 18.932050704956055 7200
0.6935559037327766 0.499921875 19.45598793029785 7400
0.6934284099936485 0.50078125 19.97436809539795 7600
0.693360241651535 0.5031640625 20.493791341781616 7800
0.6934738862514496 0.5029296875 21.010844707489014 8000
0.693302897810936 0.5038671875 21.534180641174316 8200
0.6935866218805313 0.50484375 22.06393074989319 8400
0.693502768278122 0.502578125 22.59239912033081 8600
0.6936361294984817 0.4941015625 23.108899354934692 8800
0.6936588895320892 0.49734375 23.63242197036743 9000
0.693328074812889 0.5066015625 24.1529438495636 9200
0.6932793688774109 0.5014453125 24.67013168334961 9400
0.6933420979976654 0.5014453125 25.18638277053833 9600
0.693293024301529 0.503203125 25.70099449157715 9800
0.6934803813695908 0.5005078125 26.224531650543213 10000
0.6933475178480148 0.4975 26.74167013168335 10200
0.6934397774934768 0.4961328125 27.256811141967773 10400
0.693537919819355 0.5003125 27.777987957000732 10600
0.6935061496496201 0.495859375 28.307785987854004 10800
0.6934942936897278 0.499453125 28.83045983314514 11000
0.6934274873137474 0.49796875 29.35764169692993 11200
0.6934372165799141 0.49921875 29.874719858169556 11400
0.6933943384885788 0.497578125 30.398257732391357 11600
0.6933170258998871 0.5032421875 30.91362428665161 11800
0.6934868749976159 0.49921875 31.440095901489258 12000
0.6934458637237548 0.5 31.961291790008545 12200
0.693360667526722 0.5038671875 32.46750068664551 12400
0.6933929744362831 0.5012109375 32.97601342201233 12600
0.6933693388104438 0.4994921875 33.48973250389099 12800
0.6934320324659348 0.495625 34.0000159740448 13000
0.6935716888308525 0.4985546875 34.510284423828125 13200
0.6933724567294121 0.4985546875 35.01897144317627 13400
0.6933829671144486 0.4961328125 35.52209663391113 13600
0.6932750755548477 0.5040625 36.02654457092285 13800
0.6933760794997216 0.49734375 36.53767943382263 14000
0.6934026131033897 0.4955859375 37.04415249824524 14200
0.6934552961587905 0.493359375 37.54680514335632 14400
0.6933926323056221 0.497578125 38.049728870391846 14600
0.6932534348964691 0.4991796875 38.556469202041626 14800
0.6933507174253464 0.498984375 39.065491914749146 15000
0.6933130517601966 0.4992578125 39.57324504852295 15200
0.6933623644709587 0.4993359375 40.07749652862549 15400
0.693223317861557 0.499921875 40.581109046936035 15600
0.6932553887367249 0.49796875 41.08507966995239 15800
0.6932597625255584 0.4994921875 41.58330726623535 16000
0.6932428336143494 0.500625 42.089070320129395 16200
0.6933057370781899 0.5001171875 42.607895851135254 16400
0.6932543525099755 0.4992578125 43.11797785758972 16600
0.6932725510001183 0.4939453125 43.61949801445007 16800
0.6932109993696213 0.5034765625 44.1235146522522 17000
0.6930637773871422 0.5078125 44.62831783294678 17200
0.6932262551784515 0.5055078125 45.131248474121094 17400
0.6932290396094323 0.4952734375 45.63191223144531 17600
0.6932797628641129 0.4956640625 46.13553762435913 17800
0.693243682384491 0.498125 46.6479389667511 18000
0.6931915524601936 0.50453125 47.153921365737915 18200
0.6931848409771919 0.503828125 47.650238275527954 18400
0.6932443991303444 0.4983203125 48.17246985435486 18600
0.6931946101784706 0.501015625 48.67528963088989 18800
0.6933193355798721 0.492578125 49.184611320495605 19000
0.6932520496845246 0.504375 49.69009804725647 19200
0.6931459298729896 0.5005859375 50.19225358963013 19400
0.693268127143383 0.5026171875 50.69627594947815 19600
0.6932196176052093 0.5016015625 51.19615364074707 19800
0.6932303273677826 0.4983203125 51.95704793930054 20000
0.6932099157571793 0.50140625 52.49037146568298 20200
0.6933032208681107 0.4986328125 53.00416374206543 20400
0.6932415163516998 0.49625 53.52427816390991 20600
0.6932611492276192 0.4969921875 54.05078458786011 20800
0.6932216161489486 0.49765625 54.57042741775513 21000
0.6931820347905159 0.5007421875 55.10584092140198 21200
0.6932050415873527 0.5003515625 55.62584924697876 21400
0.6932617902755738 0.4992578125 56.15812635421753 21600
0.6931474640965462 0.5016015625 56.6744384765625 21800
0.6932120564579963 0.502890625 57.20032501220703 22000
0.6932112836837768 0.5006640625 57.72324848175049 22200
0.6931498408317566 0.505078125 58.24518370628357 22400
0.693168873488903 0.50484375 58.76518893241882 22600
0.6932273527979851 0.501484375 59.28370761871338 22800
0.6932057988643646 0.5009375 59.7978720664978 23000
0.6931599569320679 0.50375 60.32065939903259 23200
0.6932553595304489 0.49875 60.83901524543762 23400
0.6932296347618103 0.499765625 61.36556673049927 23600
0.6932200509309768 0.5025390625 61.88453412055969 23800
0.6931839206814766 0.50109375 62.408706188201904 24000
0.6932759466767311 0.4956640625 62.924338579177856 24200
0.6932195448875427 0.4998046875 63.44632649421692 24400
0.6931548717617989 0.50296875 63.966586112976074 24600
0.6932197639346123 0.49734375 64.48139834403992 24800
0.6931155091524124 0.5044921875 64.99427103996277 25000
0.693232626914978 0.50125 65.51256728172302 25200
0.6932661837339401 0.49890625 66.02837014198303 25400
0.6931243202090264 0.5049609375 66.5420413017273 25600
0.6932507392764091 0.50078125 67.05357527732849 25800
0.6932233032584191 0.501328125 67.57249879837036 26000
0.6931579786539078 0.5038671875 68.08982229232788 26200
0.6931805327534676 0.502734375 68.61080527305603 26400
0.6931947222352028 0.500546875 69.12676286697388 26600
0.6932328620553017 0.4980859375 69.62901878356934 26800
0.6932518303394317 0.498125 70.12824654579163 27000
0.693159898519516 0.50203125 70.63036727905273 27200
0.6932292294502258 0.4993359375 71.13333463668823 27400
0.6931980875134468 0.5008984375 71.63306069374084 27600
0.693182381093502 0.5019140625 72.13652729988098 27800
0.6931722426414489 0.5029296875 72.63106226921082 28000
0.6932087641954422 0.500078125 73.1274676322937 28200
0.6932360592484474 0.498046875 73.63250875473022 28400
0.6932102227210999 0.50140625 74.130366563797 28600
0.6932117846608162 0.5011328125 74.6362612247467 28800
0.6931945639848709 0.5026953125 75.1327543258667 29000
0.6932051274180412 0.50359375 75.63651990890503 29200
0.6932200253009796 0.4996484375 76.13894772529602 29400
0.6931315398216248 0.50625 76.64550399780273 29600
0.6932753282785415 0.500234375 77.14493107795715 29800
0.6932090526819229 0.500625 77.65079689025879 30000
0.6932119059562684 0.502421875 78.14804005622864 30200
0.6931966060400009 0.4987890625 78.64689064025879 30400
0.6931977435946465 0.500859375 79.14682245254517 30600
0.6933188113570213 0.4996484375 79.65831637382507 30800
0.6931737345457077 0.499375 80.16226887702942 31000
0.6932180881500244 0.4968359375 80.6580536365509 31200
0.6931078299880028 0.505625 81.16105818748474 31400
0.6931923788785934 0.4973046875 81.65941214561462 31600
0.6932086724042893 0.50078125 82.17033863067627 31800
0.69321044921875 0.4987109375 82.67107725143433 32000
0.6932155999541283 0.4980078125 83.1731026172638 32200
0.6932645469903946 0.4970703125 83.67050576210022 32400
0.6932076051831245 0.5001953125 84.17592668533325 32600
0.6931605273485184 0.4997265625 84.68550610542297 32800
0.6932518476247788 0.4991015625 85.18662643432617 33000
0.6932083976268768 0.4944140625 85.69260334968567 33200
0.693163492679596 0.50390625 86.18353986740112 33400
0.693213871717453 0.5003125 86.68910837173462 33600
0.693204205930233 0.4980078125 87.20469284057617 33800
0.6931939214468003 0.5029296875 87.70651435852051 34000
0.6932792282104492 0.498359375 88.21218299865723 34200
0.693194160759449 0.5034375 88.71921157836914 34400
0.6931672871112824 0.50375 89.22471833229065 34600
0.6932322809100151 0.497265625 89.72636675834656 34800
0.6932261580228806 0.494375 90.23539018630981 35000
0.6932067972421646 0.502109375 90.73657417297363 35200
0.6932188135385513 0.495234375 91.24574112892151 35400
0.6931714633107185 0.5017578125 91.75262880325317 35600
0.6932435765862465 0.4951953125 92.2507996559143 35800
0.6932090586423874 0.4969921875 92.75436043739319 36000
0.6932094526290894 0.502109375 93.25246024131775 36200
0.6931788763403892 0.5001953125 93.75931549072266 36400
0.6931737592816353 0.4996484375 94.25449633598328 36600
0.6932279682159423 0.5007421875 94.7595579624176 36800
0.6931895378232003 0.5016796875 95.25976967811584 37000
0.6932096043229103 0.4972265625 95.76585531234741 37200
0.6932198190689087 0.4980078125 96.26288557052612 37400
0.6931959545612335 0.5028515625 96.76639723777771 37600
0.6932169210910797 0.499609375 97.26763105392456 37800
0.6931538492441177 0.5033984375 97.76250171661377 38000
0.6932210817933082 0.49875 98.26139807701111 38200
0.6931884172558784 0.499296875 98.75979018211365 38400
0.6932067739963531 0.500078125 99.25822758674622 38600
0.6932142412662506 0.496640625 99.75552201271057 38800
0.6932051691412926 0.4975390625 100.25488901138306 39000
0.6932292830944061 0.4966015625 100.75648880004883 39200
0.6931687945127487 0.5049609375 101.25563526153564 39400
0.6931786566972733 0.4994921875 101.75334763526917 39600
0.6932630833983421 0.4944140625 102.24802827835083 39800
0.6932224440574646 0.4996875 102.9476249217987 40000


==> figures/dat/reverse_string-lscm-training.dat <==
loss accuracy time step
0.6933439373970032 0.5130208134651184 0.0 0
0.6072235000506043 0.642733807861805 0.3665623664855957 200
0.43157431790867123 0.7577492615580559 0.7403419017791748 400
0.34542277631811885 0.8113558840751648 1.124131202697754 600
0.2733151599861367 0.8544469791650772 1.4923591613769531 800
0.2684164192000651 0.8569365811347961 1.8777763843536377 1000
0.21440031796709264 0.8855434092879295 2.260037899017334 1200
0.22099410580365514 0.8814458960294723 2.649117946624756 1400
0.16697710399348872 0.9098758608102798 3.0116231441497803 1600
0.184063325775354 0.9004434710741043 3.4046809673309326 1800
0.17253695668647168 0.9075316524505616 3.7941384315490723 2000
0.17811609755924784 0.903256067931652 4.242308139801025 2200
0.13501265907761592 0.9279895153641701 4.62235689163208 2400
0.14571632077341065 0.9225110787153245 5.034339427947998 2600
0.14222054218624863 0.9234607681632042 5.43269681930542 2800
0.1258399077994315 0.9338243341445923 5.852411985397339 3000
0.1203702457886294 0.9375594952702522 6.249840021133423 3200
0.11981283714125908 0.9378165474534035 6.6385626792907715 3400
0.10589750998464666 0.9456917646527291 7.011124134063721 3600
0.1072684851368956 0.9458865368366242 7.416246175765991 3800
0.09499386411154262 0.9526450452208519 7.7957234382629395 4000
0.0901253181195716 0.9549174550175666 8.212528467178345 4200
0.09184489427714596 0.9548854181170463 8.62561845779419 4400
0.08503095293649757 0.9592708376049995 9.009994268417358 4600
0.08955875309184946 0.9579497021436691 9.392666101455688 4800
0.08577883990992262 0.9588048446178437 9.782035827636719 5000
0.07649955321192521 0.9640892145037651 10.18161129951477 5200
0.0872516360617604 0.9592006921768188 10.589707136154175 5400
0.0695463058778057 0.9676300510764122 10.96648359298706 5600
0.07399627806931292 0.96527199447155 11.339967250823975 5800
0.059421885229299816 0.9725332859158516 11.710126876831055 6000
0.07603540713812464 0.9653146547079087 12.093192100524902 6200
0.06648546240122954 0.9696488535404205 12.493719100952148 6400
0.06228118775727957 0.9714639815688133 12.862687587738037 6600
0.06544830567123824 0.9701057898998261 13.246224880218506 6800
0.052738505019168824 0.9762174415588379 13.62856125831604 7000
0.04600561509474787 0.9792166274785995 13.995266437530518 7200
0.07938981983178771 0.9663410699367523 14.377552270889282 7400
0.05032931019549124 0.977479062974453 14.74613070487976 7600
0.0474588793539894 0.9794715723395347 15.124914169311523 7800
0.03648415273149595 0.984000483751297 15.487189292907715 8000
0.0401343349377499 0.9822638848423958 15.865223407745361 8200
0.05523733165180026 0.9758637064695358 16.259877920150757 8400
0.038786643165040144 0.9840307596325875 16.65112853050232 8600
0.06381588260176628 0.9734717094898224 17.030920267105103 8800
0.038638844862984884 0.9841106921434403 17.424983739852905 9000
0.033787991701526604 0.986145384311676 17.820643424987793 9200
0.019351336823770496 0.9925527226924896 18.195183753967285 9400
0.03185503654167027 0.987309367954731 18.579087018966675 9600
0.036293362412894804 0.9852623826265335 18.95751404762268 9800
0.033014551109364805 0.9877684959769248 19.343980073928833 10000
0.021556378727140214 0.99185880869627 19.72809410095215 10200
0.015233965220123862 0.994426598250866 20.131975889205933 10400
0.037612685910896976 0.9853525680303573 20.525810480117798 10600
0.022535053012069435 0.9913733986020088 20.926477909088135 10800
0.014597147402273896 0.9948677480220794 21.320488929748535 11000
0.013203013928912006 0.9951850962638855 21.709889888763428 11200
0.01954514140482432 0.9924530050158501 22.11318588256836 11400
0.0332103632149845 0.9885164743661881 22.511212587356567 11600
0.011651131627255626 0.9958660855889321 22.891364574432373 11800
0.02428612294079752 0.9905987793207168 23.29257035255432 12000
0.010831640229095304 0.9963403576612473 23.68868660926819 12200
0.011262601367114211 0.9959356504678726 24.060765027999878 12400
0.007263691202793163 0.9977891287207603 24.480576515197754 12600
0.007531278201927174 0.9978217196464538 24.885384798049927 12800
0.0035681829094968355 0.9992813807725907 25.278756856918335 13000
0.0072640186697132325 0.9980456840991974 25.683691263198853 13200
0.036834467445378834 0.9880861386656761 26.096872091293335 13400
0.009113110841771209 0.9978904327750207 26.506317138671875 13600
0.0021680579986671678 0.9997342929244042 26.899004220962524 13800
0.001927121985918605 0.9998013162612915 27.305850744247437 14000
0.0015063313884630114 0.9998267459869384 27.705485820770264 14200
0.0010837708886779396 0.9999063622951507 28.094679355621338 14400
0.014721504594663037 0.9956229773163795 28.479620695114136 14600
0.014472564647907369 0.9948215535283089 28.857651472091675 14800
0.0025437708509354097 0.9996601697802544 29.253795623779297 15000
0.001350035898811166 0.9998822718858719 29.652369737625122 15200
0.0009126312707151207 0.9999549463391304 30.04614758491516 15400
0.0007676854611734729 0.9999694237112999 30.43420696258545 15600
0.0006210652351893486 0.9999832651019096 30.833394050598145 15800
0.0005268339122917354 0.9999793687462807 31.241796493530273 16000
0.0004480145078543885 0.9999909770488739 31.624367237091064 16200
0.00044811202118609115 0.9999890211224556 32.0238094329834 16400
0.010389020738016725 0.9971489369869232 32.41313314437866 16600
0.061905146406732656 0.9804372611641884 32.80723166465759 16800
0.00483130164819634 0.9989603933691978 33.2268180847168 17000
0.0014518300961257591 0.9999155148863792 33.59596848487854 17200
0.0010598504408849863 0.9999661093950272 33.990076541900635 17400
0.000673962966218653 0.9999802055954933 34.370707511901855 17600
0.0006276379551160005 0.9999898612499237 34.760300159454346 17800
0.0005537113422811046 0.9999786725640297 35.14864635467529 18000
0.00039001746850843234 0.9999971586465836 35.54902148246765 18200
0.0003163076531453868 0.9999964419007301 35.92212700843811 18400
0.0002882450218584154 0.9999919390678406 36.30016493797302 18600
0.00031761967920900246 0.9999935123324394 36.692710876464844 18800
0.0002129696022841898 0.9999952223896981 37.072453022003174 19000
0.0002174451246105491 0.9999989721179009 37.45543670654297 19200
0.000167005107646645 0.9999928256869316 37.816481828689575 19400
0.019169371653632722 0.9945985400676727 38.19874835014343 19600
0.027917398973285223 0.9902141258120537 38.58516502380371 19800
0.0034614707917993482 0.9991882693767548 39.16457557678223 20000
0.000869457271915266 0.9999627870321274 39.61136054992676 20200
0.0004887591762954458 0.9999827593564987 39.99249267578125 20400
0.0004086147501927329 0.9999934613704682 40.362351179122925 20600
0.00034065276594361647 0.9999955874681473 40.74227857589722 20800
0.00029512952945886183 0.9999962890148163 41.13412690162659 21000
0.00021490727535701027 0.9999966987967491 41.53424692153931 21200
0.00016161626536383977 0.9999977678060532 41.91749906539917 21400
0.0001510378261411205 1.0 42.29127311706543 21600
0.00013596918167134043 0.9999982246756554 42.688608169555664 21800
0.00012432709646917673 0.9999982246756554 43.11694812774658 22000
0.0005544327140053618 0.9998979470133782 43.51097869873047 22200
0.03665345699670428 0.9888053438067437 43.917383432388306 22400
0.0027147274506069863 0.9996009567379951 44.32519030570984 22600
0.0009284634932866353 0.9999136608839035 44.708245277404785 22800
0.00046036253362959913 0.9999898973107338 45.087117195129395 23000
0.0003921288590571592 0.9999950331449509 45.48278474807739 23200
0.00027657405737286923 0.9999978888034821 45.87572932243347 23400
0.00023292345272739822 0.9999964073300361 46.270060777664185 23600
0.00017690482581155464 1.0 46.66903209686279 23800
0.00015993053195877848 0.9999974694848061 47.09797143936157 24000
0.00011180497570919989 0.999998944401741 47.471266984939575 24200
0.00012197507587898393 0.9999985533952713 47.87424063682556 24400
9.05714233378685e-05 1.0 48.256826400756836 24600
7.469102171773656e-05 1.0 48.63150668144226 24800
7.742169521804065e-05 1.0 49.043541431427 25000
6.687579953371437e-05 0.9999987396597863 49.438400983810425 25200
5.856582712810088e-05 1.0 49.830835580825806 25400
5.481400615456433e-05 1.0 50.21518158912659 25600
4.372575336651696e-05 1.0 50.62070870399475 25800
4.7950263010063666e-05 1.0 51.047274589538574 26000
3.801481204912527e-05 1.0 51.43347096443176 26200
3.132534938565801e-05 1.0 51.81067371368408 26400
2.847957130047707e-05 1.0 52.20520281791687 26600
0.045792785069444196 0.9874053755402565 52.58952593803406 26800
0.006122115401375616 0.9981955373287201 52.96871781349182 27000
0.0009176141118983328 0.9999522534012795 53.3527672290802 27200
0.0005378159774555957 0.9999792408943177 53.75855851173401 27400
0.0003579860755440745 0.9999884775280953 54.15114617347717 27600
0.0003061631621550731 0.9999967724084854 54.58179020881653 27800
0.000201904811883038 0.9999970903992653 54.95772886276245 28000
0.0001543323926160678 0.9999988511204719 55.330504179000854 28200
0.00013253075273266467 1.0 55.72272443771362 28400
0.0001172323744221071 1.0 56.1074161529541 28600
0.000116019569557686 0.999997859299183 56.497122049331665 28800
7.89093882680092e-05 1.0 56.88301181793213 29000
8.156692896100992e-05 0.9999988839030266 57.272035360336304 29200
6.799256720395164e-05 1.0 57.65592694282532 29400
6.035884415918957e-05 1.0 58.0493860244751 29600
4.949436607613933e-05 1.0 58.42482113838196 29800
4.912484156896824e-05 1.0 58.831669092178345 30000
3.917382503685119e-05 1.0 59.236066818237305 30200
3.747307818224854e-05 1.0 59.61550807952881 30400
3.49995490649313e-05 0.9999990233778954 59.99586629867554 30600
0.03253996205356014 0.9905881780385971 60.39268684387207 30800
0.005451746325390872 0.99859836935997 60.78469228744507 31000
0.0006169343023536555 0.9999731737375259 61.16833019256592 31200
0.0003729287856593544 1.0 61.57831621170044 31400
0.0003060144986481106 0.9999974891543388 61.971635818481445 31600
0.0002464011963697743 0.9999963289499283 62.37363147735596 31800
0.00017677858165704663 0.9999962598085403 62.766141176223755 32000
0.0001224295912613016 1.0 63.17684054374695 32200
0.00010206016048591948 1.0 63.55955100059509 32400
9.444911164536052e-05 1.0 63.95569705963135 32600
0.00010178850873593604 0.9999989721179009 64.36897659301758 32800
7.726508989236436e-05 1.0 64.74655437469482 33000
6.722197149905184e-05 0.9999986529350281 65.13519501686096 33200
4.4059120326007675e-05 1.0 65.54115700721741 33400
5.08925838537877e-05 1.0 65.94942951202393 33600
5.2558309685775126e-05 1.0 66.36435437202454 33800
3.7373184254363424e-05 1.0 66.77351808547974 34000
2.8095242837808955e-05 1.0 67.16933059692383 34200
3.766161847051919e-05 1.0 67.59629845619202 34400
3.0335480912357937e-05 1.0 68.0115475654602 34600
2.550592765572901e-05 1.0 68.3961706161499 34800
2.4129262646512827e-05 1.0 68.80779361724854 35000
2.2646688743273026e-05 1.0 69.20737409591675 35200
2.053440653337457e-05 1.0 69.61705279350281 35400
0.022492509529726482 0.9938869589567184 70.009117603302 35600
0.003278152968936041 0.999051274061203 70.39861226081848 35800
0.0003876889984744025 0.9999893173575402 70.80333352088928 36000
0.00017969045091902557 0.9999951723217965 71.18670320510864 36200
0.00019238369165087477 0.99999754935503 71.5926160812378 36400
0.0001351985554749646 0.9999978822469712 71.97270941734314 36600
0.00012628144974954124 0.999998779296875 72.37922263145447 36800
7.627874362661657e-05 1.0 72.76521182060242 37000
8.358506250939257e-05 0.999998779296875 73.2087790966034 37200
5.873620171441552e-05 1.0 73.59914326667786 37400
5.4871769421538374e-05 1.0 73.99710083007812 37600
4.5838207493602565e-05 1.0 74.38650608062744 37800
4.329029980551624e-05 1.0 74.76513195037842 38000
3.1634286104758045e-05 1.0 75.1302433013916 38200
2.9795616781065347e-05 1.0 75.50245642662048 38400
2.8357697438607944e-05 1.0 75.87343096733093 38600
2.6325362386820926e-05 1.0 76.25387144088745 38800
0.00662691419999347 0.9982247188687324 76.64561176300049 39000
0.011581039167944222 0.9965624243021012 77.03594827651978 39200
0.00035055595618944 0.999981937110424 77.42412519454956 39400
0.0001999519652015458 0.9999928185343743 77.831711769104 39600
0.00012442115052640367 1.0 78.19663667678833 39800
0.00010744976359661763 0.9999989983439446 78.76026248931885 40000


==> figures/dat/reverse_string-lscm-viz.dat <==
x y c
-35.80568 0.03697419 100.0
-30.537868 -1.7470527 100.0
-8.017821 -28.520287 100.0
-18.794056 -16.779285 100.0
-4.135201 -23.72738 100.0
-26.642513 -5.8599906 100.0
-29.067936 -7.197575 100.0
-3.2379084 -27.334747 100.0
-33.927784 -1.2454047 100.0
-28.021605 -5.870803 100.0
-5.0125 -28.80522 100.0
-3.8703918 -29.997223 100.0
-5.99534 -27.662506 100.0
-24.065897 -13.583958 100.0
-24.230675 -9.358821 100.0
-4.625358 -28.864128 100.0
-6.060856 -29.524576 100.0
-4.071101 -30.558964 100.0
-9.759004 -27.0924 100.0
-10.909424 -25.182188 100.0
-28.393663 -4.393972 100.0
-30.701012 -4.225018 100.0
-27.84195 -3.2491608 100.0
-29.151995 -6.6576257 100.0
-11.464587 -25.642124 100.0
-5.2485886 -29.511509 100.0
-11.409885 -26.04819 100.0
-26.71491 -2.4494476 100.0
-4.359008 -29.480295 100.0
-5.4854403 -29.025887 100.0
-29.580156 -5.0356646 100.0
-31.4899 -1.7449402 100.0
-25.36276 -12.751251 200.0
-8.896661 -29.531298 200.0
-27.923532 -11.469805 200.0
-8.2484045 -32.246037 200.0
-29.837198 -7.763852 200.0
-8.225714 -32.19572 200.0
-6.5665727 -32.830677 200.0
-28.787764 -12.0942745 200.0
-10.196575 -28.64985 200.0
-29.19284 -10.615936 200.0
-7.541767 -32.083733 200.0
-3.7289023 -32.88487 200.0
-10.712778 -27.445478 200.0
-12.83739 -26.035799 200.0
-28.489775 -6.1703105 200.0
-5.6014357 -34.294895 200.0
-10.133496 -29.670921 200.0
-9.764139 -31.4071 200.0
-7.1441374 -34.220806 200.0
-24.075558 -15.020248 200.0
-30.09061 -7.72119 200.0
-8.998692 -28.978745 200.0
-7.5314646 -34.169758 200.0
-8.022008 -29.557138 200.0
-11.034554 -26.80349 200.0
-9.292378 -33.629833 200.0
-6.7781954 -33.37197 200.0
-8.619052 -31.468058 200.0
-27.811615 -8.718962 200.0
-9.717774 -32.05001 200.0
-28.155813 -10.340885 200.0
-5.8349795 -34.70038 200.0
-4.144155 -30.349277 300.0
-25.664278 -8.625575 300.0
-4.526571 -29.173178 300.0
-3.872511 -34.544125 300.0
-8.212776 -25.30413 300.0
-26.12004 -8.399765 300.0
-8.436584 -25.979284 300.0
-28.16108 -8.3314495 300.0
-5.0736485 -28.148993 300.0
-28.014103 -8.915055 300.0
-3.8212702 -29.272264 300.0
-6.4375744 -27.128204 300.0
-25.218107 -8.613364 300.0
-24.782429 -8.309879 300.0
-5.063172 -29.273632 300.0
-5.1765623 -28.866335 300.0
-6.229347 -27.483732 300.0
-3.3135004 -34.461155 300.0
-25.345108 -8.395912 300.0
-6.279937 -26.48404 300.0
-4.74765 -27.35804 300.0
-28.20469 -7.509971 300.0
-25.144327 -8.311615 300.0
-4.124037 -32.6538 300.0
-25.259987 -9.906927 300.0
-2.0851862 -30.68785 300.0
-29.59935 -7.1182146 300.0
-4.061205 -29.866919 300.0
-6.247887 -27.06383 300.0
-26.080807 -8.06069 300.0
-27.981926 -8.96549 300.0
-5.1401234 -28.004416 300.0
-10.625819 -24.416876 400.0
-9.338189 -22.983791 400.0
-29.441498 -3.2706776 400.0
-29.77663 -2.8633928 400.0
-6.805541 -27.448048 400.0
-6.741744 -29.63264 400.0
-7.3641615 -28.67239 400.0
-4.8240433 -29.652735 400.0
-30.52805 -3.5646722 400.0
-27.714682 -6.316428 400.0
-29.757927 -3.0419025 400.0
-3.3761349 -28.919952 400.0
-7.4331055 -26.44122 400.0
-3.9357631 -27.17046 400.0
-6.8254104 -27.554735 400.0
-27.72736 -5.8560133 400.0
-30.58246 -2.543955 400.0
-5.4218073 -28.132671 400.0
-6.9143806 -27.214842 400.0
-8.488806 -26.105463 400.0
-30.596977 -2.2042027 400.0
-30.481234 -4.9073153 400.0
-10.123615 -26.042715 400.0
-5.696544 -29.073275 400.0
-7.089588 -29.121664 400.0
-6.7013307 -27.623495 400.0
-5.2995596 -27.896347 400.0
-4.822131 -30.992638 400.0
-6.7930994 -29.85306 400.0
-6.6740637 -27.3863 400.0
-7.261961 -26.72794 400.0
-4.2781944 -30.839865 400.0
-4.622567 -29.448458 500.0
-4.695878 -29.892687 500.0
-4.224471 -29.879555 500.0
-4.2220488 -29.866241 500.0
-4.4089537 -29.82364 500.0
-4.0587606 -29.870089 500.0
-4.6272964 -29.827692 500.0
-4.395879 -29.727598 500.0
-4.526935 -29.79669 500.0
-5.31106 -29.221294 500.0
-4.60714 -29.828918 500.0
-5.2043037 -29.75261 500.0
-4.6995807 -29.787323 500.0
-5.6751003 -29.115276 500.0
-3.875554 -30.27341 500.0
-4.6810174 -31.718401 500.0
-4.4836774 -29.681772 500.0
-4.2179203 -29.65115 500.0
-4.6182485 -30.012177 500.0
-4.139403 -30.048935 500.0
-5.4448347 -28.015007 500.0
-4.0464993 -30.142506 500.0
-3.8214512 -29.929907 500.0
-4.6488385 -29.421938 500.0
-5.5580645 -29.24432 500.0
-4.0488157 -30.081762 500.0
-4.639418 -29.501532 500.0
-4.103649 -29.758154 500.0
-4.159239 -30.282679 500.0
-5.1780167 -29.664686 500.0
-4.7778883 -29.6358 500.0
-4.291296 -29.943506 500.0


==> figures/dat/reverse_string-lstm-training.dat <==
loss accuracy time step
0.6929823756217957 0.5112847089767456 0.0 0
0.6455769030749798 0.6273770430684089 0.5756556987762451 200
0.5418584188818931 0.708169555068016 1.2437410354614258 400
0.4003169034048915 0.7811707764863968 1.9358494281768799 600
0.2823764388426207 0.8427792534232139 2.586846113204956 800
0.22649682297895196 0.8730207785964013 3.27927565574646 1000
0.17001000353047857 0.907606624364853 3.9624931812286377 1200
0.15634829453279964 0.9180219954252243 4.676362752914429 1400
0.12126382764006849 0.9373608031868934 5.317864179611206 1600
0.13544036616614905 0.9313651546835899 6.04097318649292 1800
0.10706944076504442 0.9465463775396347 6.74581241607666 2000
0.10870000860202708 0.9461647063493729 7.479660272598267 2200
0.08344596293958602 0.9597432014346122 8.145886898040771 2400
0.0871096472973295 0.9581646317243576 8.856877088546753 2600
0.0843505532798008 0.96001838773489 9.581087589263916 2800
0.08882851007394493 0.9585630920529365 10.2862548828125 3000
0.07268658470638911 0.9656097954511642 10.985726118087769 3200
0.0669409300708503 0.969235435128212 11.68729019165039 3400
0.06633564923584345 0.9716084212064743 12.347347259521484 3600
0.06355453428739566 0.970877789258957 13.052688837051392 3800
0.05309041952386906 0.976987589597702 13.72366714477539 4000
0.044467995198065186 0.9803149321675301 14.419706583023071 4200
0.07595478330797051 0.967868236899376 15.111149311065674 4400
0.04816935092116182 0.978138878941536 15.807960033416748 4600
0.05261100388968771 0.9770601239800453 16.51209259033203 4800
0.044141992481818305 0.9805234465003013 17.208693504333496 5000
0.048681836561809175 0.9783939373493195 17.900813579559326 5200
0.05333985460703843 0.9774028426408767 18.61322546005249 5400
0.05073883875396859 0.9794540983438492 19.302100896835327 5600
0.04399021264554904 0.981491921544075 19.996586561203003 5800
0.03410480781141814 0.9856436544656754 20.663879871368408 6000
0.03962885675322468 0.9834536623954773 21.38528275489807 6200
0.045650863742630464 0.9808205488324165 22.13849687576294 6400
0.041829161800160365 0.9825622835755348 22.811657667160034 6600
0.03930795144045987 0.9832874047756195 23.52836847305298 6800
0.036568076685871344 0.9854381269216538 24.231500148773193 7000
0.04590238733497245 0.9817821529507637 24.898927450180054 7200
0.037860784998265444 0.9841426542401314 25.60684561729431 7400
0.01768442380664055 0.9927348548173904 26.283788919448853 7600
0.03853137493326358 0.984522902071476 26.99268078804016 7800
0.04439003306950326 0.9819532635807992 27.647648096084595 8000
0.028373195843596478 0.9882350200414658 28.357537984848022 8200
0.03407130449446413 0.9864019712805748 29.109400272369385 8400
0.03989874817398231 0.9844937533140182 29.847798585891724 8600
0.020577362943404297 0.9917573443055153 30.522817850112915 8800
0.027530658438481622 0.9894434058666229 31.226377964019775 9000
0.03158402345390641 0.9877876868844032 31.94871997833252 9200
0.02227059279975947 0.9916952049732208 32.59458565711975 9400
0.022168293327849822 0.9913407897949219 33.27704977989197 9600
0.024757457832911313 0.9908072519302368 33.954107999801636 9800
0.02074870396127153 0.9919765532016754 34.652299880981445 10000
0.02191882890097986 0.9914761939644814 35.35531997680664 10200
0.0314388884552136 0.988325428366661 36.02439856529236 10400
0.028249844233359907 0.9891186234354973 36.71400284767151 10600
0.023272268579785305 0.9909578117728234 37.436750173568726 10800
0.028749972995756254 0.9891333368420601 38.14300322532654 11000
0.025202405038326107 0.9905169102549553 38.82834339141846 11200
0.022221706793570776 0.9918423119187355 39.51864576339722 11400
0.021544791356063797 0.9917571991682053 40.219027519226074 11600
0.02274099354301143 0.9914400231838226 40.89718008041382 11800
0.015365913788054969 0.9943300151824951 41.625285625457764 12000
0.020837389437620004 0.9921505135297776 42.34669804573059 12200
0.021503888608012858 0.9926053911447525 42.99137258529663 12400
0.022369903403778153 0.991433282494545 43.71781516075134 12600
0.026231689576443385 0.9903392824530601 44.45878720283508 12800
0.016265454731710635 0.9940711906552315 45.17396378517151 13000
0.013317659138056114 0.9951994723081589 45.91413760185242 13200
0.014714816537161824 0.9944789925217629 46.642719984054565 13400
0.013215187772102581 0.9950989702343941 47.34444069862366 13600
0.008007026418363239 0.9970984587073326 48.03558135032654 13800
0.023999743257072624 0.9907053029537201 48.764495849609375 14000
0.018674283194159216 0.9930709812045098 49.467952251434326 14200
0.013525622067809308 0.9949284452199936 50.15980076789856 14400
0.01624953012699734 0.9939912036061287 50.83950424194336 14600
0.018805187693851623 0.9926930963993073 51.515767097473145 14800
0.010421474890908939 0.9963425382971763 52.25491738319397 15000
0.024134818582842853 0.9910009568929672 52.952794551849365 15200
0.02358886554887249 0.9912897315621376 53.64128613471985 15400
0.011513004330254262 0.995655971467495 54.33270621299744 15600
0.018312044557342234 0.9932489094138145 55.02026104927063 15800
0.009456919805634243 0.9968753349781037 55.694758892059326 16000
0.017887139611475505 0.9935832333564758 56.37270760536194 16200
0.015035678711783476 0.9946576315164566 57.125954151153564 16400
0.014346267993373659 0.9948968178033829 57.8454384803772 16600
0.012761151012282425 0.9953564947843552 58.535194873809814 16800
0.01249795641365381 0.9954519176483154 59.236629247665405 17000
0.015607039510268806 0.9950590261816978 59.90988326072693 17200
0.011987262060652029 0.9957775908708573 60.62323355674744 17400
0.014514157476123729 0.9946775680780411 61.29233717918396 17600
0.011980727819718595 0.9955674594640732 62.0004940032959 17800
0.003148938455988173 0.9989450389146804 62.69529891014099 18000
0.011080722610186057 0.9960249799489975 63.397414684295654 18200
0.01611445807326618 0.9945112463831901 64.05626130104065 18400
0.012661792855342356 0.9955057260394097 64.73001456260681 18600
0.009532520496481994 0.996695699095726 65.45036292076111 18800
0.017781379674934216 0.993611418902874 66.13381218910217 19000
0.027222170181166804 0.9898900160193443 66.82939863204956 19200
0.00302234123236758 0.9989637663960457 67.47830009460449 19400
0.009226232927971978 0.9967567372322083 68.18436741828918 19600
0.017453371049300587 0.9941828918457031 68.85611009597778 19800
0.01319065062602931 0.9954981026053429 69.76816821098328 20000
0.006972657280998646 0.9975432813167572 70.48889493942261 20200
0.01075376345609584 0.996237253844738 71.17375612258911 20400
0.014857363618571071 0.9947633823752403 71.85297393798828 20600
0.0041527912766378 0.998689450621605 72.55696201324463 20800
0.007886996707634352 0.9972051069140434 73.3026852607727 21000
0.0203304040065359 0.9923700866103172 74.04318451881409 21200
0.022943577056321374 0.9919797813892365 74.74346137046814 21400
0.005139040378408026 0.9982197111845017 75.43129992485046 21600
0.028939891235199865 0.9895464584231377 76.13675379753113 21800
0.005126827716412663 0.9982239380478859 76.82514667510986 22000
0.0046388767545590785 0.998528462946415 77.53709769248962 22200
0.01559229047052213 0.9943904727697372 78.24818086624146 22400
0.004392720235036904 0.9984822282195092 78.97399854660034 22600
0.00854884416200548 0.9970871090888977 79.66137170791626 22800
0.007319708372072 0.9975681900978088 80.3464457988739 23000
0.00860881423711362 0.9970009049773216 81.07985997200012 23200
0.01434270055428442 0.9949354505538941 81.81421566009521 23400
0.004801479649670455 0.9983930167555809 82.55301523208618 23600
0.00366118570858589 0.9988085794448852 83.26017594337463 23800
0.008778371260723361 0.9970557281374931 83.9839243888855 24000
0.004939310492475215 0.9982971656322479 84.65204095840454 24200
0.01473090546388903 0.9948948964476585 85.36661696434021 24400
0.0051778126261297075 0.9982289269566536 86.05492758750916 24600
0.004459012306169825 0.9985124322772027 86.72797012329102 24800
0.004078736577121163 0.9985330322384834 87.42195796966553 25000
0.003788163176859598 0.9987084749341011 88.13662075996399 25200
0.007604257390173643 0.9972941562533378 88.82629084587097 25400
0.0203076487966473 0.9926990306377411 89.52029728889465 25600
0.0037613626983352333 0.9987434229254722 90.2101731300354 25800
0.013833298242577712 0.995379096865654 90.93170928955078 26000
0.02424311536347659 0.9917538374662399 91.62583661079407 26200
0.001964879829038182 0.9993833443522453 92.29646897315979 26400
0.007283246956342282 0.9974457231163979 92.98862624168396 26600
0.004307337974585153 0.9984911081194877 93.68042016029358 26800
0.012933295991401791 0.9952871727943421 94.34495401382446 27000
0.011668083980621304 0.995758064687252 95.03845858573914 27200
0.0025313697819910885 0.9991872814297676 95.7613434791565 27400
0.0032355096905098434 0.9988964921236039 96.45172691345215 27600
0.010560662193784083 0.9963025087118149 97.20923614501953 27800
0.0011955326157431045 0.9996391108632088 97.87486934661865 28000
0.0004277497345310621 0.9998901617527008 98.53872895240784 28200
0.02139347329905149 0.9920182898640633 99.2231993675232 28400
0.004904943870772058 0.9982696303725243 99.92820191383362 28600
0.0012246588296784466 0.9996347519755363 100.64642310142517 28800
0.006467626030819247 0.9979204174876213 101.31977200508118 29000
0.003803062058514115 0.9987298038601875 102.03041553497314 29200
0.022628626750627063 0.9923859161138534 102.72170114517212 29400
0.00777641585655374 0.9973075193166733 103.43773484230042 29600
0.0067532165916736634 0.9975382649898529 104.0935640335083 29800
0.008505807530934818 0.9971001413464546 104.7903323173523 30000
0.004484492310677979 0.9982980510592461 105.45865869522095 30200
0.0016656570417467264 0.9994965055584908 106.12993001937866 30400
0.007746170020957379 0.9974147501587868 106.79988932609558 30600
0.018690663786910592 0.993321743607521 107.51183652877808 30800
0.008420320924960834 0.9971662715077401 108.2207522392273 31000
0.002326361773507415 0.999223712682724 108.9022433757782 31200
0.008192199281020295 0.9971659758687019 109.60349631309509 31400
0.004848137551837226 0.998358137011528 110.30729913711548 31600
0.0021851592347752555 0.9993164899945259 111.03174185752869 31800
0.00042202071462952515 0.9998827677965164 111.70007824897766 32000
0.0025613468537426342 0.9991591060161591 112.38680481910706 32200
0.0036062278173494633 0.9987694579362869 113.05816745758057 32400
0.009960039915731612 0.9963373804092407 113.75673294067383 32600
0.011019241216831687 0.9961674267053604 114.50620222091675 32800
0.012538259769419255 0.9954359167814255 115.20010137557983 33000
0.0013682493106307446 0.9995737570524216 115.91126561164856 33200
0.007016914767930303 0.9974649751186371 116.56088423728943 33400
0.0007338918273330819 0.9998041224479676 117.26501655578613 33600
0.008093623677762025 0.9971894496679305 118.01761841773987 33800
0.003768602860920964 0.9987147766351699 118.73047494888306 34000
0.0018979194413850564 0.9993672958016395 119.41529178619385 34200
0.006042716978813587 0.9980466550588608 120.17349433898926 34400
0.008084318301828262 0.9972049850225448 120.91644263267517 34600
0.0011376831170309743 0.9996511387825012 121.61951398849487 34800
0.003302282321136545 0.9988843801617623 122.36610007286072 35000
0.010537511556303798 0.9965235403180123 123.0802845954895 35200
0.0009831429710334305 0.9997156408429145 123.84857082366943 35400
0.0032433757033891197 0.9989024138450623 124.56681060791016 35600
0.001334621882981537 0.9995587506890297 125.24585795402527 35800
0.013169370541234002 0.9952747851610184 125.95527839660645 36000
0.0008392228545096714 0.9997581958770752 126.61604762077332 36200
0.006082439299905218 0.997911990582943 127.34308457374573 36400
0.007462853783144965 0.9975278753042222 128.013911485672 36600
0.004349454559780952 0.9985984879732132 128.7678632736206 36800
0.01559133456837344 0.9942421019077301 129.4640576839447 37000
0.005058690530586318 0.9982650882005691 130.2301254272461 37200
0.015606846366833906 0.9945880606770515 130.92294788360596 37400
0.007302306762455828 0.9975927087664604 131.63538026809692 37600
0.0011475294293347815 0.9996612396836281 132.33145403862 37800
0.00030135508972989556 0.9999284330010414 133.0272786617279 38000
0.0009762296889380195 0.9997251752018929 133.68483924865723 38200
0.010900354177002781 0.996362022459507 134.36132144927979 38400
0.001247786329479368 0.9996006727218628 135.03480553627014 38600
0.007849884951090189 0.9973004040122032 135.73626685142517 38800
0.0013242075071752879 0.9995795816183091 136.4502203464508 39000
0.01076713807357919 0.9962331277132034 137.1669361591339 39200
0.0011820777311174879 0.9996139430999755 137.84265327453613 39400
0.0013943170257152814 0.9995440343022346 138.54080891609192 39600
0.0008919379733106325 0.9997242292761803 139.19111585617065 39800
0.005818486615065694 0.9981087985634803 140.05985689163208 40000


==> figures/dat/reverse_string-transformer_encoder-training.dat <==
loss accuracy time step
0.7165244817733765 0.5095486044883728 0.0 0
0.6970028452575207 0.531182256937027 0.6827418804168701 200
0.6211706009731279 0.6175943329930306 1.4782602787017822 400
0.6329307474539383 0.6129990121722222 2.2814862728118896 600
0.62081419066526 0.61924761146307 3.0734033584594727 800
0.6294937510762247 0.6144549483060837 3.8761868476867676 1000
0.624465839813347 0.6167681950330735 4.687930345535278 1200
0.6202989273537242 0.617419280409813 5.502919435501099 1400
0.6146341263854993 0.6279236558079719 6.293293714523315 1600
0.6322752340103034 0.6167871698737144 7.114302635192871 1800
0.6000169361269218 0.6427164348959923 7.935129404067993 2000
0.5979244168463629 0.6453911682963371 8.765829086303711 2200
0.568660651941027 0.6698504662513733 9.582429885864258 2400
0.5602580995419703 0.6737728813290595 10.40535569190979 2600
0.5583843367795635 0.6741159328818321 11.229659080505371 2800
0.5632517822625231 0.6767805233597756 12.056625604629517 3000
0.5417940059659304 0.6893937930464744 12.87235713005066 3200
0.5300783629130456 0.6970540943741799 13.695222854614258 3400
0.5041161984315841 0.7175331464409829 14.503093242645264 3600
0.5149696534188115 0.7122444915771484 15.32863974571228 3800
0.5056737241156225 0.7219121298193931 16.14014959335327 4000
0.49741867593780625 0.7244283413887024 16.960444688796997 4200
0.47492911303212165 0.7379581168293953 17.78309202194214 4400
0.47561843729694375 0.7401200690865517 18.60807967185974 4600
0.4600232604832854 0.748180587887764 19.434759616851807 4800
0.4467776774182857 0.7579496055841446 20.254634857177734 5000
0.4507138812528865 0.7570800599455834 21.079403400421143 5200
0.44126550661691 0.7645564106106758 21.906813383102417 5400
0.4207739158030017 0.7742847740650177 22.729450941085815 5600
0.4082265385169012 0.7827654492855072 23.548213005065918 5800
0.38739012607285983 0.7964350011944771 24.369646310806274 6000
0.40157707380407376 0.7887051865458489 25.196518659591675 6200
0.4102431503124535 0.7837537878751755 26.03134846687317 6400
0.36243068530457095 0.8131979599595069 26.844993114471436 6600
0.374844294267823 0.8055303099751473 27.676884412765503 6800
0.34988124025490835 0.8209875646233559 28.50484347343445 7000
0.32667437412106665 0.833036003112793 29.32514977455139 7200
0.3322833409205487 0.8299624422192573 30.154282808303833 7400
0.2962359942519106 0.8518182611465455 30.971000909805298 7600
0.3085818174880842 0.843393143415451 31.7983500957489 7800
0.27562608763284513 0.8633441925048828 32.60733652114868 8000
0.28580460822355236 0.8584148293733597 33.43444776535034 8200
0.3228047609850182 0.8390750852227211 34.27409362792969 8400
0.2947271496111352 0.8521553191542626 35.114909648895264 8600
0.2643034373519185 0.8698653092980385 35.93540716171265 8800
0.25562898721371313 0.8751104837656021 36.76366853713989 9000
0.2724185851951188 0.8656103339791298 37.596319913864136 9200
0.22268692783269217 0.8924865072965622 38.41215205192566 9400
0.23868087897266377 0.8852661663293838 39.23732256889343 9600
0.23874331599283324 0.8845450833439827 40.05586528778076 9800
0.22403157956367067 0.8913180121779442 40.88606548309326 10000
0.23079402663875953 0.8880824109911919 41.714165687561035 10200
0.21817270153165735 0.8952566358447075 42.53207993507385 10400
0.2133019791291008 0.8975187292695046 43.353315353393555 10600
0.2167133395280689 0.8980211332440377 44.18661046028137 10800
0.22085795719438464 0.8936696955561638 45.01288390159607 11000
0.19996062249294483 0.905640290081501 45.83263039588928 11200
0.19422027611755766 0.9087274280190468 46.65283441543579 11400
0.21641807385836728 0.896178956925869 47.47540855407715 11600
0.22232965906412575 0.8972053411602974 48.26531457901001 11800
0.20422733267885632 0.9049714186787605 49.04553198814392 12000
0.20796945131922256 0.9038137483596802 49.82230520248413 12200
0.19751898492919281 0.9082384335994721 50.58364486694336 12400
0.19893291639942617 0.9058056318759918 51.33897590637207 12600
0.23735879070089141 0.8882232969999313 52.10146975517273 12800
0.18667821817663935 0.9135543751716614 52.85916090011597 13000
0.18800294154672884 0.9131151553988457 53.622554779052734 13200
0.17218990562163528 0.9208698067069053 54.389336585998535 13400
0.16743549526450807 0.9242701718211174 55.138264894485474 13600
0.16318320274731377 0.9269258913397789 55.888591051101685 13800
0.18770753910386703 0.9122412601113319 56.640357971191406 14000
0.16918482966833837 0.9221261692047119 57.37130403518677 14200
0.172130657470625 0.9218395546078682 58.11507225036621 14400
0.18115818244077672 0.9151819127798081 58.867817878723145 14600
0.17118431963972397 0.9216073787212372 59.6191565990448 14800
0.17826983188351733 0.9185321009159089 60.38347005844116 15000
0.15661129103602434 0.9281617736816407 61.1390483379364 15200
0.1759424824576854 0.9224209582805634 61.891342639923096 15400
0.15394375695905183 0.9307948091626167 62.646018266677856 15600
0.15712899736292457 0.9289201354980469 63.40193557739258 15800
0.14952156683095383 0.9345918175578117 64.13485336303711 16000
0.13580600642868376 0.9391562393307686 64.87705516815186 16200
0.1486408846553968 0.93432283192873 65.63352394104004 16400
0.15202568781169248 0.9316577860713005 66.39044237136841 16600
0.15695751914943684 0.9292775243520737 67.1409044265747 16800
0.14357745029690705 0.9378242075443268 67.90035319328308 17000
0.13286531921163258 0.9421248024702072 68.64991283416748 17200
0.15663543045011466 0.9309363055229187 69.39365720748901 17400
0.1237724407226051 0.9462262657284737 70.1302580833435 17600
0.1307224321857575 0.9428507822751999 70.88288879394531 17800
0.13604717763453664 0.9412310883402825 71.6301691532135 18000
0.1721634510927106 0.9222811153531074 72.38007831573486 18200
0.13842439457235742 0.9403215476870537 73.12140560150146 18400
0.13303383948659758 0.9429431617259979 73.86273837089539 18600
0.14695853662033187 0.9366627463698387 74.61133217811584 18800
0.10913901262669241 0.9539405724406242 75.34094023704529 19000
0.1435078259011425 0.9369979086518287 76.08608150482178 19200
0.11096115522144828 0.9519526824355126 76.8246443271637 19400
0.131839524611496 0.9426203599572182 77.58464550971985 19600
0.12791507547797665 0.9447501516342163 78.3313775062561 19800
0.11937955532666819 0.949052717089653 79.2826817035675 20000
0.12668082796655653 0.9454530912637711 80.10644602775574 20200
0.11791329434141516 0.9493549200892448 80.9110836982727 20400
0.10925383851506922 0.9544640803337097 81.71398210525513 20600
0.12156757980388648 0.9476819336414337 82.52689170837402 20800
0.11062992267005028 0.9543666645884514 83.34757089614868 21000
0.13350043459497102 0.9433888563513756 84.17812204360962 21200
0.1135474344405884 0.9529351583123207 84.99459981918335 21400
0.09937482473353157 0.95869373857975 85.80750823020935 21600
0.12280256334008299 0.9472278010845184 86.62431216239929 21800
0.08571961198285863 0.9645610478520393 87.44098424911499 22000
0.12536905541397572 0.9474872374534606 88.2629144191742 22200
0.12252709205873544 0.9483398059010506 89.08615779876709 22400
0.12510704571879613 0.9465909108519555 89.9132752418518 22600
0.10979614781794225 0.9539573410153389 90.72564220428467 22800
0.100701481236174 0.9584793928265571 91.53341579437256 23000
0.12867479890839603 0.9463684779405593 92.3580629825592 23200
0.09813768029831409 0.9606894811987877 93.18325996398926 23400
0.10270691136887762 0.9583101430535317 94.0197925567627 23600
0.15814859949932725 0.9324014154076576 94.84387493133545 23800
0.11633758430845774 0.951367329955101 95.68107461929321 24000
0.0740801033020034 0.9704997569322587 96.49775218963623 24200
0.11938264959690059 0.9506152856349945 97.32316207885742 24400
0.09491017180211202 0.9601439827680588 98.15400314331055 24600
0.08327140181940194 0.9668878036737442 98.9749755859375 24800
0.08746262471915543 0.9646975007653237 99.79391407966614 25000
0.1066885340067165 0.9569569647312164 100.58964657783508 25200
0.11101358594132762 0.9532558783888817 101.36103868484497 25400
0.11724277822104341 0.9520564961433411 102.13227152824402 25600
0.10950249169232848 0.955441572368145 102.87964344024658 25800
0.10281901807829855 0.9584068977832794 103.64473867416382 26000
0.15377483526594005 0.9368509811162948 104.40160489082336 26200
0.09363316798378946 0.9609046351909637 105.15376114845276 26400
0.07824815898988163 0.9688318741321563 105.91019296646118 26600
0.09048852047006221 0.9641474336385727 106.66884136199951 26800
0.11087878204518348 0.9538450345396996 107.41585803031921 27000
0.08460119621966442 0.9656939175724983 108.16554760932922 27200
0.13723094492190285 0.9439413926005363 108.92045164108276 27400
0.07743718727200757 0.9691001206636429 109.66840052604675 27600
0.11197354322257524 0.9552804914116859 110.4310028553009 27800
0.07125513517057698 0.9727959868311882 111.16903352737427 28000
0.08708615545121574 0.9664353111386299 111.90982985496521 28200
0.0900845922877852 0.9640064653754234 112.668785572052 28400
0.07834951070582974 0.9698361438512803 113.41637897491455 28600
0.07464657255841303 0.9708819016814232 114.1653184890747 28800
0.0880299240896602 0.9652249944210053 114.90118384361267 29000
0.06596421935788385 0.9744070276618004 115.6503758430481 29200
0.08863183824080806 0.9642911785840989 116.39163851737976 29400
0.08730882572119299 0.9656900465488434 117.14526081085205 29600
0.07744910374129177 0.9707533469796181 117.88129734992981 29800
0.0728919808974024 0.9716210931539535 118.62887406349182 30000
0.0643151245302215 0.9744834068417549 119.36448860168457 30200
0.07281641563547964 0.9709189409017562 120.09840726852417 30400
0.08347648349357768 0.9679174444079399 120.81909847259521 30600
0.09032732679444962 0.9635846069455147 121.57557106018066 30800
0.08917748675867188 0.9641794005036354 122.32500076293945 31000
0.07282649699998728 0.971030498445034 123.06827783584595 31200
0.07289704128554149 0.9712535282969474 123.81854605674744 31400
0.07700542998112724 0.9704666876792908 124.5392553806305 31600
0.08577380095803164 0.9663903403282166 125.30288505554199 31800
0.08352616793239577 0.9675534531474114 126.04385805130005 32000
0.06226501188517432 0.9757625207304954 126.80034232139587 32200
0.07206633729314489 0.971337848007679 127.54561471939087 32400
0.07858170340279685 0.969710100889206 128.30290913581848 32600
0.07806358437541348 0.9700669515132904 129.06796097755432 32800
0.06607775909544217 0.9745006549358368 129.80935049057007 33000
0.0621814004724547 0.9767939585447312 130.56208539009094 33200
0.07563456372143264 0.9712802809476853 131.2902398109436 33400
0.09193415444866332 0.9652287676930428 132.03716230392456 33600
0.09366987463636178 0.9646154743432999 132.79587769508362 33800
0.05981558940551622 0.9772844588756562 133.5469946861267 34000
0.06227303673642382 0.9757590430974961 134.29799032211304 34200
0.07386656427883281 0.9718531244993209 135.06428861618042 34400
0.08854163946689368 0.966011357307434 135.82795977592468 34600
0.06642307545899712 0.9748766791820526 136.57557129859924 34800
0.061721817216821365 0.9770236217975616 137.33687686920166 35000
0.07892985219255934 0.9709937289357186 138.0954921245575 35200
0.06848198649327969 0.9749752718210221 138.88128423690796 35400
0.07865165388524474 0.9717534849047661 139.64503693580627 35600
0.08191785108061594 0.9690979081392288 140.40060687065125 35800
0.06954725246609086 0.9731489571928978 141.16391563415527 36000
0.05058733279765874 0.9812021374702453 141.9079463481903 36200
0.059110194103086544 0.9772258800268173 142.67527723312378 36400
0.07330502245875323 0.9714190125465393 143.43501257896423 36600
0.0786422320350539 0.9700876200199127 144.198415517807 36800
0.0701646413023991 0.9738254979252815 144.94831085205078 37000
0.05875062980754592 0.9778401613235473 145.72920489311218 37200
0.08231697969968081 0.9683932471275329 146.48155975341797 37400
0.08227540784308075 0.96867262840271 147.242666721344 37600
0.05840154063400405 0.9784585025906563 148.00170588493347 37800
0.05160395226351284 0.9815539705753327 148.75635504722595 38000
0.05434631950864968 0.979790563583374 149.50867700576782 38200
0.05200587607293528 0.9808150219917298 150.2560670375824 38400
0.05164366952325508 0.9805545020103454 151.00877499580383 38600
0.08330411832636855 0.9686870592832565 151.77063155174255 38800
0.0821972239504612 0.9678090479969979 152.53147172927856 39000
0.08708984354258063 0.9685812762379646 153.2955358028412 39200
0.06073008960243897 0.9770836448669433 154.04737377166748 39400
0.057443640368401244 0.9784928989410401 154.81494235992432 39600
0.049734633970510915 0.9817901217937469 155.56462788581848 39800
0.08002413046633591 0.9696353825926781 156.53136205673218 40000


==> figures/dat/solve_equation-lscm-training.dat <==
loss accuracy time step
1.6095197200775146 0.2109375 0.0 0
1.5374320199526847 0.2623828125 1.3567111492156982 200
1.3578107068053213 0.33859375 2.9208364486694336 400
1.2944311181356898 0.3688671875 4.525724411010742 600
1.2208768571540713 0.40546875 6.024839162826538 800
1.2381226665599387 0.3922265625 7.598919630050659 1000
1.2339912610484316 0.3898828125 9.141661643981934 1200
1.2344446855891875 0.3901171875 10.758369445800781 1400
1.1154899793080404 0.45328125 12.207894802093506 1600
1.263044557751091 0.38265625 13.820233821868896 1800
1.229357759086306 0.40171875 15.396661281585693 2000
1.2520188054303072 0.393125 17.04985237121582 2200
1.160712683013153 0.4398046875 18.623125791549683 2400
1.1854216268245727 0.4322265625 20.278626441955566 2600
1.18625544096456 0.428203125 21.964279174804688 2800
1.133905529559961 0.45578125 23.615373611450195 3000
1.0958702912726404 0.4796875 25.243343830108643 3200
1.095839610856874 0.4831640625 26.876220703125 3400
0.9935042049560979 0.5317578125 28.434956789016724 3600
1.0522112263173313 0.505 30.09369921684265 3800
0.9603253146754378 0.556953125 31.67546248435974 4000
0.9445288367315515 0.5642578125 33.29185891151428 4200
0.8959371892822674 0.58734375 34.908448457717896 4400
0.8550543913771981 0.61734375 36.53086757659912 4600
0.791662074688229 0.6503515625 38.15236854553223 4800
0.6965304890767947 0.6991015625 39.748347997665405 5000
0.6056889488750857 0.7403515625 41.35551381111145 5200
0.5743955092520173 0.7625 42.987985134124756 5400
0.48719842359369975 0.8041015625 44.57402420043945 5600
0.46703793204454996 0.8127734375 46.15881085395813 5800
0.37749680944294595 0.8528515625 47.68775177001953 6000
0.4303125148529944 0.8335546875 49.32386612892151 6200
0.4167804449578034 0.8385546875 51.03135681152344 6400
0.3217938882987255 0.87703125 52.57795548439026 6600
0.3496654150486211 0.8676953125 54.21247601509094 6800
0.2844648372915981 0.8939453125 55.824312925338745 7000
0.2608220836280634 0.9020703125 57.347538471221924 7200
0.26880100101996507 0.8975 58.96097159385681 7400
0.20982927174112775 0.91984375 60.51871991157532 7600
0.24868124243224884 0.9038671875 62.1312038898468 7800
0.21549259476445515 0.91703125 63.64300227165222 8000
0.23514637113992648 0.909453125 65.25649046897888 8200
0.2545630180266562 0.8996484375 66.98030877113342 8400
0.22390917266875476 0.9137109375 68.66416525840759 8600
0.19229339057168546 0.9244140625 70.22154474258423 8800
0.20756344852470648 0.9195703125 71.82466340065002 9000
0.2093218977186916 0.91890625 73.45836424827576 9200
0.153497992880566 0.9390625 74.94618010520935 9400
0.16153167830159873 0.9365625 76.50636911392212 9600
0.15583342454237936 0.937578125 78.05027031898499 9800
0.17866406124816422 0.93 79.64109444618225 10000
0.17266792751246612 0.9313671875 81.24227857589722 10200
0.15539366764474835 0.938203125 82.79296636581421 10400
0.1633253670114209 0.9355859375 84.37923836708069 10600
0.15049500156139403 0.9409375 86.0499701499939 10800
0.15295637073853868 0.9407421875 87.6796464920044 11000
0.14428419441618645 0.942421875 89.26815176010132 11200
0.13258477462504742 0.94859375 90.86677432060242 11400
0.14831100543986395 0.942421875 92.47876501083374 11600
0.12350861866114428 0.95203125 94.0417468547821 11800
0.13232921188219735 0.9478125 95.72070050239563 12000
0.13166724458416865 0.9496875 97.376136302948 12200
0.10402209041702917 0.9590625 98.88439893722534 12400
0.13999285928130575 0.944140625 100.55341649055481 12600
0.13461197055730736 0.9483203125 102.25709128379822 12800
0.1162967547459084 0.955 103.89945363998413 13000
0.11872502425362655 0.953984375 105.5987343788147 13200
0.12162922156251625 0.9534375 107.2793984413147 13400
0.11573029755547395 0.9555078125 108.89691972732544 13600
0.08617743149259695 0.9666796875 110.4952745437622 13800
0.10736694994733625 0.956875 112.15653157234192 14000
0.09363060652417517 0.963828125 113.77159118652344 14200
0.10065866061566339 0.9603515625 115.36223340034485 14400
0.0961994288587357 0.9626953125 116.91980981826782 14600
0.09727563624877349 0.9623828125 118.46610140800476 14800
0.12149431033809834 0.95328125 120.13222765922546 15000
0.10124737641563115 0.961328125 121.72559714317322 15200
0.0887093989189725 0.9656640625 123.31108021736145 15400
0.09077526006275093 0.9656640625 124.90011858940125 15600
0.08673830353688118 0.967734375 126.51684737205505 15800
0.0766059496717071 0.970546875 128.1081988811493 16000
0.08534763316296676 0.9665625 129.67455768585205 16200
0.10852492366293064 0.95734375 131.39754128456116 16400
0.08801825841365371 0.9662890625 133.0542848110199 16600
0.08628277086000252 0.9663671875 134.63667750358582 16800
0.07915609095620767 0.9698046875 136.23229146003723 17000
0.07436936397767567 0.9709765625 137.7838635444641 17200
0.0897958244456504 0.965390625 139.43326139450073 17400
0.07129065775722893 0.9731640625 140.97837018966675 17600
0.08908979410504343 0.9653125 142.6028516292572 17800
0.07533226109731914 0.9719140625 144.20519590377808 18000
0.08258995368229534 0.9687109375 145.80103087425232 18200
0.06531029075244987 0.976328125 147.31666159629822 18400
0.06583511251417122 0.973515625 148.8834342956543 18600
0.08079447135540022 0.9680859375 150.53525280952454 18800
0.0640698357051383 0.9749609375 152.11539363861084 19000
0.0838774807629386 0.968046875 153.71355390548706 19200
0.06519776775585796 0.9755859375 155.2000288963318 19400
0.0715202880843458 0.973515625 156.81093955039978 19600
0.06493316508056524 0.9765234375 158.37283492088318 19800
0.07515735824622424 0.971953125 160.23446655273438 20000
0.07009693316930225 0.9732421875 161.88705039024353 20200
0.06672665895829141 0.975859375 163.44505262374878 20400
0.06879789448111297 0.974765625 164.96359181404114 20600
0.06467740262926781 0.976171875 166.55502343177795 20800
0.07528131236485933 0.972109375 168.2162744998932 21000
0.07155245660494984 0.9731640625 169.85147404670715 21200
0.06201873557427234 0.976171875 171.40666317939758 21400
0.06119688168521407 0.977265625 172.93291425704956 21600
0.0687543781113709 0.9748046875 174.4953751564026 21800
0.05775945465964924 0.97828125 176.0306053161621 22000
0.0680288947531244 0.9744921875 177.64271330833435 22200
0.06615890683342514 0.975859375 179.27081871032715 22400
0.07322179148409305 0.971796875 180.95676469802856 22600
0.05761699888007115 0.978125 182.5936348438263 22800
0.05688823754545865 0.97921875 184.20884943008423 23000
0.06993220671725339 0.9743359375 185.9274353981018 23200
0.06166861583491709 0.9771875 187.62320399284363 23400
0.06677481427494059 0.974765625 189.3140561580658 23600
0.063722273166602 0.9762109375 190.93934726715088 23800
0.06300638848581229 0.9773828125 192.60940790176392 24000
0.04595333957454159 0.9828125 194.1787872314453 24200
0.06300266716629721 0.9768359375 195.8182578086853 24400
0.05410390172503867 0.979921875 197.40458703041077 24600
0.040606717225518875 0.9844140625 198.99620461463928 24800
0.051631450997447245 0.98125 200.622403383255 25000
0.04578645178923125 0.982890625 202.2949435710907 25200
0.04655487373293909 0.982734375 203.90278434753418 25400
0.0562049784180499 0.9779296875 205.50450992584229 25600
0.04577892785214772 0.9838671875 207.11083579063416 25800
0.059159251011906236 0.979296875 208.78018999099731 26000
0.05649594914344107 0.9798046875 210.3870370388031 26200
0.045198687134950434 0.98359375 211.96578192710876 26400
0.044143041890108634 0.984296875 213.58586359024048 26600
0.043686546049623305 0.98484375 215.20812392234802 26800
0.0458278293653234 0.9832421875 216.75709629058838 27000
0.04972044204901294 0.98203125 218.35992097854614 27200
0.05067391644269719 0.9821875 220.01181030273438 27400
0.05006323608574803 0.9819921875 221.61897540092468 27600
0.06208019625362567 0.9771484375 223.34287977218628 27800
0.039688424812758284 0.9859765625 224.89286589622498 28000
0.03448084418118924 0.9875 226.4430992603302 28200
0.046989686097285814 0.9831640625 228.0440354347229 28400
0.0388340838000363 0.9853125 229.68554878234863 28600
0.04906073805414508 0.982265625 231.32723212242126 28800
0.03798647354819082 0.986875 232.87713932991028 29000
0.04620808914207373 0.9829296875 234.51208686828613 29200
0.045552551604093876 0.9834375 236.1238374710083 29400
0.04739085319570677 0.983671875 237.78273057937622 29600
0.036085298958767 0.9873828125 239.3271279335022 29800
0.039659159875309345 0.9857421875 240.92766427993774 30000
0.03631642282296752 0.98703125 242.48584461212158 30200
0.037514247868757594 0.9871484375 244.05484318733215 30400
0.03960081468246017 0.9857421875 245.62211561203003 30600
0.04203662605585578 0.9841796875 247.26891255378723 30800
0.044583431582561846 0.9844140625 248.91747426986694 31000
0.03697064741186523 0.9870703125 250.51831793785095 31200
0.03391285418887947 0.988203125 252.1533980369568 31400
0.05040907731061679 0.9815625 253.79105591773987 31600
0.03824240761503234 0.9866015625 255.46595215797424 31800
0.03696400636795943 0.9871484375 257.0282483100891 32000
0.03857213533389313 0.986796875 258.6419596672058 32200
0.03679313759133265 0.98734375 260.21541357040405 32400
0.03135538373264524 0.9884375 261.8458523750305 32600
0.04473844532719454 0.9840625 263.5667345523834 32800
0.04007661271721247 0.9849609375 265.18052339553833 33000
0.0352114444226811 0.9876953125 266.83929562568665 33200
0.030927965496686624 0.988515625 268.3671488761902 33400
0.03679429515969787 0.986015625 269.9913327693939 33600
0.053371660458368525 0.9801953125 271.7070424556732 33800
0.04125961220707325 0.98484375 273.3522481918335 34000
0.03462898248690351 0.9878125 274.93813967704773 34200
0.05476169896154204 0.980546875 276.67852807044983 34400
0.03399308854142305 0.98828125 278.35822439193726 34600
0.035315102917308536 0.98765625 279.95720958709717 34800
0.03928869770065546 0.9861328125 281.66857051849365 35000
0.03812304477277109 0.9858203125 283.32299995422363 35200
0.03792092034785924 0.98625 285.07864141464233 35400
0.032036179262966584 0.9885546875 286.73561835289 35600
0.0294072455708249 0.9897265625 288.30565071105957 35800
0.04239708477263548 0.9849609375 289.9503788948059 36000
0.024677273186501907 0.99109375 291.48873591423035 36200
0.0355110523622966 0.987265625 293.16605830192566 36400
0.033695755853849506 0.9885546875 294.7286937236786 36600
0.04502311046574107 0.9837109375 296.4631505012512 36800
0.03130634716802433 0.98828125 298.0714933872223 37000
0.03609458227608911 0.98703125 299.8353765010834 37200
0.028396289401723607 0.9898828125 301.42976093292236 37400
0.03715064488497887 0.9868359375 303.0779149532318 37600
0.028834094174646906 0.9900390625 304.69688868522644 37800
0.03116440876994602 0.988828125 306.3162112236023 38000
0.027318970355316878 0.9901171875 307.8398950099945 38200
0.023988357089366447 0.9916015625 309.4276821613312 38400
0.029051318940968258 0.989375 310.9979774951935 38600
0.03508138153264042 0.98796875 312.62425470352173 38800
0.031487918929399256 0.98875 314.27864480018616 39000
0.033554445663014576 0.9876953125 315.9166040420532 39200
0.033709837533778 0.9883203125 317.4690725803375 39400
0.030339676681546735 0.988828125 319.0887598991394 39600
0.02601335761898781 0.9900390625 320.60309505462646 39800
0.028604888622814996 0.9896875 322.3566241264343 40000


==> figures/dat/solve_equation-lscm-viz.dat <==
x y c
-4.6372757 -11.598884 100.0
-29.145248 -29.480999 100.0
-4.549978 -9.2537365 100.0
-15.658131 -17.98558 100.0
-28.621025 -26.172789 100.0
-16.690859 -16.319996 100.0
-7.741221 -9.075088 100.0
-12.451045 -10.267242 100.0
-12.855561 -14.371925 100.0
-19.974203 -8.180498 100.0
-12.749161 -11.801917 100.0
-5.7384806 -10.839548 100.0
-7.4410214 -8.729906 100.0
-20.549757 -21.235249 100.0
-11.546912 -10.733773 100.0
-16.66297 -17.477476 100.0
-10.977279 -5.064145 100.0
-5.6891527 -16.18489 100.0
-27.678282 -26.564291 100.0
-19.022312 -19.317673 100.0
-5.1548862 -11.176209 100.0
-3.6662395 -5.2918034 100.0
-19.142412 -17.037127 100.0
-23.538143 -23.013483 100.0
-7.1700387 -17.14925 100.0
-20.112297 -20.826687 100.0
-23.935593 -23.641798 100.0
-13.617496 -13.877072 100.0
-4.3970904 -2.9880366 100.0
-18.835413 -8.033731 100.0
-6.1469874 -5.7025113 100.0
-21.093939 -21.09171 100.0
-4.115604 -4.0327806 200.0
-5.246533 -4.7398663 200.0
-3.145662 -2.5783534 200.0
-4.321989 -4.995394 200.0
-4.507164 -4.969042 200.0
-2.7163157 -4.163027 200.0
-2.2760863 -3.7031586 200.0
-2.9191058 -5.799732 200.0
-3.8276296 -3.8953943 200.0
-15.58461 -15.508509 200.0
-3.543178 -4.304524 200.0
-19.774475 -17.256817 200.0
-7.026158 -6.9978166 200.0
-29.980091 -25.14022 200.0
-1.6102467 -1.8529148 200.0
-14.571322 -13.760703 200.0
-4.635036 -8.668813 200.0
-4.1369243 -9.401881 200.0
-3.7100112 -5.749251 200.0
-8.210334 -8.489352 200.0
-22.280071 -23.029057 200.0
-9.19273 -9.179303 200.0
-15.7994375 -15.901367 200.0
-4.0127306 -3.3988028 200.0
-2.548856 -1.728516 200.0
-3.9799569 -4.1323605 200.0
-5.7896695 -13.165122 200.0
-11.574305 -12.75747 200.0
-8.639816 -11.1778755 200.0
-4.6568637 -8.702101 200.0
-12.226311 -8.41434 200.0
-5.255693 -5.111097 200.0
-2.0039635 -1.9757925 300.0
-6.4670076 -13.402697 300.0
-3.2688918 -5.019489 300.0
-2.5333164 -2.5175443 300.0
-3.2272875 -3.657672 300.0
-2.3713663 -4.380639 300.0
-2.4957857 -2.3969643 300.0
-1.39118 -1.6550856 300.0
-3.6840205 -3.7189908 300.0
-5.886746 -6.565796 300.0
-8.415005 -6.629702 300.0
-2.2835143 -1.9073083 300.0
-3.9762342 -2.1466403 300.0
-1.8178616 -1.6857586 300.0
-0.7825352 -1.243956 300.0
-1.6171529 -2.3864622 300.0
-6.7161403 -3.2998602 300.0
-1.5316844 -1.2671993 300.0
-1.0464846 -1.4253749 300.0
-3.3479974 -4.273619 300.0
-8.830008 -9.911786 300.0
-2.3891287 -2.2554908 300.0
-10.257797 -5.2731647 300.0
-2.4638667 -2.390947 300.0
-1.9422822 -1.6697751 300.0
-7.9339256 -8.899469 300.0
-7.8355393 -4.806387 300.0
-2.4667726 -6.4281497 300.0
-5.0078173 -6.45781 300.0
-3.6450362 -3.0112643 300.0
-2.1004364 -2.7850225 300.0
-1.4416447 -1.4439005 300.0
-4.946124 -4.5350776 400.0
-2.3256357 -2.0841115 400.0
-2.6770058 -2.0752244 400.0
-2.5511546 -2.6584678 400.0
-5.197028 -6.2773123 400.0
-5.4587727 -4.633292 400.0
-1.6206454 -2.3454528 400.0
-15.558343 -16.835121 400.0
-8.252257 -7.576789 400.0
-2.9307516 -2.6814191 400.0
-3.210629 -3.618341 400.0
-12.443782 -14.673532 400.0
-3.3487706 -3.2951043 400.0
-5.789582 -4.1143446 400.0
-4.9739423 -4.943335 400.0
-15.062013 -12.948755 400.0
-5.810031 -5.2836323 400.0
-3.0480022 -2.9798143 400.0
-5.892106 -5.678334 400.0
-3.7350438 -3.3437495 400.0
-2.7436786 -4.7082763 400.0
-8.136094 -4.8433585 400.0
-11.269195 -8.028677 400.0
-5.641027 -2.8366075 400.0
-4.148909 -3.1761546 400.0
-3.0375628 -4.087939 400.0
-2.2260242 -2.7979054 400.0
-2.4814863 -2.5347257 400.0
-0.93042445 -1.2901926 400.0
-2.040709 -2.8399463 400.0
-4.4097033 -4.4261374 400.0
-3.4528458 -3.9732068 400.0
-4.689393 -3.058825 500.0
-9.3342085 -8.818695 500.0
-1.958997 -5.318938 500.0
-1.3017547 -1.7878159 500.0
-1.3267561 -1.60456 500.0
-2.4533708 -1.9099567 500.0
-1.2148705 -1.3055423 500.0
-0.97116184 -1.2642906 500.0
-1.6980693 -1.6494683 500.0
-2.4046357 -2.515338 500.0
-1.286245 -1.2296935 500.0
-1.2749854 -1.3221213 500.0
-2.3749776 -1.553639 500.0
-2.587356 -3.8118618 500.0
-3.4824936 -2.9884279 500.0
-3.678091 -2.0538967 500.0
-3.8039355 -2.2757523 500.0
-7.4588833 -4.7784734 500.0
-1.0804697 -1.9580476 500.0
-1.9581864 -2.718929 500.0
-1.5495573 -2.8578722 500.0
-2.6536598 -2.3881593 500.0
-3.5247192 -3.8459823 500.0
-1.6374536 -1.6396878 500.0
-1.1509731 -1.6747949 500.0
-1.5885128 -1.6045866 500.0
-2.4417543 -2.8053532 500.0
-3.9403045 -3.7206135 500.0
-1.4787563 -2.2792282 500.0
-2.5342145 -2.223711 500.0
-0.8594242 -1.2370278 500.0
-9.03001 -8.370451 500.0


==> figures/dat/solve_equation-lstm-training.dat <==
loss accuracy time step
1.610278606414795 0.15625 0.0 0
1.5769358661025763 0.2591015625 1.3114218711853027 200
1.4707063060593646 0.2906640625 2.8538548946380615 400
1.4137294719635976 0.2901953125 4.471894025802612 600
1.3364353510297224 0.3233203125 5.96988320350647 800
1.3804441342212157 0.3134765625 7.5669989585876465 1000
1.3468710584186192 0.339921875 9.142632722854614 1200
1.3127376075191568 0.35421875 10.77963638305664 1400
1.179407331635557 0.4211328125 12.261295795440674 1600
1.3185323009669445 0.3429296875 13.922832250595093 1800
1.2784397451178302 0.369296875 15.543591022491455 2000
1.293040733400594 0.3569140625 17.230215311050415 2200
1.227990666135229 0.38734375 18.773869514465332 2400
1.255962167893267 0.3823828125 20.409485578536987 2600
1.2700883297144536 0.3775 22.077622175216675 2800
1.2393766580798546 0.391875 23.708597898483276 3000
1.2146825028317108 0.400546875 25.318549394607544 3200
1.227144919372622 0.3994140625 26.928282260894775 3400
1.1335286839627043 0.446640625 28.4586124420166 3600
1.2014334300725023 0.4170703125 30.09300708770752 3800
1.1535610093341893 0.4449609375 31.652430295944214 4000
1.1435999164410533 0.4475 33.25475764274597 4200
1.1045411554671227 0.466640625 34.855074644088745 4400
1.132342168661089 0.456328125 36.4679913520813 4600
1.1127449776697904 0.463125 38.08893418312073 4800
1.0733735315029844 0.4802734375 39.69165539741516 5000
1.0587318327158208 0.490703125 41.296647787094116 5200
1.0765651988247191 0.4851171875 42.937230348587036 5400
1.0160075586733728 0.5147265625 44.52691841125488 5600
0.992790053161134 0.5248046875 46.12976551055908 5800
0.9619977375830422 0.5432421875 47.671196699142456 6000
1.0569945789733355 0.4944921875 49.334418058395386 6200
1.0538003082854812 0.491640625 51.06794357299805 6400
0.8709038109728499 0.584921875 52.623709201812744 6600
0.975154273146145 0.53359375 54.28003430366516 6800
0.9172664535983859 0.5698046875 55.900511741638184 7000
0.8096941145744858 0.621796875 57.43653726577759 7200
0.8502337706682375 0.6135546875 59.058143854141235 7400
0.7569559056770959 0.660625 60.61792802810669 7600
0.7256785037422379 0.6795703125 62.25362300872803 7800
0.5692578598720865 0.7559765625 63.78098011016846 8000
0.5687011067589629 0.761015625 65.41047143936157 8200
0.5499670444910225 0.7701953125 67.14660382270813 8400
0.46871524929672886 0.814765625 68.857004404068 8600
0.35508430495978244 0.8580078125 70.4316954612732 8800
0.33361036785145187 0.870078125 72.06798386573792 9000
0.31763416441917797 0.8775 73.743417263031 9200
0.23139796069288424 0.912578125 75.25891470909119 9400
0.2153675331404702 0.9191796875 76.85142040252686 9600
0.19651230942274198 0.926875 78.43026518821716 9800
0.22473612672500168 0.9180078125 80.05618071556091 10000
0.21091837394043977 0.9241015625 81.69637632369995 10200
0.1665764533587935 0.938828125 83.2567458152771 10400
0.18074940352271368 0.9371484375 84.86248278617859 10600
0.1652596106738747 0.941171875 86.53444051742554 10800
0.17504132229432798 0.9397265625 88.17018008232117 11000
0.1371113291815709 0.9519140625 89.76540398597717 11200
0.12994945566924798 0.9548828125 91.37186098098755 11400
0.13212684944568537 0.953671875 92.99666237831116 11600
0.12768968533810038 0.958125 94.56816244125366 11800
0.11348356639862686 0.9608203125 96.25746846199036 12000
0.11098483120440505 0.962421875 97.9288125038147 12200
0.0839748409808817 0.9721875 99.4276430606842 12400
0.11968312010996669 0.95796875 101.09394931793213 12600
0.10920222127645501 0.9610546875 102.79581093788147 12800
0.1048288678775134 0.96640625 104.43809819221497 13000
0.09345634416382381 0.969140625 106.1320538520813 13200
0.09093578936121048 0.969375 107.80341815948486 13400
0.08126564037565913 0.9722265625 109.41381192207336 13600
0.0650263888695099 0.97875 111.00161719322205 13800
0.08325419375887577 0.9730859375 112.66415858268738 14000
0.06707939864107175 0.97734375 114.27445435523987 14200
0.06628829952388514 0.9780078125 115.86873435974121 14400
0.06902019507946534 0.976953125 117.43460607528687 14600
0.07143597492156914 0.97765625 118.98793911933899 14800
0.0749632023489994 0.9753125 120.67897868156433 15000
0.061812158403890864 0.97953125 122.28257489204407 15200
0.056966806136879315 0.98125 123.87845659255981 15400
0.0667590449587442 0.980703125 125.471195936203 15600
0.061888882992116125 0.98015625 127.0489513874054 15800
0.05344677724917347 0.98375 128.60528826713562 16000
0.05431851643519622 0.9832421875 130.1666476726532 16200
0.0570365193435282 0.98078125 131.90468573570251 16400
0.05481459797602838 0.9827734375 133.56536674499512 16600
0.049205668139857155 0.9831640625 135.1574945449829 16800
0.045560802104700995 0.9847265625 136.77736139297485 17000
0.047101209231968824 0.9849609375 138.32847332954407 17200
0.04911875552578749 0.9846875 139.9727931022644 17400
0.04375821643984636 0.9860546875 141.5123164653778 17600
0.044847131065644134 0.985859375 143.1413037776947 17800
0.04059568982715064 0.987421875 144.73527908325195 18000
0.050357996660545724 0.985546875 146.34602189064026 18200
0.0452240455347328 0.988359375 147.86070656776428 18400
0.031161724833991683 0.9905859375 149.4196434020996 18600
0.043683482038350124 0.9875 151.0732867717743 18800
0.03244141404209131 0.98953125 152.64693355560303 19000
0.035459732483877814 0.9884765625 154.24110293388367 19200
0.03419483353011856 0.9905859375 155.73704528808594 19400
0.035839186387202064 0.989140625 157.35526204109192 19600
0.03007155058029639 0.99046875 158.90676641464233 19800
0.04174626134914433 0.98765625 160.7805299758911 20000
0.034143647840428455 0.990078125 162.43589162826538 20200
0.030348748159885874 0.9910546875 164.01391625404358 20400
0.030893871791154198 0.9910546875 165.56984615325928 20600
0.035844788193353454 0.98984375 167.189040184021 20800
0.030388979637214108 0.9896875 168.8924388885498 21000
0.030830636174778193 0.9902734375 170.58789610862732 21200
0.036092060610262704 0.989921875 172.19966912269592 21400
0.023436441756480235 0.9926953125 173.7842833995819 21600
0.03224974559434486 0.9901953125 175.40828442573547 21800
0.028771921202633166 0.9913671875 176.98682141304016 22000
0.031204848574827793 0.9914453125 178.62862014770508 22200
0.03165370887266363 0.989921875 180.2640826702118 22400
0.026462386490020435 0.9921484375 181.93719220161438 22600
0.02768649724732768 0.993046875 183.52079129219055 22800
0.023770623242953662 0.9937890625 185.10070371627808 23000
0.03079816034545729 0.99109375 186.78803825378418 23200
0.03383520298531039 0.99046875 188.4818353652954 23400
0.019868673960882006 0.99375 190.18207812309265 23600
0.03131529935221351 0.9915625 191.80608701705933 23800
0.021681778065194522 0.9934765625 193.47079133987427 24000
0.01599256571170372 0.9946875 195.01986742019653 24200
0.018922500816158844 0.9938671875 196.6643340587616 24400
0.02536598484904516 0.9931640625 198.251873254776 24600
0.02306956134956863 0.9935546875 199.8126723766327 24800
0.029229979192800782 0.9931640625 201.41946530342102 25000
0.022647445282424315 0.99390625 203.07536101341248 25200
0.025457437866155033 0.9923046875 204.66822743415833 25400
0.01872991509267649 0.9941015625 206.27380681037903 25600
0.01659114989261525 0.9951171875 207.86781477928162 25800
0.033958823346195 0.991328125 209.52626633644104 26000
0.02548176969429278 0.993515625 211.1212122440338 26200
0.020822441962202447 0.9937890625 212.67581915855408 26400
0.017206516951139294 0.9953515625 214.27669525146484 26600
0.020269100785567387 0.9944921875 215.87468791007996 26800
0.017590029167990906 0.995 217.3994140625 27000
0.017334098545470623 0.995390625 218.99911665916443 27200
0.027338544864230697 0.993203125 220.66228818893433 27400
0.017745112585798778 0.9953125 222.26000905036926 27600
0.018668263201119542 0.9940625 223.99836659431458 27800
0.019640494911927816 0.9948046875 225.5393304824829 28000
0.013662331232762882 0.9963671875 227.07903242111206 28200
0.018371313948931628 0.9949609375 228.66616344451904 28400
0.015105480353904568 0.996328125 230.29263257980347 28600
0.02393303669490706 0.9944921875 231.94033360481262 28800
0.012045789643018452 0.99671875 233.49359488487244 29000
0.018538919426889608 0.9952734375 235.1296043395996 29200
0.012844108444364793 0.996015625 236.72429633140564 29400
0.01702640367907179 0.995546875 238.3720440864563 29600
0.014410238205259702 0.996328125 239.88710927963257 29800
0.023025648808434197 0.9947265625 241.48500442504883 30000
0.015041162711310108 0.9959765625 243.0245544910431 30200
0.013418919185178312 0.9962109375 244.57661938667297 30400
0.013787488618545467 0.9958203125 246.1194531917572 30600
0.02317070238574388 0.99328125 247.7509536743164 30800
0.01606821134440679 0.996015625 249.3823757171631 31000
0.012148493578692979 0.9965234375 250.95403790473938 31200
0.017247789787675175 0.99546875 252.5733630657196 31400
0.017049777018846725 0.99546875 254.2066171169281 31600
0.02311186542075802 0.9941796875 255.86962699890137 31800
0.0175910195509573 0.995625 257.4210193157196 32000
0.014253169803341735 0.99671875 259.01951241493225 32200
0.012472313524767742 0.996640625 260.58066153526306 32400
0.013908068709133659 0.9958984375 262.1931166648865 32600
0.01810853367394884 0.9952734375 263.9138517379761 32800
0.01594154676195217 0.995390625 265.5116710662842 33000
0.011052040057521709 0.996875 267.1589629650116 33200
0.011997577888701016 0.9964453125 268.660076379776 33400
0.011058252192615328 0.9975390625 270.27527260780334 33600
0.02017311774323389 0.9951953125 271.9875955581665 33800
0.011800518257781506 0.9966796875 273.61623549461365 34000
0.011059299814828592 0.99671875 275.178968667984 34200
0.015573854204010331 0.995546875 276.9068078994751 34400
0.01021515753027984 0.9968359375 278.5973131656647 34600
0.03068230104387567 0.993203125 280.199401140213 34800
0.013095172718449248 0.9964453125 281.8994734287262 35000
0.013884195225982695 0.9962890625 283.53320264816284 35200
0.01231692079168397 0.996640625 285.2873628139496 35400
0.011445895131321321 0.996953125 286.9300637245178 35600
0.009815609028814834 0.9969921875 288.48512029647827 35800
0.01613697039301087 0.9957421875 290.11942887306213 36000
0.0268956079529562 0.9948046875 291.6387393474579 36200
0.015060490653816032 0.9961328125 293.30782437324524 36400
0.011849960294027824 0.9962109375 294.8556776046753 36600
0.02097229364136524 0.9946875 296.5894982814789 36800
0.013221088358027372 0.9962890625 298.1913285255432 37000
0.019764189281304426 0.9948046875 299.95298314094543 37200
0.009031792041168956 0.997109375 301.54155254364014 37400
0.018637912170553363 0.995390625 303.1785728931427 37600
0.017170041433100778 0.995625 304.78126978874207 37800
0.009854811320242334 0.9971484375 306.3864052295685 38000
0.008603129111777434 0.9978125 307.90553164482117 38200
0.009978913020167965 0.9977734375 309.47211265563965 38400
0.00898889085515293 0.9974609375 311.05399441719055 38600
0.014220002324236133 0.9957421875 312.6785566806793 38800
0.011482589843579945 0.9970703125 314.3259346485138 39000
0.01111747551484541 0.99703125 315.9790229797363 39200
0.009038395087417257 0.9978125 317.5441725254059 39400
0.007504893695191299 0.9978515625 319.1627764701843 39600
0.01127578536221705 0.9977734375 320.67359256744385 39800
0.007834614699437453 0.9976953125 322.4570336341858 40000


==> figures/dat/solve_equation-transformer_encoder-training.dat <==
loss accuracy time step
1.7085204124450684 0.2109375 0.0 0
1.6303818652033806 0.209765625 1.6602797508239746 200
1.518451543804258 0.2547265625 3.567678451538086 400
1.5066955108544788 0.265 5.530958414077759 600
1.4460212609381415 0.285078125 7.393674612045288 800
1.4998529026261531 0.259453125 9.35083794593811 1000
1.4697914504958316 0.2772265625 11.291948080062866 1200
1.458751658394467 0.276796875 13.290730476379395 1400
1.4256435533287004 0.2920703125 15.148554563522339 1600
1.5073095764941535 0.2522265625 17.16959547996521 1800
1.4884057359397411 0.274609375 19.162391185760498 2000
1.5050560090248473 0.2556640625 21.21377682685852 2200
1.4724795277393423 0.269921875 23.13658595085144 2400
1.4720181262143888 0.2729296875 25.139397621154785 2600
1.4861759600101505 0.265390625 27.17414951324463 2800
1.515904609762365 0.2553125 29.17875623703003 3000
1.5024113751738333 0.25765625 31.166719913482666 3200
1.4627594822982792 0.27734375 33.161415338516235 3400
1.4767152596078814 0.2686328125 35.08564591407776 3600
1.4797244939336087 0.2619140625 37.10616731643677 3800
1.5166256102151237 0.24875 39.05801320075989 4000
1.4947403169306925 0.2618359375 41.04181671142578 4200
1.4675133674731478 0.2787890625 43.02389144897461 4400
1.5164836129988544 0.2462890625 45.014599561691284 4600
1.4622226322221104 0.278359375 47.013352394104004 4800
1.4642997618246592 0.273046875 48.99600052833557 5000
1.5096536797238513 0.251171875 50.98574876785278 5200
1.508061934891739 0.2561328125 53.0088996887207 5400
1.4745772384689189 0.2703515625 54.985599756240845 5600
1.4717107800848317 0.2704296875 56.97372817993164 5800
1.4798727879679063 0.2731640625 58.90549921989441 6000
1.4823071610578336 0.266171875 60.9489803314209 6200
1.5234332184353843 0.2456640625 63.06370306015015 6400
1.4828105123568094 0.26375 65.01725959777832 6600
1.4749159292824334 0.2707421875 67.06353068351746 6800
1.5190872017410584 0.2478125 69.08676218986511 7000
1.4794508295872948 0.266640625 71.02948045730591 7200
1.48419060375134 0.2658984375 73.04571199417114 7400
1.5059240943542682 0.2528515625 75.00803995132446 7600
1.501499937719782 0.256796875 77.02880024909973 7800
1.4601903589203722 0.27953125 78.95248031616211 8000
1.4752257304388332 0.2675 80.98184704780579 8200
1.5461986952723237 0.234375 83.10967063903809 8400
1.4828062139841496 0.2618359375 85.2159264087677 8600
1.4360351593370433 0.2876171875 87.18067598342896 8800
1.4598765790226753 0.27734375 89.19644784927368 9000
1.4452332304316224 0.2808984375 91.24145102500916 9200
1.4469117170100798 0.2833203125 93.14461612701416 9400
1.4842965778979123 0.26359375 95.11479902267456 9600
1.4529927956414759 0.2827734375 97.06974649429321 9800
1.4735758105211425 0.270390625 99.10835456848145 10000
1.457617566434783 0.2786328125 101.1460554599762 10200
1.468173486321175 0.2745703125 103.11291122436523 10400
1.4941645265632542 0.2589453125 105.12945485115051 10600
1.4992840673038155 0.2593359375 107.20108938217163 10800
1.5071757069189333 0.2540625 109.2289605140686 11000
1.5141617822408444 0.24875 111.22413182258606 11200
1.5510252386395587 0.2300390625 113.21872997283936 11400
1.539143024647492 0.2340625 115.22880029678345 11600
1.463754173690686 0.270546875 117.17358469963074 11800
1.539094884901715 0.240625 119.22136688232422 12000
1.5160863042337587 0.24703125 121.21037483215332 12200
1.48127529033256 0.26234375 123.04914951324463 12400
1.5551909164097741 0.2262109375 125.03864812850952 12600
1.5936742132902146 0.2504296875 127.0528507232666 12800
1.4902597533760127 0.260390625 129.01981949806213 13000
1.53188602668175 0.237734375 131.0372393131256 13200
1.5182415740023134 0.248125 133.03745794296265 13400
1.5074415798304834 0.2505859375 134.98125576972961 13600
1.5415356952074217 0.2316796875 136.9079270362854 13800
1.5232334524340694 0.2417578125 138.9018476009369 14000
1.5452870953694218 0.2333984375 140.856849193573 14200
1.5343825644673779 0.237578125 142.79344606399536 14400
1.4551088204732514 0.2773828125 144.7027668952942 14600
1.4801851081757922 0.26359375 146.6011459827423 14800
1.4555098712511245 0.2756640625 148.61065936088562 15000
1.4920415557737579 0.2602734375 150.545161485672 15200
1.5484127942551276 0.2348828125 152.4730348587036 15400
1.4860704405137222 0.2631640625 154.40283298492432 15600
1.5112640990989166 0.2482421875 156.35972499847412 15800
1.5394021523720585 0.2376953125 158.28588342666626 16000
1.5086430273303995 0.2551953125 160.2090539932251 16200
1.5444611774702208 0.2316015625 162.28821563720703 16400
1.4952388027493726 0.259453125 164.2959315776825 16600
1.503004481442622 0.2528125 166.22903513908386 16800
1.5212734282790916 0.2405078125 168.19162845611572 17000
1.4650250682019397 0.267578125 170.0891387462616 17200
1.5046431342791766 0.2549609375 172.06565856933594 17400
1.4701139579706068 0.27046875 173.95161652565002 17600
1.4943792725339882 0.25765625 175.91936659812927 17800
1.4921410029285471 0.2623828125 177.8566689491272 18000
1.4867661444511031 0.2623828125 179.80208373069763 18200
1.4416115481295855 0.2863671875 181.65565156936646 18400
1.498333049658686 0.2525390625 183.552472114563 18600
1.526499501309736 0.2405078125 185.52873992919922 18800
1.553168975557055 0.2253515625 187.43006443977356 19000
1.4982257714294247 0.2577734375 189.36444640159607 19200
1.5033992407986079 0.2569921875 191.20990657806396 19400
1.5412259984531556 0.23578125 193.16869926452637 19600
1.5050551409929176 0.25140625 195.06438398361206 19800
1.511362472310866 0.2503125 197.2760772705078 20000
1.5301742004918923 0.24015625 199.31679153442383 20200
1.512777927380812 0.2488671875 201.29727625846863 20400
1.456491867944278 0.27625 203.25900793075562 20600
1.509261410562467 0.2529296875 205.27295231819153 20800
1.5422852349479217 0.239296875 207.3644232749939 21000
1.5512836835935013 0.2305859375 209.44084811210632 21200
1.52898277367829 0.24296875 211.44306659698486 21400
1.505159920596634 0.2545703125 213.43389987945557 21600
1.5634241767201456 0.225859375 215.49030590057373 21800
1.5244564198647277 0.24328125 217.50890111923218 22000
1.5055639677855652 0.25296875 219.56637001037598 22200
1.5263784554274753 0.240078125 221.62430214881897 22400
1.5240797598139033 0.246484375 223.70476722717285 22600
1.507089255801402 0.2507421875 225.69188499450684 22800
1.5084336983723916 0.25109375 227.6811888217926 23000
1.528727818094776 0.2391796875 229.76205730438232 23200
1.5196345876810664 0.2446875 231.83860158920288 23400
1.5074727059097495 0.2507421875 233.9300980567932 23600
1.4718724580015987 0.26859375 235.95593357086182 23800
1.5271470738241624 0.239453125 238.01569890975952 24000
1.4906332704958913 0.2646484375 239.97133374214172 24200
1.516019959753321 0.250625 242.00732684135437 24400
1.5498143350606552 0.228203125 243.99622535705566 24600
1.534718424364255 0.239609375 245.95927143096924 24800
1.5638236390754172 0.2249609375 247.96737670898438 25000
1.515344096118497 0.2494921875 250.01669025421143 25200
1.5122100059737569 0.244765625 252.0123414993286 25400
1.511539158898522 0.2519921875 253.9934778213501 25600
1.5101553892192896 0.2524609375 255.93392372131348 25800
1.492817253874964 0.2620703125 257.94199538230896 26000
1.5035000600019703 0.2555078125 259.89041090011597 26200
1.507196587866347 0.256328125 261.8015458583832 26400
1.539723331534624 0.2361328125 263.74528193473816 26600
1.54818585624962 0.2342578125 265.6775743961334 26800
1.4646937349544897 0.273046875 267.54649353027344 27000
1.514662219442762 0.2482421875 269.48036885261536 27200
1.5358459092232806 0.238828125 271.4928252696991 27400
1.4987270076452115 0.2556640625 273.4637565612793 27600
1.501463222889288 0.2569140625 275.5419421195984 27800
1.467703454618022 0.273125 277.443363904953 28000
1.504514405658192 0.258984375 279.34219336509705 28200
1.5179078098364698 0.2456640625 281.2780737876892 28400
1.519606148917228 0.2444921875 283.24085211753845 28600
1.5173506031610304 0.246484375 285.226411819458 28800
1.4942265817525184 0.26 287.12302589416504 29000
1.5008074837282765 0.25359375 289.0915970802307 29200
1.52742291863804 0.243359375 291.02808356285095 29400
1.4933321494289702 0.2588671875 293.0084602832794 29600
1.469037482793501 0.26984375 294.8736660480499 29800
1.495087885480534 0.2615234375 296.8108675479889 30000
1.490748312598007 0.2628125 298.6956515312195 30200
1.5192404397641075 0.244765625 300.58852195739746 30400
1.5355665130024136 0.2380078125 302.4694495201111 30600
1.4905565127555747 0.25734375 304.42921137809753 30800
1.4745032230702053 0.26453125 306.39551067352295 31000
1.538507643406847 0.235 308.30216097831726 31200
1.5116707270862388 0.24703125 310.2453646659851 31400
1.5011453769461514 0.2558203125 312.1915650367737 31600
1.4967233584487984 0.2498828125 314.18454146385193 31800
1.5178249157658137 0.24265625 316.0741672515869 32000
1.544307077652047 0.2286328125 318.0000557899475 32200
1.5134737351917282 0.24484375 319.8961081504822 32400
1.5014243090038872 0.2512890625 321.84395265579224 32600
1.5312782164125383 0.238046875 323.8970596790314 32800
1.5339576021150423 0.2347265625 325.8591229915619 33000
1.5079468881057982 0.25203125 327.84575748443604 33200
1.4905301140747178 0.2598828125 329.69891142845154 33400
1.5176664332269865 0.2473828125 331.6538145542145 33600
1.5227663890776604 0.2472265625 333.7050278186798 33800
1.6058118009567262 0.2160546875 335.6739454269409 34000
1.590870944261551 0.2256640625 337.58433532714844 34200
1.5951156747341155 0.220234375 339.67427015304565 34400
1.5758238196372987 0.23328125 341.71476340293884 34600
1.5699153050780297 0.2473828125 343.67742371559143 34800
1.586736872047186 0.2234765625 345.7335367202759 35000
1.5805369772017002 0.2276953125 347.71701407432556 35200
1.5790383604168892 0.2210546875 349.79902839660645 35400
1.5673840107768775 0.2348828125 351.77679991722107 35600
1.5611842820048332 0.24125 353.66965341567993 35800
1.5821489925682544 0.2241015625 355.64124298095703 36000
1.5408644254878163 0.248671875 357.5063691139221 36200
1.5462742218375205 0.2530859375 359.5011696815491 36400
1.5193042803183199 0.262734375 361.38982677459717 36600
1.5786021733283997 0.23 363.44562888145447 36800
1.5354053640551866 0.2437890625 365.3785982131958 37000
1.5578555732220412 0.23796875 367.4563865661621 37200
1.513313962109387 0.2625 369.3775064945221 37400
1.5768499084934593 0.230546875 371.3442029953003 37600
1.5334069045819343 0.253984375 373.2787504196167 37800
1.547329690027982 0.2420703125 375.2112646102905 38000
1.546805319301784 0.243828125 377.0716724395752 38200
1.5465819501131772 0.250234375 378.9666209220886 38400
1.567878796607256 0.238203125 380.87850880622864 38600
1.5301330513879656 0.2681640625 382.83908772468567 38800
1.5878760793805122 0.2185546875 384.8141841888428 39000
1.5813460671901702 0.2265625 386.79732513427734 39200
1.523289651852101 0.257578125 388.70253896713257 39400
1.5469975002855063 0.235 390.6503562927246 39600
1.4915362901054323 0.2661328125 392.5103826522827 39800
1.5438047203607856 0.2511328125 394.6386036872864 40000


==> figures/dat/stack_manipulation-lscm-training.dat <==
loss accuracy time step
1.0992456674575806 0.33716708421707153 0.0 0
0.7160008558630944 0.4925858673453331 1.961132526397705 200
0.48691816478967664 0.6406188803911209 4.500579595565796 400
0.3627765435166657 0.7330496403574943 6.793156862258911 600
0.25689720243681224 0.816783275604248 8.929846286773682 800
0.20036666968662759 0.8576130244135857 11.144851684570312 1000
0.16165844502247637 0.8831914401054383 13.317231893539429 1200
0.17881093021045671 0.8763496038317681 15.857502937316895 1400
0.11301716218396905 0.9177630308270455 17.941810369491577 1600
0.15493322966474807 0.8955079153180122 20.21816658973694 1800
0.12099370407348033 0.91622040361166 22.445417642593384 2000
0.10198039461407461 0.9264371353387832 25.117501735687256 2200
0.10387043859482219 0.9324009624123574 27.36223006248474 2400
0.07859063445255743 0.9435809904336929 29.697962045669556 2600
0.09470905848218536 0.9367287540435791 32.03875660896301 2800
0.0762383864821095 0.9475419521331787 34.61834263801575 3000
0.0654360533559884 0.9536513736844063 36.88845920562744 3200
0.08358245308627374 0.9465408253669739 39.18177032470703 3400
0.0504854782415714 0.9647890424728394 41.373615741729736 3600
0.05654234435089165 0.9612555837631226 43.97292399406433 3800
0.06871205465784441 0.9579514372348785 46.17445421218872 4000
0.044314631435390765 0.9696148154139519 48.44828534126282 4200
0.09184474178046002 0.9436395564675331 50.7616765499115 4400
0.04811477044640924 0.9667643228173256 53.373769760131836 4600
0.0412177806400723 0.972114394903183 55.70366311073303 4800
0.04940505456757819 0.9676390287280082 57.97756505012512 5000
0.04005912327276746 0.9729930332303047 60.550517082214355 5200
0.0518169899683744 0.9682812878489494 62.90751528739929 5400
0.03624305730119886 0.9762699979543686 65.1837649345398 5600
0.03715493318408335 0.9757178682088852 67.44955730438232 5800
0.0249275614652106 0.9840639299154281 69.94777488708496 6000
0.035007188742811196 0.9776159429550171 72.28493928909302 6200
0.039237563007473 0.9747801640629769 74.74295020103455 6400
0.04733409373683571 0.9736168465018272 76.97526383399963 6600
0.02958768537204378 0.9810924199223519 79.59828901290894 6800
0.019428166992274783 0.9882689341902733 81.88170647621155 7000
0.03071562090211046 0.9831995067000389 84.06915831565857 7200
0.046224821568430344 0.9746963942050934 86.64766359329224 7400
0.016572977932246432 0.9906306582689285 88.88663339614868 7600
0.028761852610227834 0.9826229631900787 91.18947887420654 7800
0.027160320520520146 0.9842251777648926 93.3569872379303 8000
0.019099918025594888 0.9897795847058296 95.93999409675598 8200
0.01929968691472368 0.9892831921577454 98.34851288795471 8400
0.0220120608799607 0.987993158698082 100.73013496398926 8600
0.01189643900520423 0.9938694849610329 102.94184470176697 8800
0.02645318640546975 0.9863823899626731 105.23105001449585 9000
0.016863722226257778 0.9911429980397224 107.83785700798035 9200
0.01098607105611336 0.9941270664334297 109.98198223114014 9400
0.01228753812373725 0.9934029945731163 112.25782465934753 9600
0.008365436375270293 0.9958277279138565 114.49897575378418 9800
0.013245179580874265 0.9929933720827102 117.0557050704956 10000
0.03159366565707842 0.9829533299803734 119.35086417198181 10200
0.014692455384602 0.9926311287283898 121.56542110443115 10400
0.00793614790470201 0.9961204808950425 123.85114908218384 10600
0.006487127310588221 0.9968717521429062 126.48717474937439 10800
0.006902413481868735 0.9964943212270737 128.79379057884216 11000
0.01601862224329807 0.9919592103362084 131.0563781261444 11200
0.0061167212239797665 0.9971088162064552 133.3254098892212 11400
0.013159906711321128 0.9934026300907135 135.90927457809448 11600
0.006584695265692062 0.9968214690685272 138.15551686286926 11800
0.004527940381090048 0.9979640355706215 140.52560663223267 12000
0.006490603175254819 0.9967349103093147 142.8747992515564 12200
0.008770067657596883 0.9955789950489998 145.2982623577118 12400
0.008748212580887866 0.9957210066914558 147.67241835594177 12600
0.0043520983713096935 0.9979853260517121 150.09446597099304 12800
0.0037203982110042945 0.9982201266288757 152.43980050086975 13000
0.004052719069235309 0.9980253651738167 155.13673496246338 13200
0.0092439921269181 0.9955946031212807 157.5258390903473 13400
0.02393122809954093 0.9902547210454941 159.8487901687622 13600
0.0028227161607856034 0.9988934904336929 162.15832352638245 13800
0.003305312631771358 0.9985937863588333 164.8262586593628 14000
0.0025156568966303895 0.9988929668068885 167.1379954814911 14200
0.004590891298495308 0.9977899664640426 169.40910077095032 14400
0.007719833293936063 0.9963922104239464 171.66049885749817 14600
0.004863824305430171 0.9977459451556205 174.16385126113892 14800
0.00323491899468479 0.9985634443163872 176.5645890235901 15000
0.007312570791996222 0.9966637790203094 178.83451437950134 15200
0.008498428310480222 0.995615521967411 181.111558675766 15400
0.0026331096940737098 0.9988558691740036 183.66720604896545 15600
0.0025247510435372077 0.9988304942846298 185.92422127723694 15800
0.002223183478466808 0.9990121152997017 188.15537571907043 16000
0.005546618271959005 0.9975425973534584 190.39288663864136 16200
0.016286077126965212 0.9924900215864182 193.08390378952026 16400
0.0025992059045358926 0.9988920420408249 195.43757796287537 16600
0.0022868732354129405 0.9989765265583992 197.70800185203552 16800
0.0017989498283401417 0.9992465153336525 200.02665829658508 17000
0.006409082101185391 0.9971791523694992 202.54704546928406 17200
0.004531793901931564 0.9978538367152214 204.9033350944519 17400
0.0018566099442134032 0.9991950809955596 207.11919379234314 17600
0.0018864270851372566 0.9991464018821716 209.703382730484 17800
0.0017180452116073751 0.9992700651288032 211.96039867401123 18000
0.01733306687850529 0.9932023933529854 214.23802614212036 18200
0.002668066315213764 0.9989384976029396 216.39732837677002 18400
0.0015176521902583319 0.9994473111629486 218.89169239997864 18600
0.0017935740312265125 0.9992714115977287 221.21870946884155 18800
0.0012648139362906362 0.9994860774278641 223.46122312545776 19000
0.002622079629454106 0.9988138991594314 225.73123836517334 19200
0.002377137409957868 0.998954665362835 227.87508702278137 19400
0.001728260723881192 0.9992961210012435 230.46186208724976 19600
0.018110931319451993 0.992331811785698 232.69787740707397 19800
0.0027815435449417693 0.9991924783587456 235.20972061157227 20000
0.0017335534278385013 0.9994908347725868 237.80666089057922 20200
0.0012376946902315923 0.9995812302827836 240.00995135307312 20400
0.0016146835255543123 0.9993915411829949 242.18293142318726 20600
0.0014061358908304556 0.9994652089476586 244.4213991165161 20800
0.0015963830188690054 0.9994216257333756 246.74423623085022 21000
0.014902277898818284 0.9935821694135666 249.36113834381104 21200
0.001709657080150464 0.9994453400373459 251.59079384803772 21400
0.0013701490582587895 0.9995698189735412 253.79192423820496 21600
0.0012835497799602536 0.9995361107587815 256.3731994628906 21800
0.001097551849420313 0.9995629894733429 258.66287112236023 22000
0.0011863610002086488 0.9995935338735581 261.01724553108215 22200
0.0011560300396979528 0.9995493406057357 263.3359184265137 22400
0.007119580018492683 0.9971205794811249 265.9590435028076 22600
0.0036218068850848795 0.998454205095768 268.2041759490967 22800
0.0010149894860413155 0.999658260345459 270.44109749794006 23000
0.0012949457801630616 0.9995409467816353 272.800217628479 23200
0.0010407008333083922 0.99961716234684 275.43956661224365 23400
0.001006387641031381 0.9996523612737656 277.7984311580658 23600
0.001118130961414181 0.999546357691288 280.0892724990845 23800
0.002612169735920702 0.9988519066572189 282.7490327358246 24000
0.00356016073397484 0.998593321442604 284.97018551826477 24200
0.00326610908844259 0.998543064892292 287.29666781425476 24400
0.000815136302290398 0.9997309717535973 289.54909491539 24600
0.0006482522689040593 0.9997595047950745 291.76832127571106 24800
0.0010496140311141743 0.9995683616399765 294.32941031455994 25000
0.0009817754600666717 0.9996095627546311 296.67037987709045 25200
0.0008626730835788976 0.9997010427713394 298.92884349823 25400
0.0031815077253713755 0.9985723695158959 301.2013113498688 25600
0.001078607156538851 0.999591346681118 303.7335684299469 25800
0.0010522240073521517 0.9996532213687896 306.06122183799744 26000
0.006704499082736391 0.9976004976034164 308.3557860851288 26200
0.011764734611040807 0.9964215967059136 310.59717988967896 26400
0.0007673844458565782 0.9997471937537193 313.1551070213318 26600
0.0006632657775651296 0.9997604376077652 315.4177815914154 26800
0.000633320899607952 0.9997757980227471 317.5995464324951 27000
0.0006663636355605717 0.9997463083267212 319.877788066864 27200
0.0006642534668463895 0.9997542697191238 322.52148604393005 27400
0.0005625121945419665 0.9997804623842239 324.806645154953 27600
0.0009998162185351589 0.9996100836992263 327.2562611103058 27800
0.0007971634648691862 0.9996659138798714 329.7529966831207 28000
0.000529899113220722 0.9998151582479476 331.9793996810913 28200
0.0057471451464357415 0.99781458735466 334.25719928741455 28400
0.0006773396249064945 0.9997712272405624 336.5669732093811 28600
0.0008102077149163734 0.9996935367584229 338.91328597068787 28800
0.000589085367100779 0.9997820061445236 341.4278733730316 29000
0.0009183879099202841 0.9996321481466294 343.75486397743225 29200
0.0010868514972938214 0.9995537135004997 346.0397765636444 29400
0.0008831603996655702 0.9996303552389145 348.67172026634216 29600
0.0015215080230599654 0.9993641650676728 350.8844916820526 29800
0.0008474258886153052 0.999646615087986 353.18248224258423 30000
0.000632981338324754 0.9997375127673149 355.4293751716614 30200
0.011016946768675097 0.9955742341279984 357.9569880962372 30400
0.001169753189824405 0.9995762845873832 360.2051455974579 30600
0.0012466965936511088 0.9995700269937515 362.5566580295563 30800
0.0007198082916244175 0.9997429528832436 364.9040286540985 31000
0.0005517224541574706 0.9998138734698295 367.1874930858612 31200
0.0005499870862300327 0.9997931081056595 369.7968211174011 31400
0.0007958807834299364 0.999684810936451 372.1133894920349 31600
0.0007085825723892469 0.999757516682148 374.4943857192993 31800
0.00103108414893768 0.9995767164230347 377.0149893760681 32000
0.012585556874839768 0.9942236191034317 379.29618787765503 32200
0.0011585850031039513 0.9996481937170029 381.56375670433044 32400
0.0007350545511513928 0.9997888976335525 383.90119099617004 32600
0.0006863643921033713 0.9997862324118614 386.6513783931732 32800
0.0005650464052570214 0.9998104035854339 388.973726272583 33000
0.0005141678584533338 0.9998203054070472 391.3348116874695 33200
0.0008620408990576323 0.9997212049365044 393.5573878288269 33400
0.0008691353493040311 0.9996662405133248 396.1745707988739 33600
0.0011462390874987705 0.9995546039938926 398.60114669799805 33800
0.0006181538595637903 0.9997380736470223 400.91864562034607 34000
0.0008017866011974206 0.999686943590641 403.4437973499298 34200
0.0007871403562897683 0.9997030508518219 405.86218786239624 34400
0.0005241101209718124 0.9997936469316483 408.27678751945496 34600
0.01847042924470301 0.9925957253575325 410.58306908607483 34800
0.0020119999025115477 0.9993488988280297 413.28710293769836 35000
0.0007397698732034997 0.9997806838154792 415.6555531024933 35200
0.0006214095691711918 0.9997800964117051 418.1529290676117 35400
0.0004557563167551848 0.9998534455895424 420.80849623680115 35600
0.0004083425998030066 0.9998620790243149 423.05758023262024 35800
0.00048280897194331374 0.9998142206668854 425.4012951850891 36000
0.0003304971418629066 0.9998884922266007 427.62764382362366 36200
0.00039412083258696386 0.9998765435814857 430.3041822910309 36400
0.00045187581339177995 0.9998107767105102 432.56600689888 36600
0.001007394091838023 0.9996366184949875 435.0238108634949 36800
0.004587115022952162 0.9981623756885528 437.3264727592468 37000
0.0007347764767649778 0.999744224846363 440.140344619751 37200
0.0004569557446967565 0.9998316261172294 442.44824624061584 37400
0.0005844975294610322 0.9997707280516624 444.83514952659607 37600
0.0004937892324761606 0.999802089035511 447.45581245422363 37800
0.00042155533680784176 0.9998485571146012 449.7731018066406 38000
0.0003981969926744 0.9998305806517601 451.99081540107727 38200
0.0014449190282624614 0.9994745054841041 454.25355076789856 38400
0.0013935899812008755 0.9994383561611175 456.5066213607788 38600
0.0004663132146907856 0.9998218396306038 459.1115868091583 38800
0.00034149897236119387 0.9998765397071838 461.4621443748474 39000
0.000817716478906334 0.9996879813075066 463.8310830593109 39200
0.0004357346657931771 0.9998399287462234 466.1015601158142 39400
0.001083603893258811 0.9995413836836815 468.7052204608917 39600
0.0007777334921991041 0.9996482461690903 470.90998792648315 39800
0.006837579725680598 0.9973842698335648 473.35691118240356 40000


==> figures/dat/stack_manipulation-lscm-viz.dat <==
x y c
5.023456 -26.89201 100.0
4.81074 -28.014208 100.0
6.236601 -29.679598 100.0
4.699367 -27.845362 100.0
4.301525 -27.320724 100.0
3.185048 -27.021645 100.0
-6.652276 -6.15279 100.0
5.5579224 -28.164938 100.0
3.9115748 -27.484186 100.0
4.1476693 -29.849073 100.0
4.748379 -27.591192 100.0
4.5484753 -27.856743 100.0
4.464232 -27.15308 100.0
5.4443088 -28.790604 100.0
4.088802 -28.024067 100.0
5.480674 -28.813837 100.0
3.382716 -28.202166 100.0
3.7829714 -27.327993 100.0
3.3359516 -26.260288 100.0
4.3642964 -27.526823 100.0
4.708122 -26.76602 100.0
3.4840953 -20.967236 100.0
4.8470316 -27.647207 100.0
4.612223 -28.287827 100.0
-1.5890634 -11.170677 100.0
4.0481052 -27.47617 100.0
6.0665255 -29.165571 100.0
2.3229012 -20.192476 100.0
3.6323476 -27.101896 100.0
2.8499649 -22.685337 100.0
2.6085892 -24.319878 100.0
4.4563246 -27.080156 100.0
8.79686 -29.681896 200.0
8.337545 -29.369415 200.0
6.429234 -28.02714 200.0
7.250483 -28.129055 200.0
6.1659994 -25.7413 200.0
6.2644444 -26.54827 200.0
7.801727 -28.625006 200.0
5.75797 -28.376698 200.0
7.772064 -28.549929 200.0
5.266637 -28.064426 200.0
7.348283 -28.301079 200.0
7.8919578 -28.230412 200.0
4.409151 -25.717264 200.0
7.1800594 -27.09161 200.0
5.183939 -28.074553 200.0
5.7414603 -26.124775 200.0
4.8623066 -24.809116 200.0
9.947897 -30.018303 200.0
7.044534 -27.745922 200.0
6.8099732 -27.462671 200.0
9.298829 -30.135359 200.0
6.6607246 -26.661974 200.0
7.4699297 -28.323841 200.0
7.1756263 -28.279287 200.0
8.04691 -28.277554 200.0
7.838206 -30.307941 200.0
7.6612115 -28.877043 200.0
7.446079 -28.136806 200.0
7.8696218 -28.93447 200.0
6.58693 -27.093588 200.0
8.463983 -29.721685 200.0
7.503394 -28.596422 200.0
6.039659 -28.634295 300.0
-4.72086 -2.507545 300.0
7.5704885 -30.423868 300.0
7.523199 -30.329735 300.0
5.0159655 -28.494337 300.0
7.64775 -30.564804 300.0
7.790711 -30.91096 300.0
6.571905 -29.412838 300.0
8.16067 -31.325953 300.0
6.668905 -29.600628 300.0
3.3421617 -23.50789 300.0
7.276763 -30.076817 300.0
4.477794 -23.55775 300.0
5.971012 -29.075193 300.0
6.069161 -28.80776 300.0
7.814243 -30.955856 300.0
8.057461 -31.043985 300.0
4.885335 -28.14379 300.0
6.053848 -29.62394 300.0
4.303612 -25.104156 300.0
7.7388897 -30.847887 300.0
5.132687 -28.180387 300.0
7.8203635 -30.6073 300.0
5.947193 -29.054056 300.0
8.312338 -30.725315 300.0
7.675791 -30.715174 300.0
6.5392423 -30.085196 300.0
5.934046 -28.431564 300.0
6.5568285 -29.424696 300.0
8.084581 -31.29737 300.0
8.075616 -31.192513 300.0
7.614298 -30.52869 300.0
9.726269 -30.758564 400.0
10.8269615 -31.796547 400.0
9.795887 -30.794725 400.0
6.747905 -27.3936 400.0
8.57308 -31.495523 400.0
6.1996365 -26.00332 400.0
10.273068 -31.582531 400.0
10.705589 -31.576302 400.0
6.4989786 -28.789606 400.0
9.498432 -30.213774 400.0
9.056866 -30.0204 400.0
10.942717 -31.880642 400.0
7.6836734 -27.830093 400.0
7.370054 -30.977318 400.0
9.315983 -30.162542 400.0
8.710881 -29.036772 400.0
9.7135105 -31.054632 400.0
10.328737 -31.326056 400.0
10.460654 -31.406368 400.0
10.336968 -31.085207 400.0
9.492205 -32.50435 400.0
6.069254 -25.641193 400.0
9.075253 -29.67479 400.0
8.473098 -29.26306 400.0
11.094075 -32.025017 400.0
8.64627 -29.598516 400.0
9.751361 -30.739088 400.0
7.6808276 -28.42137 400.0
9.704663 -31.130823 400.0
9.745344 -30.393291 400.0
8.624041 -29.411009 400.0
9.509741 -30.956509 400.0
5.829005 -29.420135 500.0
4.6534634 -28.259392 500.0
6.425499 -29.838858 500.0
5.805538 -28.257832 500.0
5.802861 -29.04516 500.0
5.7171216 -28.403728 500.0
4.6446295 -28.203966 500.0
6.0128074 -29.877737 500.0
4.8627114 -28.661936 500.0
4.679361 -28.430859 500.0
4.8394413 -28.461689 500.0
4.790392 -28.3142 500.0
4.986373 -28.796015 500.0
4.8456516 -28.642038 500.0
4.736364 -28.596413 500.0
4.8927574 -28.638184 500.0
4.833275 -28.340553 500.0
5.587937 -28.420614 500.0
6.0919714 -29.638268 500.0
7.6590066 -30.662506 500.0
7.6727195 -30.679728 500.0
4.89573 -28.611906 500.0
4.620286 -28.351202 500.0
5.652248 -28.160357 500.0
7.7700977 -30.862816 500.0
7.7066326 -30.75914 500.0
5.650986 -28.028696 500.0
5.314045 -29.53374 500.0
4.8224535 -28.372993 500.0
7.710005 -30.76099 500.0
5.2679524 -28.502764 500.0
4.840853 -28.379793 500.0


==> figures/dat/stack_manipulation-lstm-training.dat <==
loss accuracy time step
1.0928481817245483 0.3835770785808563 0.0 0
0.7907794463634491 0.47205802366137506 2.4009933471679688 200
0.7021096217632293 0.48241508468985556 4.795961380004883 400
0.645498997271061 0.5527205593883991 7.263727426528931 600
0.6166426831483841 0.5870205929875374 9.591731786727905 800
0.5643173035979271 0.5943070194125175 12.411980628967285 1000
0.5432657776027918 0.6152040493488312 14.839354038238525 1200
0.5323436337336898 0.6275702014565467 17.353083848953247 1400
0.46211223036050797 0.6710231199860572 19.66450524330139 1600
0.4536735863238573 0.6715188366174698 22.2071213722229 1800
0.422288612537086 0.6963772046566009 24.700993061065674 2000
0.43287954966537656 0.7029828000068664 27.647984266281128 2200
0.36474170656641947 0.7454512703418732 30.031925439834595 2400
0.34545762825291604 0.7524260932207107 32.539077043533325 2600
0.32788885524496436 0.7670027479529381 35.09545063972473 2800
0.28626056530047206 0.7934236261248588 37.96746850013733 3000
0.26704219698091036 0.8104803636670113 40.44592547416687 3200
0.2432711046631448 0.8277140444517136 42.92933368682861 3400
0.22891824291145896 0.8377953061461448 45.30800485610962 3600
0.2077174786373507 0.852421210706234 47.83696460723877 3800
0.15306601400865474 0.8923252627253533 50.244467973709106 4000
0.13208665067795664 0.9039064809679985 53.09449481964111 4200
0.15062498011568096 0.8978184857964515 55.5591607093811 4400
0.10042169678636129 0.9269732654094696 58.0537793636322 4600
0.09764254970883485 0.93086011916399 60.56222867965698 4800
0.09954502707580104 0.9306781581044197 63.0517258644104 5000
0.08415012578116148 0.9419106835126877 65.90173602104187 5200
0.08053034579337691 0.9443068134784699 68.44361281394958 5400
0.07977511630728258 0.9463621148467064 70.91458201408386 5600
0.07285759673570283 0.9519403800368309 73.399893283844 5800
0.05029056802093692 0.9659858816862106 75.79833436012268 6000
0.050557908130649594 0.966547357738018 78.72307181358337 6200
0.05622710290088435 0.9616660949587822 81.4065146446228 6400
0.05627462376927724 0.9645439118146897 83.83235239982605 6600
0.05223340559357894 0.9646865010261536 86.40823531150818 6800
0.03785341340961167 0.9752616754174233 89.27195405960083 7000
0.038247376072758923 0.9754205524921418 91.68453764915466 7200
0.04253445067515713 0.9734702146053315 94.21445798873901 7400
0.030848090026338468 0.9813374099135399 96.64987826347351 7600
0.039147819458157755 0.975655942261219 99.17028331756592 7800
0.03916710707831953 0.9757823005318642 101.53891944885254 8000
0.03163307424962113 0.9798515060544014 104.4381377696991 8200
0.02896730675478466 0.9822647574543953 107.11150765419006 8400
0.03109136627816042 0.9805539873242378 109.72461771965027 8600
0.024092443374574942 0.9855644783377647 112.15731358528137 8800
0.027538328490118148 0.9838537296652794 115.04624223709106 9000
0.03097108637302881 0.9811043158173561 117.61546516418457 9200
0.020324691398891447 0.9879378840327263 119.96471810340881 9400
0.018520100104797165 0.9889790078997612 122.42156100273132 9600
0.02546403519321757 0.986077946126461 124.85942220687866 9800
0.023628482769072433 0.9856839978694916 127.71062207221985 10000
0.019796532279960956 0.9881258946657181 130.23966693878174 10200
0.02024912282855439 0.987841219007969 132.65202260017395 10400
0.019708664252812015 0.988286480307579 135.13046503067017 10600
0.01679895789713555 0.9903045716881752 138.03772234916687 10800
0.01414729905913191 0.9917875784635544 140.5641143321991 11000
0.016470616429214716 0.9904752123355866 143.03341031074524 11200
0.015756944305430808 0.9910356843471527 145.51711416244507 11400
0.03517165130542708 0.9840856692194939 148.02781867980957 11600
0.014006774401514122 0.9920222818851471 150.82305908203125 11800
0.012879989409839254 0.9927306202054024 153.4353952407837 12000
0.014724145726331699 0.991716887652874 156.01100254058838 12200
0.012973288833982223 0.9927627089619636 158.3510503768921 12400
0.012974272413639482 0.9924569994211196 160.94335746765137 12600
0.01615071972264559 0.9911021655797958 163.94785165786743 12800
0.007764437096720939 0.9957345005869865 166.50421738624573 13000
0.0075251861590732005 0.9959560623764991 169.12495374679565 13200
0.011760655245616362 0.9934165892004967 171.7174587249756 13400
0.00865845968603935 0.9953696471452713 174.58862495422363 13600
0.006344527241808464 0.9966159513592721 177.0768358707428 13800
0.013175678727475316 0.9927104538679123 179.66833519935608 14000
0.009682093384253677 0.9948848429322242 182.18740558624268 14200
0.009089705932146898 0.9950590139627457 184.679048538208 14400
0.01309070324521599 0.9928915184736252 187.47534251213074 14600
0.006508506219133779 0.9965297117829323 189.91559982299805 14800
0.011130962483966868 0.994028657078743 192.5465989112854 15000
0.00777631825246317 0.9958762302994728 195.04624772071838 15200
0.009138455693114339 0.9949828138947487 197.52957320213318 15400
0.010060759759076063 0.9944063457846641 200.35751628875732 15600
0.00971059702713319 0.994436603486538 202.83405947685242 15800
0.005355926567849565 0.9973093017935752 205.27546286582947 16000
0.01136558385540411 0.9954300063848496 207.71678638458252 16200
0.012436036509470796 0.9941718724370002 210.75107836723328 16400
0.008344662858257834 0.995559176504612 213.33442306518555 16600
0.0031096394695396155 0.9984276732802391 215.82021570205688 16800
0.007033391144304914 0.9961912867426872 218.34458255767822 17000
0.006468930189812454 0.9964161777496338 220.75828909873962 17200
0.004052737399892976 0.9979214379191399 223.6799123287201 17400
0.005388617414728287 0.9973479643464088 226.08934140205383 17600
0.007764466083158368 0.9958952951431275 228.62318968772888 17800
0.003704272609893451 0.9980587276816368 231.11316776275635 18000
0.009007597792949582 0.9950517433881759 233.62459683418274 18200
0.002247697987131687 0.9989067023992538 236.35888361930847 18400
0.0016893823613327186 0.9991640830039978 238.79726719856262 18600
0.0027029297021613275 0.9986682802438736 241.37267971038818 18800
0.004594426222349739 0.9976357787847518 243.83206987380981 19000
0.00840965678232351 0.9960655915737152 246.67276549339294 19200
0.0030429881375857804 0.9984549206495285 249.03308153152466 19400
0.009211791986226672 0.995370690524578 251.56236481666565 19600
0.0031496941121804413 0.9983476680517197 253.99617767333984 19800
0.003975019435647482 0.9979647740721702 257.1304759979248 20000
0.006920857347622587 0.9964331823587418 259.70387172698975 20200
0.004036127643794316 0.9977964252233505 262.1620283126831 20400
0.002827865380563708 0.9985695922374725 264.58754229545593 20600
0.002707798167525652 0.9986937871575355 267.09605956077576 20800
0.004489799263074019 0.9977124804258346 270.1038715839386 21000
0.004912149313640839 0.9973082441091538 272.7158763408661 21200
0.0060577970774693315 0.9968021628260613 275.20819187164307 21400
0.003801030132112828 0.9980250632762909 277.6758282184601 21600
0.003652528558347967 0.9981479379534721 280.5607807636261 21800
0.0047712909899269105 0.9975803443789482 283.0208992958069 22000
0.001703527940821914 0.9991230976581573 285.5536091327667 22200
0.0041235788056837915 0.9978561967611312 288.0818495750427 22400
0.007086218287862493 0.9967245379090309 291.00597858428955 22600
0.0017427210669370653 0.9991739767789841 293.47573828697205 22800
0.0037776432474095146 0.9981140863895416 295.9342803955078 23000
0.0035009784862700143 0.9981995511054993 298.53724789619446 23200
0.0018235316387983857 0.9991610053181649 301.1302306652069 23400
0.0019255112701625876 0.9990523543953895 304.0873923301697 23600
0.007278637112757451 0.9962665385007858 306.6102252006531 23800
0.0017572624267927495 0.999126735329628 309.18040776252747 24000
0.0021809095363460075 0.9989712074398994 311.591304063797 24200
0.002526381803397726 0.9987419566512108 314.5069465637207 24400
0.002233502563348111 0.9989734107255935 316.97020530700684 24600
0.001592250357912235 0.9991785520315171 319.39152002334595 24800
0.0019154726419196777 0.9989906698465347 321.8765637874603 25000
0.0009945903132467038 0.9995350608229637 324.4223461151123 25200
0.003315964588572342 0.998246154487133 327.25180101394653 25400
0.00528495341866062 0.9972234210371971 329.73743724823 25600
0.003956277143309421 0.997956602871418 332.1979947090149 25800
0.005482393638033613 0.9973829779028892 334.747784614563 26000
0.010713456877139151 0.994725938141346 337.5565550327301 26200
0.0012328157569129416 0.9994321474432946 339.9756636619568 26400
0.001712446127514795 0.9991645672917366 342.4623327255249 26600
0.0022470984188066724 0.9989228826761246 344.93578004837036 26800
0.0009453777815974718 0.9995336052775383 347.316086769104 27000
0.0013976486133458366 0.9993409332633019 350.1502830982208 27200
0.002374635016874436 0.9988564687967301 352.72843384742737 27400
0.0023765939707709547 0.998857898414135 355.21858859062195 27600
0.006361828823390852 0.9968675202131272 357.8988981246948 27800
0.0021025108444733577 0.9990106528997421 360.30238461494446 28000
0.0009111818785385139 0.9995810753107071 363.0724456310272 28200
0.002972052754493575 0.9985006219148636 365.53868556022644 28400
0.0009435083465416483 0.9995754459500312 368.05505442619324 28600
0.0011640442767566128 0.9994357696175575 370.60459303855896 28800
0.0009896918300512426 0.9995617899298668 373.01555943489075 29000
0.001560267073606525 0.9992095214128495 375.90685200691223 29200
0.00295938758899581 0.9984189677238464 378.38335490226746 29400
0.0031099929562296326 0.9984830105304718 380.93485474586487 29600
0.001389174708900498 0.999316471517086 383.3026313781738 29800
0.0014717429277908423 0.9992456611990929 386.13797903060913 30000
0.00044365372648542235 0.9998086810111999 388.5497043132782 30200
0.0018880227179394638 0.9990742060542107 390.96739625930786 30400
0.002648808008846402 0.9985397303104401 393.3750123977661 30600
0.0011405676129962216 0.9994836941361427 395.90353083610535 30800
0.0031693199636754345 0.9984420889616012 398.7833960056305 31000
0.0037144959840406957 0.9984387028217315 401.2383692264557 31200
0.0038501178147021167 0.9981579661369324 403.7486321926117 31400
0.0013896414145324343 0.9993563649058342 406.2615611553192 31600
0.00268609650903727 0.9986608809232712 409.2025377750397 31800
0.0009907244696432827 0.9995480421185493 411.6284348964691 32000
0.0012050422261393123 0.999403218626976 414.106107711792 32200
0.0012484845809945 0.9994111576676369 416.5314130783081 32400
0.004660212576518461 0.9976844891905785 419.04256796836853 32600
0.0022041559275112377 0.9988990572094917 421.7037227153778 32800
0.001712502099987887 0.9991829389333725 424.5596387386322 33000
0.0004926936930803549 0.999756056368351 427.1097102165222 33200
0.0028976167407358845 0.9985436445474625 429.4698853492737 33400
0.0028508461890908166 0.9985918244719505 431.9752793312073 33600
0.002968847654306046 0.9985198676586151 434.96844935417175 33800
0.001854678466804671 0.9990925168991089 437.49933409690857 34000
0.0008818926692993046 0.999576810002327 439.9240257740021 34200
0.0033770864706502836 0.9983697494864464 442.5887818336487 34400
0.0008743695821681285 0.9995797431468963 445.5525417327881 34600
0.002696716004124937 0.9986725926399231 448.0660948753357 34800
0.0017518355926017647 0.9991270053386688 450.7215082645416 35000
0.0015780349548970207 0.9992774552106858 453.2688522338867 35200
0.0016473979755573965 0.9992383462190628 456.32728600502014 35400
0.0008230267602704088 0.9996024098992348 458.88492488861084 35600
0.0013797160586852897 0.9992961844801903 461.3148684501648 35800
0.0008027003266710153 0.9996308442950249 463.84982204437256 36000
0.00023613098534269739 0.9998756703734398 466.2369487285614 36200
0.002423902953701145 0.9987822702527046 469.1666491031647 36400
0.0012798434426832728 0.9993543586134911 471.59256625175476 36600
0.0012669289978418873 0.9994007900357247 474.276451587677 36800
0.0037972337546420933 0.9981166037917137 476.7743515968323 37000
0.0018082997333340246 0.9991760966181755 479.48538637161255 37200
0.003124297518840251 0.9984975329041481 482.30371165275574 37400
0.004364894654254385 0.9979567542672158 484.8440968990326 37600
0.000950331209783144 0.9995982778072358 487.34033703804016 37800
0.00027691403879657626 0.9999061757326126 489.83264231681824 38000
0.0010509551238385485 0.9995481112599373 492.20779275894165 38200
0.0005208351381418197 0.9997702425718308 494.9926543235779 38400
0.0008734343601133788 0.9995914068818093 497.4372515678406 38600
0.0033004734947644464 0.9983400920033455 499.9620442390442 38800
0.0005046925146359627 0.9997858127951622 502.5157685279846 39000
0.000656750569378346 0.9997020322084427 505.4158139228821 39200
0.0008718116837184198 0.9995733940601349 507.8601586818695 39400
0.0009012237279608826 0.9995575433969498 510.37256622314453 39600
0.002153609973586299 0.9989622455835342 512.7351224422455 39800
0.0018291662483937898 0.999028747677803 515.3565561771393 40000


==> figures/dat/stack_manipulation-transformer_encoder-training.dat <==
loss accuracy time step
1.2149031162261963 0.3363329768180847 0.0 0
0.7120771476626396 0.47656190186738967 2.2305095195770264 200
0.5567729310691356 0.5694535292685032 4.85028600692749 400
0.5151431352831424 0.5882451911270619 7.529911279678345 600
0.4689748006500304 0.6255244809389114 10.082159757614136 800
0.46230630192905664 0.6197471468150616 12.73239016532898 1000
0.43618010777863675 0.6359500062465667 15.360121250152588 1200
0.4300477504823357 0.6327518960833549 18.733611822128296 1400
0.4120613677750225 0.6616258591413497 21.28294563293457 1600
0.4240548436663812 0.6386737391352654 24.030715227127075 1800
0.4139345274461084 0.6523045942187309 26.732712984085083 2000
0.4226081008045003 0.6489619138836861 29.506810665130615 2200
0.40062814023927784 0.6673999390006066 32.117915391922 2400
0.4015082614001585 0.6622763362526893 34.82618570327759 2600
0.4081641752584255 0.6605405685305595 37.57879042625427 2800
0.40644603766035287 0.6623022815585137 40.95858383178711 3000
0.40768025799887253 0.6682550156116486 43.66105628013611 3200
0.3857230769122543 0.6786408373713493 46.35562443733215 3400
0.38622601662151285 0.6886437121033668 48.96811389923096 3600
0.3768350466857373 0.6925068816542626 51.693336725234985 3800
0.36377454935834974 0.7102559947967529 54.32200908660889 4000
0.3587636946418206 0.7148722279071807 57.00166916847229 4200
0.34359266864114035 0.7333691591024398 60.354846239089966 4400
0.34531209627806675 0.7336541521549225 63.0578818321228 4600
0.3209360110090347 0.7510874971747399 65.77826571464539 4800
0.3209291957857204 0.7542162010073662 68.48675394058228 5000
0.3148082301294926 0.7637710320949554 71.18621182441711 5200
0.3100322173855966 0.76566804677248 73.93522429466248 5400
0.3195118419255596 0.7624111068248749 76.6304337978363 5600
0.28770640536560677 0.7824542373418808 79.3410177230835 5800
0.2881898208295024 0.7843115475773811 82.6750750541687 6000
0.28459270184517665 0.7856817144155502 85.47012639045715 6200
0.27290789281236355 0.7943694925308228 88.33941006660461 6400
0.24013471130216202 0.8231086170673371 90.98992013931274 6600
0.2536946553771122 0.8114253282546997 93.7586829662323 6800
0.2516364442889244 0.8166401407122612 96.47485780715942 7000
0.23299283986845695 0.8319648176431655 99.10211706161499 7200
0.246538808631085 0.8207476243376732 101.82373476028442 7400
0.225416140159723 0.8397575148940086 105.14796757698059 7600
0.21793807639754958 0.8420945453643799 107.87912011146545 7800
0.21265567927835946 0.8495403191447258 110.48393487930298 8000
0.21988733748999947 0.8438543567061424 113.22055959701538 8200
0.21853651025114232 0.8410727035999298 116.0689172744751 8400
0.22385171170906687 0.8419619560241699 118.87120699882507 8600
0.181296042284921 0.87029262393713 121.51963949203491 8800
0.19124080198143928 0.8656741356849671 124.91700172424316 9000
0.19122934721734056 0.8665511110424995 127.68844866752625 9200
0.17117404036685913 0.882129438817501 130.27384042739868 9400
0.18492861117403664 0.8716202971339225 132.95313024520874 9600
0.16244095274738357 0.886231929063797 135.61000418663025 9800
0.19482665476345573 0.8661115002632142 138.31910967826843 10000
0.16502451001924784 0.8850709250569344 141.0491533279419 10200
0.1562739587284159 0.8914061978459358 144.35134863853455 10400
0.16267376576619427 0.8885400769114494 147.04407930374146 10600
0.18648240974711372 0.8737330254912377 149.81778597831726 10800
0.17236978828226712 0.8794964650273323 152.54534459114075 11000
0.15309680491707695 0.8941053873300553 155.22963404655457 11200
0.15998170477487292 0.8918883392214775 157.92157554626465 11400
0.16469378206857072 0.8873949059844017 160.63321924209595 11600
0.14684856506857613 0.9018066635727883 163.28057050704956 11800
0.15819036386521476 0.8924592107534408 166.7096495628357 12000
0.15041275062932982 0.8976892158389091 169.4097077846527 12200
0.13165129512512067 0.9131043329834938 171.91971397399902 12400
0.15355423789333145 0.8953456994891167 174.62830233573914 12600
0.1484334600098373 0.8999616053700447 177.37040042877197 12800
0.1424577180999404 0.9046749103069306 180.0456337928772 13000
0.14921789285530396 0.9006639450788498 182.77931213378906 13200
0.13424138322283397 0.9095390716195106 186.1478407382965 13400
0.13746125728375774 0.9083992025256157 188.79448628425598 13600
0.11901412712635646 0.9232165738940239 191.41095757484436 13800
0.13182853241805786 0.9124029442667961 194.11631560325623 14000
0.1441752083573374 0.9053725343942642 196.76513934135437 14200
0.12657126399455593 0.9161550489068031 199.38486456871033 14400
0.127671974031 0.9154477018117905 201.96922659873962 14600
0.12395966822145056 0.9175304198265075 205.20221948623657 14800
0.1407340615310386 0.9066843673586845 207.94467997550964 15000
0.15586157417281357 0.8971523204445839 210.5774929523468 15200
0.12322102313424693 0.9194988086819649 213.19235014915466 15400
0.11494477425418154 0.9249074053764343 215.8112325668335 15600
0.10833471932375688 0.929891763329506 218.410053730011 15800
0.12565203890000703 0.9192400521039963 220.98210835456848 16000
0.10602195589977782 0.9309315395355224 224.21521925926208 16200
0.12779030372701528 0.9179194468259811 226.98259973526 16400
0.12556774687283906 0.9197031417489052 229.6645543575287 16600
0.10624954566475936 0.932017360329628 232.27063870429993 16800
0.12615947544669326 0.918923769891262 234.90895175933838 17000
0.11465922198172848 0.9285351324081421 237.47320866584778 17200
0.10793898699321289 0.9311446711421013 240.14045667648315 17400
0.11060208960436285 0.9307003852725029 242.6944580078125 17600
0.09630766903910626 0.9399669453501701 246.0119559764862 17800
0.10239508789163665 0.935884812772274 248.62972140312195 18000
0.10613955364984577 0.931369135081768 251.26747465133667 18200
0.10512189328592285 0.9332058441638946 253.79192090034485 18400
0.10710875913893687 0.9345561081171035 256.36148715019226 18600
0.10306417807798425 0.9358334904909134 259.04704689979553 18800
0.09168039101139584 0.9438021266460419 261.64486956596375 19000
0.11277397373301938 0.9298744454979897 264.9281907081604 19200
0.0935717309445863 0.9440162882208825 267.42804622650146 19400
0.0900457336692125 0.9445961174368859 270.07153129577637 19600
0.10121635709994735 0.9377739834785461 272.6395823955536 19800
0.10543809777163915 0.9338233128190041 275.5177757740021 20000
0.0882435082019947 0.9459571298956871 278.2513289451599 20200
0.11054603405047601 0.9299534690380097 280.8994071483612 20400
0.08202051395786839 0.9484931516647339 284.19817447662354 20600
0.0923379376973753 0.9439294809103012 286.90362453460693 20800
0.0973579752745718 0.9403719455003738 289.7051594257355 21000
0.08677926288561139 0.9464947700500488 292.4949505329132 21200
0.1031102488426768 0.9365086388587952 295.1947355270386 21400
0.07668840065101903 0.9537061336636543 297.869912147522 21600
0.10448750670570008 0.9372544658184051 300.59018659591675 21800
0.06862070900562685 0.9591855645179749 303.93327713012695 22000
0.0827238400654278 0.9505679073929787 306.65908122062683 22200
0.08840011809365024 0.9463225585222245 309.37598395347595 22400
0.07563866914895698 0.9539013814926147 312.1387679576874 22600
0.0775069820880708 0.9538610652089119 314.804114818573 22800
0.07998136777447144 0.951330776810646 317.4637231826782 23000
0.08164563935213665 0.950260237455368 320.24746894836426 23200
0.07273490304294683 0.9575132277607917 323.0268769264221 23400
0.08624158418402658 0.9509672582149505 326.4981281757355 23600
0.08495988811344432 0.9481719297170639 329.21354508399963 23800
0.0951350714990258 0.939929293692112 331.96817207336426 24000
0.055405894913383234 0.9685755252838135 334.59220910072327 24200
0.07341898543629213 0.9566999313235283 337.33003211021423 24400
0.0879181613466244 0.948759098649025 339.99773049354553 24600
0.06370794258930801 0.9619343638420105 342.62715339660645 24800
0.07664479836719693 0.953439305126667 345.30381202697754 25000
0.08100030313983553 0.9516871502995491 348.69172525405884 25200
0.09101082587643759 0.9450428879261017 351.34458327293396 25400
0.09147893783490872 0.9444603219628334 353.98675870895386 25600
0.0815395736505161 0.9515378123521805 356.5900740623474 25800
0.06890959379361447 0.9600479346513748 359.26540446281433 26000
0.08311828322959627 0.9519379523396492 361.86195635795593 26200
0.06790218257865491 0.9599646764993668 364.4190242290497 26400
0.06070083025859276 0.9649354946613312 367.03541374206543 26600
0.06821596370828957 0.9614934980869293 370.31357049942017 26800
0.07252406886895187 0.958325918018818 372.84531688690186 27000
0.07297634850256145 0.9565683415532112 375.45911741256714 27200
0.08510505381022085 0.949740737080574 378.14168334007263 27400
0.07166903853455552 0.9592332950234413 380.740864276886 27600
0.09577629419229197 0.9441574370861053 383.50034046173096 27800
0.06701408999828345 0.9620439612865448 386.0309281349182 28000
0.05151028768703327 0.9705517187714576 388.5640068054199 28200
0.05440911261969632 0.9685097551345825 391.81927037239075 28400
0.06112898927148308 0.9660648575425148 394.4545786380768 28600
0.06004680221499257 0.9659036168456078 397.1119427680969 28800
0.07889587663301427 0.9557447710633278 399.6552345752716 29000
0.07697540821627627 0.9567816144227982 402.29192209243774 29200
0.05728577006313571 0.9680090045928955 404.8802320957184 29400
0.06769872368622601 0.961813502907753 407.53721594810486 29600
0.05483827556878168 0.9691155654191971 410.0448582172394 29800
0.07115080957695681 0.960024553835392 413.31678915023804 30000
0.05693474894132123 0.9699868258833885 415.8570683002472 30200
0.05069415986055901 0.9709317287802697 418.40746569633484 30400
0.05767326141241938 0.9676493322849273 420.9596002101898 30600
0.08620539776297846 0.9489524737000465 423.612802028656 30800
0.05093016147103299 0.9714481228590012 426.2627182006836 31000
0.05758153523391229 0.9673576486110688 428.8472809791565 31200
0.06508077167669399 0.96152039706707 431.4799084663391 31400
0.05547226145030436 0.969176022708416 434.78458404541016 31600
0.05795519354668613 0.9672549474239349 437.479346036911 31800
0.07859331288816974 0.9565824982523918 440.0391752719879 32000
0.056256052729486326 0.9691040608286857 442.65005683898926 32200
0.04664110033410907 0.9738689544796943 445.2210102081299 32400
0.05397976905333053 0.9696297714114189 447.86500096321106 32600
0.053689273235577276 0.9697513556480408 450.61969685554504 32800
0.07028885037910186 0.9610410115122795 453.23630452156067 33000
0.059239603173136854 0.9674328085780144 456.5804052352905 33200
0.04802864990677335 0.9734494459629058 459.08771109580994 33400
0.07532071765665023 0.95776761084795 461.70889592170715 33600
0.08748309270040408 0.9519242158532143 464.4556710720062 33800
0.05136475986948426 0.9709351414442062 467.0930209159851 34000
0.043240101650444555 0.9757359364628791 469.6591444015503 34200
0.04766639109205244 0.9733102113008499 472.41392183303833 34400
0.06214410061439594 0.9644864937663078 475.1424331665039 34600
0.05769296488088003 0.9683780983090401 477.7655758857727 34800
0.04466007696608358 0.975652174949646 481.18711733818054 35000
0.05862474417053818 0.9677322253584861 483.8495988845825 35200
0.07492202648139937 0.9559868684411049 486.64850306510925 35400
0.055992242256070315 0.9698824846744537 489.3212492465973 35600
0.055917715182622486 0.9699242874979973 491.8880181312561 35800
0.05019447498081717 0.9720375972986222 494.5459988117218 36000
0.02785701606035218 0.9852091127634048 497.0854172706604 36200
0.04870739862491973 0.973341028392315 500.44159984588623 36400
0.05361142424657373 0.9699293926358223 502.9958827495575 36600
0.06372613932756394 0.9632049071788787 505.7671127319336 36800
0.04332566029011559 0.9757832288742065 508.383318901062 37000
0.055583045301318634 0.9705178102850914 511.17957377433777 37200
0.057056076188064256 0.9694058421254158 513.7691929340363 37400
0.05789584995269706 0.9671414685249329 516.4208931922913 37600
0.055747926557341995 0.9704281982779502 519.043342590332 37800
0.06541080593931838 0.9662185767292977 522.3227896690369 38000
0.03345694089353856 0.9821693846583366 524.8571467399597 38200
0.03463989428800232 0.9818061447143555 527.4416811466217 38400
0.037730084096292554 0.979327665567398 530.0166144371033 38600
0.07149972497026283 0.9597698432207108 532.6634080410004 38800
0.06516129626284965 0.9638051950931549 535.3306612968445 39000
0.054263858238437025 0.9711843103170394 538.0083038806915 39200
0.07718676142701952 0.9587822625041008 541.2379066944122 39400
0.055679439105333586 0.9702202278375626 543.8705184459686 39600
0.03895617750382826 0.9787672588229179 546.3859508037567 39800
0.04570989868333527 0.9762396490573884 549.1397252082825 40000

